Elliptic K3 surfaces associated with the product of two elliptic curves: Mordell-Weil lattices and their fields of definition

To a pair of elliptic curves, one can naturally attach two K3 surfaces: the Kummer surface of their product and a double cover of it, called the Inose surface. They have prominently featured in many interesting constructions in algebraic geometry and number theory. There are several more associated elliptic K3 surfaces, obtained through base change of the Inose surface; these have been previously studied by Kuwata. We give an explicit description of the geometric Mordell-Weil groups of each of these elliptic surfaces in the generic case (when the elliptic curves are non-isogenous). In the non-generic case, we describe a method to calculate explicitly a finite index subgroup of the Mordell-Weil group, which may be saturated to give the full group. Our methods rely on several interesting group actions, the use of rational elliptic surfaces, as well as connections to the geometry of low degree curves on cubic and quartic surfaces. We apply our techniques to compute the full Mordell-Weil group in several examples of arithmetic interest, arising from isogenous elliptic curves with complex multiplication, for which these K3 surfaces are singular.

==> auxfiles/Example9.1.txt <==
F<i> := NumberField(Polynomial([1,0,1]));
G<a> := ext<F | Polynomial([-3,0,1]) >;
H<b> := ext<G | Polynomial([2,0,-1])>;
K<c> := ext<H | Polynomial([2*a,0,-1])>;
g := (3 + a)/(a*c);
L<t> := RationalFunctionField(K);
w := (-1+i*a)/2;

R<X,Y> := PolynomialRing(L,2);
p := X^3 - 33*X + t + 8/t - Y^2;

s1p := t + 8/t;
s1m := t - 8/t;
Evaluate(p, [ 1/144*(s1p^2 - 72*s1p + 400), s1m/1728*( s1p^2 - 108*s1p + 2560)]);

Evaluate(p, [ -1/144*(s1p^2 + 72*s1p + 400), i*s1m/1728*( s1p^2 + 108*s1p + 2560)]);

// F3 sections

p :=  X^3 - 33*X + t^3 + 8/t^3 - Y^2;

sp := t + 2/t;
sm := t - 2/t;

P3 := [-sp - 9, 3*i*a*(sp + 4)];
P4 := [-sp + 9, -3*a*(sp-4) ];
P5 := [-sp+i*a, c*a*(1+i)/2*(-sp + 2*i*a)];
P6 := [ w*(-sp + 3*w*(1-i)/2*c + 2*a + 3*i), 
( (w-1)*i/2*c + 3/2*(w-1)*(1+i) )*sp + (7*a*i-3)/2*c + 3*(i+1)*a  ];

// sps is sp hit by sigma^2

sps := w^2*t + 2*w/t;
P3s := [-sps - 9, 3*i*a*(sps + 4)];
P4s := [-sps + 9, -3*a*(sps-4) ];
P5s := [-sps+i*a, c*a*(1+i)/2*(-sps + 2*i*a)];
P6s := [ w*(-sps + 3*w*(1-i)/2*c + 2*a + 3*i), 
( (w-1)*i/2*c + 3/2*(w-1)*(1+i) )*sps + (7*a*i-3)/2*c + 3*(i+1)*a  ];

Evaluate(p,P3);
Evaluate(p,P4);
Evaluate(p,P5);
Evaluate(p,P6);
Evaluate(p,P3s);
Evaluate(p,P4s);
Evaluate(p,P5s);
Evaluate(p,P6s);

P7 := [ 3-sp, -3*sm];
P8 := [-3-sp, -3*i*sm];
Evaluate(p,P7);
Evaluate(p,P8);

-----------------------------

// twist of F3

q := X^3 - 33*X + (t^3 + 8/t^3) - t*Y^2;

Q1 := [ -w^2*(11*t^2 + 4*w^2)/(2*t), -21*b*(2*w+1)*t/4];
Q2 := [ 2*w*(4-3*b)*t -3*(1-2*b) + 4*w^2/t, 3*(11-8*b)*t - 12*w^2*(3-2*b) + 6*w*(4-b)/t + 6*b/t^2 ];
Q3 := [ (2*t^2 - 6*t + 1)/t, -3*(t^3-4*t^2+t-1)/t^2 ];
Q4 := [ 2*t - 3*(1-2*b) + 4*(4-3*b)/t, -3*t + 6*(1-2*b) - 12*(4-3*b)/t + (96-66*b)/t^2];
Q5 := [ -w*t + 4*w^2*(4-3*b)/t, -3*w^2*(1-2*b) + (96-66*b)/t^2];
Q6 := [ 2*t + 3*(1-2*b) + 4*(4-3*b)/t, 3*t + 6*(1-2*b) + 12*(4-3*b)/t + (96-66*b)/t^2];
Q7 := [ (2*t^2 + 6*t + 1)/t, 3*(t^3 + 4*t^2 + t + 1)/t^2 ];
Q8 := [ -t - 11/t, 21*(1 + 2*w)/t^2];

Evaluate(q,Q1);
Evaluate(q,Q2);
Evaluate(q,Q3);
Evaluate(q,Q4);
Evaluate(q,Q5);
Evaluate(q,Q6);
Evaluate(q,Q7);
Evaluate(q,Q8);

------------------------

// F6


p := X^3 - 33*X + t^6 + 8/t^6 - Y^2;

// Transfers of sections

T := t^2;

sp := T + 2/T;
sps := w^2*T + 2*w/T;
sm := T - 2/T;

P3 := [-sp - 9, 3*i*a*(sp + 4)];
P4 := [-sp + 9, -3*a*(sp-4) ];
P5 := [-sp+i*a, c*a*(1+i)/2*(-sp + 2*i*a)];
P6 := [ w*(-sp + 3*w*(1-i)/2*c + 2*a + 3*i), 
( (w-1)*i/2*c + 3/2*(w-1)*(1+i) )*sp + (7*a*i-3)/2*c + 3*(i+1)*a  ];


P3s := [-sps - 9, 3*i*a*(sps + 4)];
P4s := [-sps + 9, -3*a*(sps-4) ];
P5s := [-sps+i*a, c*a*(1+i)/2*(-sps + 2*i*a)];
P6s := [ w*(-sps + 3*w*(1-i)/2*c + 2*a + 3*i), 
( (w-1)*i/2*c + 3/2*(w-1)*(1+i) )*sps + (7*a*i-3)/2*c + 3*(i+1)*a  ];

P7 := [ 3-sp, -3*sm];
P8 := [-3-sp, -3*i*sm];


Q1 := [ -w^2*(11*T^2 + 4*w^2)/(2*T), t*(-21*b*(2*w+1)*T/4)];
Q2 := [ 2*w*(4-3*b)*T -3*(1-2*b) + 4*w^2/T, t*(3*(11-8*b)*T - 12*w^2*(3-2*b) + 6*w*(4-b)/T + 6*b/T^2) ];
Q3 := [ (2*T^2 - 6*T + 1)/T, t*(-3*(T^3-4*T^2+T-1)/T^2) ];
Q4 := [ 2*T - 3*(1-2*b) + 4*(4-3*b)/T, t*(-3*T + 6*(1-2*b) - 12*(4-3*b)/T + (96-66*b)/T^2)];
Q5 := [ -w*T + 4*w^2*(4-3*b)/T, t*(-3*w^2*(1-2*b) + (96-66*b)/T^2)];
Q6 := [ 2*T + 3*(1-2*b) + 4*(4-3*b)/T, t*(3*T + 6*(1-2*b) + 12*(4-3*b)/T + (96-66*b)/T^2)];
Q7 := [ (2*T^2 + 6*T + 1)/T, t*3*(T^3 + 4*T^2 + T + 1)/T^2 ];
Q8 := [ -T - 11/T, t*21*(1 + 2*w)/T^2];

// new sections

ts := t*(-w^2);
tsi := t*(-w);

R1 := [-w*t^2+6*b*w/t-4*(w+1)/t^2+3, -3*w*t^2+3*b*(w+1)*t+18*b*w/t-24*(w+1)/t^2+6*b/t^3];

R2 := [
    ((2*i*w + (i - 1))*t^4 + (((i - 1)*w + 1/2*(i - 1))*c + ((i - 1)*w - i - 
        2))*t^3 + ((w + 1/2*(3*i + 1))*c + (-2*w - 3*i - 1))*t^2 + (((i + 1)*w +
        (2*i - 1))*c + ((-2*i - 2)*w - i - 1))*t + ((2*i*w + i)*c + (-2*i*w - i 
        + 1)))/t^2,
    ((w + 1/2*(3*i + 1))*c*t^6 + (((2*i + 2)*w + 1/2*(5*i - 1))*c + ((3*i + 3)*w
        + 3*i))*t^5 + ((6*i*w + (3*i - 3))*c + (-6*i*w - 3*i + 3))*t^4 + (((2*i 
        - 2)*w + 1/2*(-i - 5))*c + ((-9*i + 9)*w + 9))*t^3 + ((-6*w - 6*i - 3)*c
        + (18*w + (9*i + 9)))*t^2 + (((-5*i - 5)*w - 4*i - 1)*c + ((6*i + 6)*w +
        (9*i - 3)))*t + ((-2*i*w - i + 3)*c - 6))/t^3
];

R2s := [
    ((2*i*w + (i - 1))*ts^4 + (((i - 1)*w + 1/2*(i - 1))*c + ((i -
        1)*w - i - 2))*ts^3 + ((w + 1/2*(3*i + 1))*c + (-2*w - 3*i -
        1))*ts^2 + (((i + 1)*w + (2*i - 1))*c + ((-2*i - 2)*w - i -
        1))*ts + ((2*i*w + i)*c + (-2*i*w - i + 1)))/ts^2,

    ((w + 1/2*(3*i + 1))*c*ts^6 + (((2*i + 2)*w + 1/2*(5*i - 1))*c +
        ((3*i + 3)*w + 3*i))*ts^5 + ((6*i*w + (3*i - 3))*c + (-6*i*w -
        3*i + 3))*ts^4 + (((2*i - 2)*w + 1/2*(-i - 5))*c + ((-9*i +
        9)*w + 9))*ts^3 + ((-6*w - 6*i - 3)*c + (18*w + (9*i +
        9)))*ts^2 + (((-5*i - 5)*w - 4*i - 1)*c + ((6*i + 6)*w + (9*i
        - 3)))*ts + ((-2*i*w - i + 3)*c - 6))/ts^3 
];

R3 := [
    (((i - 1)*w + 2*i)*t^4 + ((1/2*(i + 1)*w + 1/2*(-i - 1))*c + ((-2*i - 1)*w -
        i - 2))*t^3 + ((-i*w + 1/2*(-i - 3))*c + (2*w - 3*i + 1))*t^2 + (((i + 
        2)*w - i + 1)*c + ((i + 1)*w + (2*i + 2)))*t + ((-w + 1)*c + ((-i - 1)*w
        + (i - 1))))/t^2,
    ((-i*w + 1/2*(-i - 3))*c*t^6 + ((1/2*(i + 5)*w - 2*i + 2)*c + (-3*i*w - 3*i 
        - 3))*t^5 + (((3*i - 3)*w + (3*i + 3))*c + ((-3*i - 3)*w + (3*i - 
        3)))*t^4 + (((-2*i - 2)*w + 1/2*(i - 5))*c + ((-9*i + 9)*w - 9*i))*t^3 +
        (((-3*i + 6)*w - 6*i)*c + ((9*i + 9)*w + 18))*t^2 + (((4*i - 1)*w - i + 
        4)*c + ((3*i - 9)*w + (9*i - 3)))*t + ((-2*w + (3*i - 1))*c - 6))/t^3
];

R4 :=[
    (i*b*t^4 + (((-2*i + 2)*w - i + 1)*b + ((-2*i - 2)*w - i - 1))*t^3 + (-2*b -
        7*i)*t^2 + (((2*i + 2)*w + (i + 1))*b + ((4*i - 4)*w + (2*i - 2)))*t + 
        2*i*b)/t^2,
    ((b - i)*t^6 + ((6*i - 6)*w + (3*i - 3))*t^5 + (9*i*b - 12)*t^4 + (((-18*i +
        18)*w - 9*i + 9)*b + ((-6*i - 6)*w - 3*i - 3))*t^3 + (12*b - 18*i)*t^2 +
        ((12*i - 12)*w + (6*i - 6))*t + (2*i*b - 4))/t^3
];

R5 := [
    ((-i*w - i)*b*t^4 + (((i - 1)*w + (2*i - 2))*b + ((i + 1)*w + (2*i + 
        2)))*t^3 + (-2*b - 7*i)*t^2 + (((-i - 1)*w + (i + 1))*b + ((-2*i + 
        2)*w + (2*i - 2)))*t + 2*i*w*b)/t^2,
    ((b - i)*t^6 + ((-3*i + 3)*w + (3*i - 3))*t^5 + (9*i*w*b - 12*w)*t^4 + 
        (((-18*i + 18)*w - 9*i + 9)*b + ((-6*i - 6)*w - 3*i - 3))*t^3 + 
        ((-12*w - 12)*b + (18*i*w + 18*i))*t^2 + ((-6*i + 6)*w - 12*i + 12)*t
        + (2*i*b - 4))/t^3
];



R5s := [
    ((-i*w - i)*b*ts^4 + (((i - 1)*w + (2*i - 2))*b + ((i + 1)*w + (2*i + 
        2)))*ts^3 + (-2*b - 7*i)*ts^2 + (((-i - 1)*w + (i + 1))*b + ((-2*i + 
        2)*w + (2*i - 2)))*ts + 2*i*w*b)/ts^2,
    ((b - i)*ts^6 + ((-3*i + 3)*w + (3*i - 3))*ts^5 + (9*i*w*b - 12*w)*ts^4 + 
        (((-18*i + 18)*w - 9*i + 9)*b + ((-6*i - 6)*w - 3*i - 3))*ts^3 + 
        ((-12*w - 12)*b + (18*i*w + 18*i))*ts^2 + ((-6*i + 6)*w - 12*i + 12)*ts
        + (2*i*b - 4))/ts^3
];



R2si := [
    ((2*i*w + (i - 1))*tsi^4 + (((i - 1)*w + 1/2*(i - 1))*c + ((i -
        1)*w - i - 2))*tsi^3 + ((w + 1/2*(3*i + 1))*c + (-2*w - 3*i -
        1))*tsi^2 + (((i + 1)*w + (2*i - 1))*c + ((-2*i - 2)*w - i -
        1))*tsi + ((2*i*w + i)*c + (-2*i*w - i + 1)))/tsi^2,

    ((w + 1/2*(3*i + 1))*c*tsi^6 + (((2*i + 2)*w + 1/2*(5*i - 1))*c +
        ((3*i + 3)*w + 3*i))*tsi^5 + ((6*i*w + (3*i - 3))*c + (-6*i*w -
        3*i + 3))*tsi^4 + (((2*i - 2)*w + 1/2*(-i - 5))*c + ((-9*i +
        9)*w + 9))*tsi^3 + ((-6*w - 6*i - 3)*c + (18*w + (9*i +
        9)))*tsi^2 + (((-5*i - 5)*w - 4*i - 1)*c + ((6*i + 6)*w + (9*i
        - 3)))*tsi + ((-2*i*w - i + 3)*c - 6))/tsi^3 
];


R5si := [
    ((-i*w - i)*b*tsi^4 + (((i - 1)*w + (2*i - 2))*b + ((i + 1)*w + (2*i + 
        2)))*tsi^3 + (-2*b - 7*i)*tsi^2 + (((-i - 1)*w + (i + 1))*b + ((-2*i + 
        2)*w + (2*i - 2)))*tsi + 2*i*w*b)/tsi^2,
    ((b - i)*tsi^6 + ((-3*i + 3)*w + (3*i - 3))*tsi^5 + (9*i*w*b - 12*w)*tsi^4 + 
        (((-18*i + 18)*w - 9*i + 9)*b + ((-6*i - 6)*w - 3*i - 3))*tsi^3 + 
        ((-12*w - 12)*b + (18*i*w + 18*i))*tsi^2 + ((-6*i + 6)*w - 12*i + 12)*tsi
        + (2*i*b - 4))/tsi^3
];


// from the big matrix in eg9.1basis-height-matrix.txt, deduce the relations

R1 = (P3 - P7 - Q3 - 2*Q4 - 2*Q5 - Q8)/2
R2 = (-P3 - P5 - 2*P6 - P3s + P4s + P7 - P8 + Q3 + 2*Q4 + 2*Q5 + 2*Q6 + Q7 + Q8)/2
R3 = (-P4 - P5 - P4s - P5s - P7 + P8 + Q3 + Q4 + Q5 + Q6 + Q7)/2
R4 = (P3 - P4 -Q1 - Q2 - 2*Q3 - 3*Q4 - 4*Q5 - 4*Q6 - 2*Q7 -2*Q8)/2
R5 = (P3s - P4s + Q1 + 2*Q2 + 2*Q3 + 3*Q4 + 3*Q5 + Q6 + Q8)/2


basis := [ P4, P5, P6, P6s, P5s, P7, P8, Q1, Q3, Q4, Q6, Q7, R1, R2, R3, R4, R5, R2si ];


// indices [2, 3, 4, 8, 7, 9, 10, 11, 13, 14, 16, 17, 19, 20, 26, 22, 23, 24]

{
height_matrix = [4, 0, -2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, -1, -1, -2, 1;
 0, 4, -2, 1, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0;
 -2, -2, 4, -2, 1, 0, 0, 0, 0, 0, 0, 0, -1, -2, 1, 1, 0, 0;
 1, 1, -2, 4, -2, -1, -1, 0, 0, 0, 0, 0, 1, 1, -2, 1, 0, 0;
 0, -2, 1, -2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0;
 0, 0, 0, -1, 0, 4, 0, 0, 0, 0, 0, 0, -2, 1, 2, -2, 0, 1;
 0, 0, 0, -1, 0, 0, 4, 0, 0, 0, 0, 0, 0, -1, -1, 1, 0, -1;
 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0;
 0, 0, 0, 0, 0, 0, 0, 0, 4, -2, 0, 0, 0, 0, -1, 1, 0, -1;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 4, 0, 0, -1, 1, 0, 0, 0, 1;
 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, -2, 2, 1, 0, 0, -2, -1;
 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 4, 0, 0, -1, 1, 0, -1;
 0, 0, -1, 1, 0, -2, 0, 0, 0, -1, 2, 0, 4, 0, -1, 1, 0, -2;
 1, 0, -2, 1, 0, 1, -1, 0, 0, 1, 1, 0, 0, 4, 0, -1, -1, -1;
 -1, 0, 1, -2, 0, 2, -1, 0, -1, 0, 0, -1, -1, 0, 4, -2, 1, 1;
 -1, -1, 1, 1, -1, -2, 1, 0, 1, 0, 0, 1, 1, -1, -2, 4, 0, -1;
 -2, 0, 0, 0, 0, 0, 0, -1, 0, 0, -2, 0, 0, -1, 1, 0, 4, 0;
 1, 0, 0, 0, 0, 1, -1, 0, -1, 1, -1, -1, -2, -1, 1, -1, 0, 4];
}




==> auxfiles/Example9.2.txt <==
First, isogenies and section on F^(1)

F<a> := NumberField(Polynomial([7,0,1]));
R<x1,y1> := PolynomialRing(F,2);

x2 := (x1^2-21*x1+112)/x1;
y2 := y1*(x1^2-112)/x1^2;

p := x2^3 + 42*x2^2- 7*x2 - y2^2;
Factorization(Numerator(p));

x2 := -(3 + a)*x1*(2*x1-21-a)*(x1-7-a)^2/(8*(x1-14+2*a)^2*(2*x1-21+a));
y2 := -y1*(5-a)*(x1-7-a)*(x1^4-8*(7-a)*x1^3+56*(17-3*a)*x1^2-896*(7-a)*x1+12544)/(4*(x1-14+2*a)^3*(2*x1-21+a)^2);

p := x2^3 + 42*x2^2- 7*x2 - y2^2;
Factorization(Numerator(p));

F<a> := NumberField(Polynomial([7,0,1]));
K<t> := RationalFunctionField(F);
R<X> := PolynomialRing(K);

p := X^3 - 1275*X + 64*t - 21546 - 64/t;

E := EllipticCurve([0,0,0,Coefficient(p,1),Coefficient(p,0)]);
s1p := t+1/t;
s1m := t-1/t;
P1 := E! [ -1/63*(4*s1m^2 -252*s1m + 1339), 4/1323*a*s1p*(2*s1m^2-189*s1m + 3977)];

d := 6*((11+4*a)*s1m - 4*(1-11*a));
X0 := ((1-a)/2)^4*s1m^4 + 16*(33-4*a)*((1+a)/2)^4*s1m^3 + 36*(1783+324*a)*s1m^2 + 16*(100923+3701*a)*((1+a)/2)^4*s1m + 64*(12531+3413*a)*((1+a)/2)^6;
Y0 := s1p*( -((1-a)/2)^6*s1m^5 - 96*(33-4*a)*((1+a)/2)^2*s1m^4 + 2^5*(2531+1260*a)*((1+a)/2)^6*s1m^3 -2^7*(18898-98053*a)*((1+a)/2)*s1m^2 - 2^10*(1735197-165636*a)*((1+a)/2)^2*s1m - 2^14*(58959-85160*a)*((1+a)/2)^6);

P2 := E! [X0/d^2, Y0/d^3];

x1 := 84/(t^2+4*t+8);
x2 := -21*t^2/(t^2+4*t+8);
x2^3 + 42*x2^2- 7*x2 - t^2*(x1^3-21*x1^2+112*x1);

x1 := 84/(t^2-4*t+8);
x2 := -21*t^2/(t^2-4*t+8);
x2^3 + 42*x2^2- 7*x2 - t^2*(x1^3-21*x1^2+112*x1);

x1n := (2*t+5+a)*((21-a)*t^4+2*(91-15*a)*t^3+2*(259-11*a)*t^2+2*(63+29*a)*t-7+3*a);
x2n := -3*(7*t-a)*(2*t-5-a)*(2*t+5+a)*t^2;
d := 2*(2*t^5+(23-a)*t^4 + (117-19*a)*t^3 + (109+29*a)*t^2-2*(1-9*a)*t-5+a);
x2 := x2n/d;
x1 := x1n/d;
x2^3 + 42*x2^2- 7*x2 - t^2*(x1^3-21*x1^2+112*x1);

x1n := (-2*t+5+a)*((21-a)*t^4-2*(91-15*a)*t^3+2*(259-11*a)*t^2-2*(63+29*a)*t-7+3*a);
x2n := -3*(-7*t-a)*(-2*t-5-a)*(-2*t+5+a)*t^2;
d := 2*(-2*t^5+(23-a)*t^4 - (117-19*a)*t^3 + (109+29*a)*t^2+2*(1-9*a)*t-5+a);
x2 := x2n/d;
x1 := x1n/d;
x2^3 + 42*x2^2- 7*x2 - t^2*(x1^3-21*x1^2+112*x1);

---------------------------------------------

Moduli points for X^(6):

F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);

For y^2 = x^3 - 21*x^2 + 112*x, j = -3375
f satisfies
f^2 + ((4*w + 2)*a + 8)*f + (4*w + 2)*a + 10
where w^2 + w + 1 = 0, a^2 = -7
r = (a - 2*w - 1)*f + a - 4*w - 2

for y^2 = x^3 + 42*x^2 - 7*x
g = (1/4*(2*w + 1)*a - 5/4)*f

F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);
K<f> := ext<F | Polynomial([(4*w + 2)*a + 10, ((4*w + 2)*a + 8), 1]) >;
g := (1/4*(2*w + 1)*a - 5/4)*f;

R<x,t> := RationalFunctionField(K,2);

p := x^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*x
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

lax := ((342*w + 171)*a + 729)*f + (396*w + 198)*a + 918;
mut := (7*a - 22*w - 11)*f + 8*a - 24*w - 12;
p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

-----------------------------

procedure to get all of NS for F^(6):

first get all of NS for F^(3) by 3-saturating transfer from F^(1) and
using generic F^(3).

then do F^(3) twist (rational ell surface)

then transfer these to F^(6) and 2-saturate.

------------------------------

X(3) moduli points

j -invariant  -3375
F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);
u satisfies
u^2 + (1/2*(-2*w - 1)*a + 5/2)*u + 1/2*(2*w + 1)*a - 1/2

j = 16581375
v := (1/2*(6*w + 3)*a - 15/2)*u + (-2*w - 1)*a + 4;


F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);
K<u> := ext< F| Polynomial([ 1/2*(2*w + 1)*a - 1/2, (1/2*(-2*w - 1)*a + 5/2), 1])>;

// L<t> := RationalFunctionField(K);
// R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(K,2);

v := (1/2*(6*w + 3)*a - 15/2)*u + (-2*w - 1)*a + 4;
p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3;

lax := (11/2*a + 1/2*(34*w + 17))*u + -5/2*a + 1/2*(-18*w - 9);
mut := (1/3*(-w - 2)*a + 2*w)*u + 1/3*(w + 2)*a + w;
p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

------

generic part of basis

F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);
K<u> := ext< F| Polynomial([ 1/2*(2*w + 1)*a - 1/2, (1/2*(-2*w - 1)*a + 5/2), 1])>;
v := (1/2*(6*w + 3)*a - 15/2)*u + (-2*w - 1)*a + 4;

L<t> := RationalFunctionField(K);
R<x,y> := PolynomialRing(L,2);
p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3 - y^2;

lax := (11/2*a + 1/2*(34*w + 17))*u + -5/2*a + 1/2*(-18*w - 9);
mut := (1/3*(-w - 2)*a + 2*w)*u + 1/3*(w + 2)*a + w;

q := (x^3*t^3 - 1275*x*t^3 + 64*t^6 - 21546*t^3 - 64)/t^3 - y^2;

\\ just apply basis_F3 from generic case

basisgen := [ [Evaluate(P[1],t/mut)/lax^2, Evaluate(P[2],t/mut)/lax^3] : P in basis_F3];

basisgen := [
    [
        (-4*t^2 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w + 
            21)))*t + 4*w)/t,
        ((((-4*w - 4)*a + 1/3*(-4*w + 4))*u + (-12*w*a + 1/3*(-44*w + 44)))*t^2 
            + ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w + 86)*a + 
            (24*w - 210)))*t + ((-4*a + 1/3*(-8*w - 4))*u + ((-12*w - 12)*a + 
            1/3*(-88*w - 44))))/t
    ],
    [
        (-4*t^2 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 3))*t + 
            4*w)/t,
        (((1/3*(-8*w + 8)*a - 16*w - 16)*u + (1/3*(-16*w + 16)*a - 12))*t^2 + 
            (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 12)*a + 1/3*(-190*w +
            304)))*t + ((1/3*(-16*w - 8)*a - 16)*u + (1/3*(-32*w - 16)*a + 
            12*w)))/t
    ],
    [
        (-4*t^2 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t + 4*w)/t,
        ((((4*w + 4)*a + 1/3*(4*w - 4))*u + (12*a + 1/3*(8*w - 8)))*t^2 + 
            ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 40)*a + (36*w - 
            84)))*t + ((4*a + 1/3*(8*w + 4))*u + (-12*w*a + 1/3*(16*w + 8))))/t
    ],
    [
        ((4*w + 4)*t^2 + 63*t + 4*w)/t,
        ((12*w - 12)*a*t^2 + (168*w + 84)*a*t + (-12*w - 24)*a)/t
    ],
    [
        (-4*w*t^2 + 63*t + (-4*w - 4))/t,
        ((12*w + 24)*a*t^2 + (168*w + 84)*a*t + (-12*w + 12)*a)/t
    ],
    [
        ((4*w + 4)*t^2 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t + (-4*w
            - 4))/t,
        (((-4*w*a + 1/3*(4*w + 8))*u + ((-12*w - 12)*a + 1/3*(8*w + 16)))*t^2 + 
            ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 40)*a + (36*w - 
            84)))*t + ((4*w*a + 1/3*(-4*w - 8))*u + ((12*w + 12)*a + 1/3*(-8*w -
            16))))/t
    ],
    [
        ((4*w + 4)*t^2 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 
            3))*t + (-4*w - 4))/t,
        (((1/3*(-8*w - 16)*a + 16*w)*u + (1/3*(-16*w - 32)*a + (12*w + 12)))*t^2
            + (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 12)*a + 1/3*(-190*w
            + 304)))*t + ((1/3*(8*w + 16)*a - 16*w)*u + (1/3*(16*w + 32)*a - 
            12*w - 12)))/t
    ],
    [
        ((4*w + 4)*t^2 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w
            + 21)))*t + (-4*w - 4))/t,
        (((4*w*a + 1/3*(-4*w - 8))*u + (-12*a + 1/3*(-44*w - 88)))*t^2 + 
            ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w + 86)*a + (24*w 
            - 210)))*t + ((-4*w*a + 1/3*(4*w + 8))*u + (12*a + 1/3*(44*w + 
            88))))/t
    ]
];

new sections

P1 := [ (-4/63*t^4 + 4*t^3 - 1331/63*t^2 - 4*t - 4/63)/t^2 , (8/1323*a*t^6 - 4/7*a*t^5  + 5300/441*a*t^4 + 5300/441*a*t^2 + 4/7*a*t + 8/1323*a)/t^3 ];

P2 := [ (1/3908808*(-61*a + 1857)*t^8 + 1/488601*(7122*a - 127814)*t^7 + 
    1/977202*(-2771723*a + 3879501)*t^6 + 1/488601*(-36845934*a - 364852742)*t^5
    + 1/1954404*(56777705*a + 1823106315)*t^4 + 1/488601*(36845934*a + 
    364852742)*t^3 + 1/977202*(-2771723*a + 3879501)*t^2 + 1/488601*(-7122*a + 
    127814)*t + 1/3908808*(-61*a + 1857))/(t^6 + 1/233*(1000*a + 2376)*t^5 + 
    1/54289*(1188000*a - 447234)*t^4 + 1/233*(-1000*a - 2376)*t^3 + t^2) ,
    (1/5464513584*(-2789*a + 56425)*t^12 + 1/113844033*(70282*a - 968350)*t^11 +
    1/455376132*(-94244113*a + 584143925)*t^10 + 1/341532099*(4166475470*a + 
    17802815350)*t^9 + 1/202389392*(46224635205*a - 958389806025)*t^8 + 
    1/37948011*(273722762740*a + 1319981471300)*t^7 + 1/37948011*(273722762740*a
    + 1319981471300)*t^5 + 1/202389392*(-46224635205*a + 958389806025)*t^4 + 
    1/341532099*(4166475470*a + 17802815350)*t^3 + 1/455376132*(94244113*a - 
    584143925)*t^2 + 1/113844033*(70282*a - 968350)*t + 1/5464513584*(2789*a - 
    56425))/(t^9 + 1/233*(1500*a + 3564)*t^8 + 1/54289*(3564000*a - 1178835)*t^7
    + 1/12649337*(1079149000*a - 4947295320)*t^6 + 1/54289*(-3564000*a + 
    1178835)*t^5 + 1/233*(1500*a + 3564)*t^4 - t^3) ];

P1 := [ Evaluate(P1[1],t^3) , Evaluate(P1[2],t^3) ];
P2 := [ Evaluate(P2[1],t^3) , Evaluate(P2[2],t^3) ];

basisF3 := basisgen cat [P1, P2];

for Q in basisF3 do
 Evaluate(q,Q);
end for;

need to 3-saturate

splits mod prime 67
saturation gives
 [ 1, 0, 1, 0, 0, -1, 0, -1, 0, -1 ]
 [ 0, 0, 0, 1, -1, 0, 0, 0, -1, 0 ]

so replace P1 and P2 by new Q1 and Q2
such that 
3*Q1 = basisF3[1] + basisF3[3] - basisF3[6] - basisF3[8] - P2
3*Q2 = basisF3[4] - basisF3[5] - P1

Q1 := [ -(((a+3)*t^4+(4-12*a)*t^3+(4-12*a)*t-a-3)*w +(4-12*a)*t^3+(5*a-15)*t^2-a-3)/(2*t^2), -(((12*a+60)*t^5+(-66*a-30)*t^4+(66*a+30)*t^2+(12*a+60)*t)*w +(5-a)*t^6+(-66*a-30)*t^4+(12*a+60)*t-a+5)/(2*t^3) ];

Q2 := [ -(4*t^2+21*t-4)/t , (12*a*t^2 + 12*a)/t ];

-------------------------

now for F3 twist

X(2) moduli points

j -invariant  -3375
l := 3/2*a + 1/2;


j = 16581375
m satisfies m^2 - 256*m + 256 = 0

F<a> := NumberField(Polynomial([7,0,1]));
K<m> := ext< F  | Polynomial([256,-256,1]) >;
l := 3/2*a + 1/2;

// L<t> := RationalFunctionField(K);
// R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(K,2);

p :=  x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2;

lax := 1/224*(3*a + 7)*m + 1/14*(-3*a + 7);
mut := -1/42*a*m + 127/21*a;
p := -Evaluate(p, [-x*lax^2,-t/mut])/lax^6;

-----

F<a,w> := NumberField([Polynomial([7,0,1]), Polynomial([1,1,1])]);
K<m> := ext< F  | Polynomial([256,-256,1]) >;
l := 3/2*a + 1/2;
d := -1/16*m;

L<t> := RationalFunctionField(K);
R<x,y> := PolynomialRing(L,2);
p := x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2 -t*y^2;

lax := 1/224*(3*a + 7)*m + 1/14*(-3*a + 7);
mut := -1/42*a*m + 127/21*a;

phi := 1/3; // this is 1/(sq root of lax^2*mut)

q := (x^3*t^3 - 1275*x*t^3 + 64*t^6 - 21546*t^3 - 64)/t^3 - t*y^2;

// load basis from F3twistsimplebasis.txt

basistwistF3 := [ [-Evaluate(P[1],-t/mut)/lax^2, phi*Evaluate(P[2],-t/mut)/lax^2] : P in basis];

basistwistF3 := [
    [
        ((-5*w - 5)*t^2 + 85*w)/t,
        ((6*w + 3)*a*t^3 + (-342*w - 171)*a)/t^2
    ],
    [
        (5*w*t^2 + (-85*w - 85))/t,
        ((6*w + 3)*a*t^3 + (-342*w - 171)*a)/t^2
    ],
    [
        ((3/2*a + 1/2)*t^2 + ((1/28*a - 1/4)*m + (-85/14*a + 85/2))*t + (m - 
            256))/t,
        ((3/2*a - 15/2)*t^3 + ((1/28*a - 3/4)*m + (-85/14*a + 255/2))*t^2 + 
            ((3/2*a + 3/2)*m - 384*a - 384)*t + (-85/14*a*m + 10816/7*a))/t^2
    ],
    [
        ((-3/2*a + 1/2)*t^2 + ((-1/28*a - 1/4)*m + (85/14*a + 85/2))*t + (m - 
            256))/t,
        ((3/2*a + 15/2)*t^3 + ((1/28*a + 3/4)*m + (-85/14*a - 255/2))*t^2 + 
            ((3/2*a - 3/2)*m - 384*a + 384)*t + (-85/14*a*m + 10816/7*a))/t^2
    ],
    [
        ((3/2*a + 1/2)*t^2 + (3*a - 21)*t + 1)/t,
        ((3/2*a - 15/2)*t^3 + (3*a - 63)*t^2 + (3/2*a + 3/2)*t + 3*a)/t^2
    ],
    [
        ((-3/2*a + 1/2)*t^2 + (-3*a - 21)*t + 1)/t,
        ((3/2*a + 15/2)*t^3 + (3*a + 63)*t^2 + (3/2*a - 3/2)*t + 3*a)/t^2
    ],
    [
        (((1/192*a - 11/192)*m + (4/3*a + 4/3))*t^2 + ((-1/21*a + 1/6)*m + 
            (44/21*a - 43/3))*t + ((-1/192*a + 11/192)*m + (-4/3*a - 4/3)))/t,
        (((23/384*a + 67/384)*m + (23/24*a - 125/24))*t^3 + ((-205/896*a - 
            71/128)*m + (653/56*a - 377/8))*t^2 + ((-45/128*a + 47/128)*m + 
            (147/8*a + 239/8))*t + ((-137/2688*a + 23/128)*m + (-311/168*a - 
            23/8)))/t^2
    ],
    [
        (((1/400*(5*w - 3)*a + 1/400*(-7*w - 31))*m + (1/50*(-11*w + 75)*a + 
            1/50*(57*w + 39)))*t^2 + ((1/2800*(-134*w - 15)*a + 1/400*(14*w + 
            123))*m + (1/350*(128*w + 1353)*a + 1/50*(448*w - 1023)))*t + 
            ((1/400*(-3*w - 8)*a + 1/400*(-31*w - 24))*m + (1/50*(75*w + 86)*a +
            1/50*(39*w - 18))))/t,
        (((1/4000*(165*w + 489)*a + 1/4000*(681*w - 67))*m + (1/250*(-21*w + 
            420)*a + 1/250*(807*w - 1756)))*t^3 + ((1/28000*(-9547*w - 17880)*a 
            + 1/4000*(-4033*w + 2424))*m + (1/1750*(26627*w + 13512)*a + 
            1/250*(3977*w - 16872)))*t^2 + ((1/4000*(1467*w + 1347)*a + 
            1/4000*(3799*w - 2369))*m + (1/250*(7635*w + 1323)*a + 
            1/250*(-5393*w - 9689)))*t + ((1/28000*(-2085*w + 764)*a + 
            1/4000*(433*w + 1444))*m + (1/1750*(2379*w - 4705)*a + 1/250*(w - 
            1283))))/t^2
    ]
];

----------------------------------------

finally, transfer to F^(6) and 2-saturate.

F<a,w> := NumberField([Polynomial([7,0,1]),Polynomial([1,1,1])]);
K<u> := ext< F| Polynomial([ 1/2*(2*w + 1)*a - 1/2, (1/2*(-2*w - 1)*a + 5/2), 1])>;
L<m> := ext< K  | Polynomial([256,-256,1]) >;

M<t> := RationalFunctionField(L);

R<x,y> := PolynomialRing(M,2);

q := x^3 - 1275*x + (64*t^12 - 21546*t^6 - 64)/t^6 - y^2;

basis1 :=  [
    [
        (-4*t^2 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w + 
            21)))*t + 4*w)/t,
        ((((-4*w - 4)*a + 1/3*(-4*w + 4))*u + (-12*w*a + 1/3*(-44*w + 44)))*t^2 
            + ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w + 86)*a + 
            (24*w - 210)))*t + ((-4*a + 1/3*(-8*w - 4))*u + ((-12*w - 12)*a + 
            1/3*(-88*w - 44))))/t
    ],
    [
        (-4*t^2 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 3))*t + 
            4*w)/t,
        (((1/3*(-8*w + 8)*a - 16*w - 16)*u + (1/3*(-16*w + 16)*a - 12))*t^2 + 
            (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 12)*a + 1/3*(-190*w +
            304)))*t + ((1/3*(-16*w - 8)*a - 16)*u + (1/3*(-32*w - 16)*a + 
            12*w)))/t
    ],
    [
        (-4*t^2 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t + 4*w)/t,
        ((((4*w + 4)*a + 1/3*(4*w - 4))*u + (12*a + 1/3*(8*w - 8)))*t^2 + 
            ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 40)*a + (36*w - 
            84)))*t + ((4*a + 1/3*(8*w + 4))*u + (-12*w*a + 1/3*(16*w + 8))))/t
    ],
    [
        ((4*w + 4)*t^2 + 63*t + 4*w)/t,
        ((12*w - 12)*a*t^2 + (168*w + 84)*a*t + (-12*w - 24)*a)/t
    ],
    [
        (-4*w*t^2 + 63*t + (-4*w - 4))/t,
        ((12*w + 24)*a*t^2 + (168*w + 84)*a*t + (-12*w + 12)*a)/t
    ],
    [
        ((4*w + 4)*t^2 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t + (-4*w
            - 4))/t,
        (((-4*w*a + 1/3*(4*w + 8))*u + ((-12*w - 12)*a + 1/3*(8*w + 16)))*t^2 + 
            ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 40)*a + (36*w - 
            84)))*t + ((4*w*a + 1/3*(-4*w - 8))*u + ((12*w + 12)*a + 1/3*(-8*w -
            16))))/t
    ],
    [
        ((4*w + 4)*t^2 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 
            3))*t + (-4*w - 4))/t,
        (((1/3*(-8*w - 16)*a + 16*w)*u + (1/3*(-16*w - 32)*a + (12*w + 12)))*t^2
            + (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 12)*a + 1/3*(-190*w
            + 304)))*t + ((1/3*(8*w + 16)*a - 16*w)*u + (1/3*(16*w + 32)*a - 
            12*w - 12)))/t
    ],
    [
        ((4*w + 4)*t^2 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w
            + 21)))*t + (-4*w - 4))/t,
        (((4*w*a + 1/3*(-4*w - 8))*u + (-12*a + 1/3*(-44*w - 88)))*t^2 + 
            ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w + 86)*a + (24*w 
            - 210)))*t + ((-4*w*a + 1/3*(4*w + 8))*u + (12*a + 1/3*(44*w + 
            88))))/t
    ],
    [ -(((a+3)*t^4+(4-12*a)*t^3+(4-12*a)*t-a-3)*w +(4-12*a)*t^3+(5*a-15)*t^2-a-3)/(2*t^2), -(((12*a+60)*t^5+(-66*a-30)*t^4+(66*a+30)*t^2+(12*a+60)*t)*w +(5-a)*t^6+(-66*a-30)*t^4+(12*a+60)*t-a+5)/(2*t^3) ],
    [ -(4*t^2+21*t-4)/t , (12*a*t^2 + 12*a)/t ]
];

basis1 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)]: P in basis1];

basis2 := [
    [
        ((-5*w - 5)*t^2 + 85*w)/t,
        ((6*w + 3)*a*t^3 + (-342*w - 171)*a)/t^2
    ],
    [
        (5*w*t^2 + (-85*w - 85))/t,
        ((6*w + 3)*a*t^3 + (-342*w - 171)*a)/t^2
    ],
    [
        ((3/2*a + 1/2)*t^2 + ((1/28*a - 1/4)*m + (-85/14*a + 85/2))*t + (m - 
            256))/t,
        ((3/2*a - 15/2)*t^3 + ((1/28*a - 3/4)*m + (-85/14*a + 255/2))*t^2 + 
            ((3/2*a + 3/2)*m - 384*a - 384)*t + (-85/14*a*m + 10816/7*a))/t^2
    ],
    [
        ((-3/2*a + 1/2)*t^2 + ((-1/28*a - 1/4)*m + (85/14*a + 85/2))*t + (m - 
            256))/t,
        ((3/2*a + 15/2)*t^3 + ((1/28*a + 3/4)*m + (-85/14*a - 255/2))*t^2 + 
            ((3/2*a - 3/2)*m - 384*a + 384)*t + (-85/14*a*m + 10816/7*a))/t^2
    ],
    [
        ((3/2*a + 1/2)*t^2 + (3*a - 21)*t + 1)/t,
        ((3/2*a - 15/2)*t^3 + (3*a - 63)*t^2 + (3/2*a + 3/2)*t + 3*a)/t^2
    ],
    [
        ((-3/2*a + 1/2)*t^2 + (-3*a - 21)*t + 1)/t,
        ((3/2*a + 15/2)*t^3 + (3*a + 63)*t^2 + (3/2*a - 3/2)*t + 3*a)/t^2
    ],
    [
        (((1/192*a - 11/192)*m + (4/3*a + 4/3))*t^2 + ((-1/21*a + 1/6)*m + 
            (44/21*a - 43/3))*t + ((-1/192*a + 11/192)*m + (-4/3*a - 4/3)))/t,
        (((23/384*a + 67/384)*m + (23/24*a - 125/24))*t^3 + ((-205/896*a - 
            71/128)*m + (653/56*a - 377/8))*t^2 + ((-45/128*a + 47/128)*m + 
            (147/8*a + 239/8))*t + ((-137/2688*a + 23/128)*m + (-311/168*a - 
            23/8)))/t^2
    ],
    [
        (((1/400*(5*w - 3)*a + 1/400*(-7*w - 31))*m + (1/50*(-11*w + 75)*a + 
            1/50*(57*w + 39)))*t^2 + ((1/2800*(-134*w - 15)*a + 1/400*(14*w + 
            123))*m + (1/350*(128*w + 1353)*a + 1/50*(448*w - 1023)))*t + 
            ((1/400*(-3*w - 8)*a + 1/400*(-31*w - 24))*m + (1/50*(75*w + 86)*a +
            1/50*(39*w - 18))))/t,
        (((1/4000*(165*w + 489)*a + 1/4000*(681*w - 67))*m + (1/250*(-21*w + 
            420)*a + 1/250*(807*w - 1756)))*t^3 + ((1/28000*(-9547*w - 17880)*a 
            + 1/4000*(-4033*w + 2424))*m + (1/1750*(26627*w + 13512)*a + 
            1/250*(3977*w - 16872)))*t^2 + ((1/4000*(1467*w + 1347)*a + 
            1/4000*(3799*w - 2369))*m + (1/250*(7635*w + 1323)*a + 
            1/250*(-5393*w - 9689)))*t + ((1/28000*(-2085*w + 764)*a + 
            1/4000*(433*w + 1444))*m + (1/1750*(2379*w - 4705)*a + 1/250*(w - 
            1283))))/t^2
    ]
];

basis2 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)*t]: P in basis2];

basis := basis1 cat basis2;

now saturate
everything splits mod 277

using matimage on the mod 2 vectors we get 
[1, 1, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
[0, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
[0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0]
[0, 0, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0]
[0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1, 0, 0, -1, 0]
[0, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, -1]

take halves of these to get R1 through R6.

R1 := [ -(((4*t^4-4*t^3+4*a*t^2+(10-2*a)*t+6*a+30)*u +(10-2*a)*t^4+(-6*a-14)*t^3+20*a*t^2-4*t-4*a-16)*w +(4*t^4+(2*a+2)*t^2+(2*a+10)*t+12*a)*u+(2*a+10)*t^4-12*a*t^3+(10*a-17)*t^2 -4*t-8*a)/t^2 ,  (((8*a*t^6+(72-20*a)*t^5+(48-60*a)*t^4+132*a*t^3+(210-66*a)*t^2 +(158*a+750)*t+704*a)*u +64*a*t^6+(330-106*a)*t^5+(-198*a-822)*t^4+180*a*t^3-12*t^2+(-92*a-528)*t-368*a)*w +((4*a-36)*t^6+(20*a+72)*t^5-120*a*t^4+(66*a-174)*t^3+(66*a+210)*t^2+316*a*t+352*a-1608)*u+(32*a-120)*t^6+(106*a+330)*t^5-396*a*t^4+(90*a-726)*t^3-12*t^2-184*a*t -184*a+840)/(3*t^3) ];

R2 := [ -((((2*a+2)*t^4+(2-2*a)*t^3+(4*a-12)*t^2+(2*a+18)*t-6*a+30)*u+(2*a-6)*t^4+(8*a+12)*t^3+(10*a+26)*t^2+(10*a+106)*t-34*a+154)*w +(4*t^4+(-2*a-10)*t^3+(8*a-16)*t^2+(8*a+4)*t+6*a+30)*u+(2*a-2)*t^4 +(2*a+2)*t^3+(14*a-37)*t^2+(40*a+28)*t+34*a+154)/t^2 , (((64*t^6+(-58*a-106)*t^5+(162*a-186)*t^4+(56*a+568)*t^3+(1098-6*a)*t^2 +(1186-482*a)*t-704*a)*u +(36*a-4)*t^6+(166-2*a)*t^5+(168*a-84)*t^4+(574*a+1790)*t^3+(6*a+5622)*t^2 +(6434-2458*a)*t-3736*a)*w +((32-24*a)*t^6+(-8*a-212)*t^5+(162*a+138)*t^4+(64*a+104)*t^3+(324*a+576)*t^2+(158*a+1622)*t-352*a+1608)*u+(12*a+52)*t^6+(-82*a-166)*t^5+(318*a-786)*t^4+(950*a+118)*t^3+(1836*a+2928)*t^2+(862*a+8806)*t-1868*a+8556)/(3*t^3) ];

R3 := [  -((((2*a-2)*t^4-20*t^3+(-2*a-10)*t^2+(4*a-24)*t+4*a)*u +(-2*a-22)*t^4+(24*a-28)*t^3+(2*a-14)*t^2+(8*a-12)*t-4*a)*w +((2-2*a)*t^4-28*t^3+(2*a-14)*t^2+(14*a-6)*t+2*a+6)*u+(-10*a-14)*t^4-68*t^3 +(10*a-31)*t^2+(10*a-18)*t-2*a-6)/(3*t^2),  ((((8*a+24)*t^6+(62-22*a)*t^5+(96-36*a)*t^4+(-14*a-70)*t^3+(48*a-132)*t^2+(40*a+28)*t-16)*u +(28*a+84)*t^6+(382-38*a)*t^5+(36-144*a)*t^4+(46-34*a)*t^3+(12*a-48)*t^2+(-52*a-40)*t-56)*w +((4*a+12)*t^6+(22*a+34)*t^5+(84-24*a)*t^4+(26*a-38)*t^3+(78*a+66)*t^2+(14*a+74)*t-8)*u+(32*a-24)*t^6+(122*a+302)*t^5+(360-12*a)*t^4+(110-2*a)*t^3+(6*a-30)*t^2 +(-14*a-122)*t+12*a-28)/(3*t^3) ];

R4 := [ ((((8*a-8)*t^8+(12*a+68)*t^7+(-24*a-64)*t^6+(142*a-346)*t^5 +(64*a+518)*t^4+(-176*a-1628)*t^3+(212*a-470)*t^2 +(56*a+432)*t+8*a-16)*u +(4*a-28)*t^8+(44*a+28)*t^7+(200-88*a)*t^6+(-178*a-766)*t^5+(51*a-1069)*t^4 +(242-906*a)*t^3+(-229*a-869)*t^2+(232*a-208)*t-24)*w +((4*a+20)*t^8+(36-12*a)*t^7+(8*a-120)*t^6+(220*a+184)*t^5+(608-38*a)*t^4+(422*a-1146)*t^3+(263*a+201)*t^2+(360-112*a)*t+8*a)*u+(8*a-8)*t^8+(16*a+48)*t^7+(-76*a-46)*t^6+(98*a-998)*t^5+(328*a-528)*t^4+(-516*a-1956)*t^3+(168*a-950)*t^2+(184*a+424)*t+8*a-8)/((((2*a-14)*t^5+(16*a-38)*t^4+(20*a+56)*t^3+(14-12*a)*t^2)*u +(2-10*a)*t^5+(-15*a-47)*t^4+(34*a-66)*t^3+(5*a+45)*t^2)*w+(4*a*t^5+(18*a+12)*t^4+(70-10*a)*t^3+(-11*a-21)*t^2)*u-6*t^6+(-2*a-18)*t^5+(8*a-56)*t^4+(40*a+48)*t^3+(34-12*a)*t^2) ,-((((24*a+56)*t^12+(184-104*a)*t^11+(-180*a-732)*t^10+(1036*a+1388)*t^9+(7968-3792*a)*t^8+(-9304*a-30616)*t^7+(16116*a-65244)*t^6+(26504*a-24560)*t^5+(9660*a-8916)*t^4+(25156-2732*a)*t^3+(3324*a-1116)*t^2 +(244*a+4844)*t-528*a-256)*u+(48*a-80)*t^12+(140*a+428)*t^11+(264-456*a)*t^10+(404*a-2972)*t^9 +(3432*a+13896)*t^8+(22156-17156*a)*t^7+(-32712*a-68208)*t^6 +(-11060*a-103420)*t^5+(-3432*a-39960)*t^4+(12560*a+11600)*t^3 +(-24*a-12240)*t^2+(2528*a-344)*t-192*a+1888)*w +(64*t^12+(-124*a-124)*t^11+(216*a-696)*t^10+(176*a+2944)*t^9 +(-4824*a-3792)*t^8+(5284*a-34820)*t^7+(29424*a+1704)*t^6 +(22396*a+45212)*t^5+(8076*a+19428)*t^4+(6368-9592*a)*t^3 +(2184*a+7152)*t^2+(3016-1480*a)*t-168*a-1352)*u+(48*a+32)*t^12+(640-32*a)*t^11+(-516*a-996)*t^10+(1132*a-1420)*t^9 +(13644-2556*a)*t^8+(-15820*a-29884)*t^7+(5892*a-107004)*t^6 +(27884*a-75716)*t^5+(11148*a-28620)*t^4+(2488*a+34504)*t^3 +(3912*a-6216)*t^2+(1384*a+5600)*t-720*a+512)/((((3*a-21)*t^8+(42*a-120)*t^7+(145*a-21)*t^6+(84*a+714)*t^5+(84-234*a)*t^4+(13*a-179)*t^3)*u +(3-15*a)*t^8+(-54*a-120)*t^7+(11*a-495)*t^6+(363*a-231)*t^5 +(12*a+852)*t^4+(-88*a-64)*t^3)*w +(6*a*t^8+(54*a+18)*t^7+(80*a+294)*t^6+(525-189*a)*t^5+(-144*a-504)*t^4 +(65*a-61)*t^3)*u-6*t^9+(-3*a-27)*t^8+(12*a-174)*t^7+(169*a-207)*t^6+(255*a+729)*t^5+(459-273*a)*t^4+(-23*a-233)*t^3) ];

R5 := [ -(((1344*t^4+(4*a*m-512*a)*t^3+(-336*a-336)*t^2+((35-9*a)*m+1152*a-4480)*t+672*a+672)*u +(1680-1008*a)*t^4+((-7*a-63)*m+896*a+8064)*t^3+(3360-672*a)*t^2+((6*a+70)*m-768*a-8960)*t-672*a-672)*w +(672*t^4+(1280*a-10*a*m)*t^3+(336*a+336)*t^2+((-12*a-14)*m+1536*a+1792)*t +336*a+2352)*u+1344*t^4+((-14*a-42)*m+1792*a+5376)*t^3+(1680*a+168)*t^2 +((35-9*a)*m+1152*a-4480)*t+672*a+672)/(504*t^2) ,
-((((28*m-3584)*t^6+(13440-1344*a)*t^5+((18*a-42)*m-2304*a+5376)*t^4 +(7728-336*a)*t^3+((81*a-147)*m-10368*a+18816)*t^2 +(-10752*a-13440)*t+(14*a+42)*m-1792*a-5376)*u +((18*a+14)*m-2304*a-1792)*t^6+(7728-13776*a)*t^5+((39*a-273)*m-4992*a+34944)*t^4+(1344-2688*a)*t^3 +((54*a-378)*m-6912*a+48384)*t^2+(25536-1344*a)*t+(34*a-42)*m-4352*a+5376)*w +(((14-6*a)*m+768*a-1792)*t^6+(6720-672*a)*t^5+((-36*a-126)*m+4608*a+16128)*t^4 +(14448-1680*a)*t^3 +((66*a+84)*m-8448*a-10752)*t^2 +(-2352*a-33936)*t+(42-2*a)*m+256*a-5376)*u+((12*a-56)*m-1536*a+7168)*t^6+(19488-3360*a)*t^5 +((-30*a-378)*m+3840*a+48384)*t^4+(23856-336*a)*t^3 +((105*a-315)*m-13440*a+40320)*t^2+(-14784*a-1344)*t+44*a*m-5632*a) /(504*t^3) ];

R6 := [ ((((672*a-2016)*t^6+((6*a+98)*m-768*a-12544)*t^5+(8736*a+672)*t^4+((273-75*a)*m+9600*a-34944)*t^3+(41328-336*a)*t^2 +((84-28*a)*m+3584*a-10752)*t-672*a+3360)*u +(2016-672*a)*t^6+((10*a+126)*m-1280*a-16128)*t^5+(9408-9408*a)*t^4 +((483-273*a)*m+34944*a-61824)*t^3+(23688-13272*a)*t^2 +((112-24*a)*m+3072*a-14336)*t-672*a+672)*w +(1344*a*t^6+((98-14*a)*m+1792*a-12544)*t^5+(1344*a+26880)*t^4+((-204*a-252)*m+26112*a+32256)*t^3+(12600-8232*a)*t^2+((-24*a-28)*m+3072*a+3584)*t-1344*a+1344)*u-1344*a*t^6+((98-14*a)*m+1792*a-12544)*t^5+(-2688*a-25872)*t^4 +((-357*a-63)*m+45696*a+8064)*t^3+(-12936*a-2520)*t^2+((-62*a-42)*m+7936*a+5376)*t-1344*a-1344)/(((((a-7)*m-128*a+896)*t^3+(336*a+336)*t^2)*u +((a-7)*m-128*a+896)*t^3+(-168*a-840)*t^2)*w+((4*a*m-512*a)*t^3+(168*a+840)*t^2)*u-1008*t^4+((3*a-7)*m-384*a+896)*t^3 +(168*a-840)*t^2) ,
-((((32*a*m-4096*a)*t^9+(25536*a-55104)*t^8 +((1008-120*a)*m+15360*a-129024)*t^7+(374976*a+28224)*t^6 +((340*a+3612)*m-43520*a-462336)*t^5 +(67200*a+3147648)*t^4 +((8904-1152*a)*m+147456*a-1139712)*t^3 +(447552-76608*a)*t^2+((116*a+924)*m-14848*a-118272)*t-2688*a+29568)*u +(112*a*m-14336*a)*t^9+(55104-9408*a)*t^8+((840*a+4704)*m-107520*a-602112)*t^7+(318528-189504*a)*t^6 +((15624-7600*a)*m+972800*a-1999872)*t^5+(577920-389760*a)*t^4 +((7392-1800*a)*m+230400*a-946176)*t^3+(177408-40320*a)*t^2+((420-68*a)*m+8704*a-53760)*t+2688*a+18816)*w +((16*a*m-2048*a)*t^9+(43008*a+18816)*t^8 +((1512-336*a)*m+43008*a-193536)*t^7+(28224*a+955584)*t^6+((-1696*a-4032)*m+217088*a+516096)*t^5+(1771392-559104*a)*t^4+((4956-2652*a)*m+339456*a-634368)*t^3+(233856-209664*a)*t^2+((672-368*a)*m+47104*a-86016)*t-13440*a+2688)*u+((56*a+168)*m-7168*a-21504)*t^9+(-26880*a-2688)*t^8+((3612-1068*a)*m+136704*a-462336)*t^7+(-141120*a-504000)*t^6+((-10160*a-5040)*m+1300480*a+645120)*t^5+(-493248*a-420672)*t^4+((-3756*a-4116)*m+480768*a+526848)*t^3+(-96768*a-72576)*t^2+((168-40*a)*m+5120*a-21504)*t-2688*a+13440)/(((((3*a-21)*m-384*a+2688)*t^5+(2016*a+2016)*t^4+((7*a+7)*m-896*a-896)*t^3)*u+((3*a-21)*m-384*a+2688)*t^5+(-1008*a-5040)*t^4+((8*a-28)*m-1024*a+3584)*t^3)*w+((12*a*m-1536*a)*t^5+(1008*a+5040)*t^4+((2*a+14)*m-256*a-1792)*t^3)*u-2016*t^6+((9*a-21)*m-1152*a+2688)*t^5+(1008*a-5040)*t^4+((13*a+7)*m-1664*a-896)*t^3) ];

-----------------------------------------------------

final basis of
y^2 = x^3 - 1275*x + (64*t^12 - 21546*t^6 - 64)/t^6

a^2 = -7
w^2 + w + 1 = 0
m^2 - 256*m + 256 = 0
u^2 + u*(1/2*(-2*w - 1)*a + 5/2) + 1/2*(2*w + 1)*a - 1/2 = 0

splitting field: Q(sqrt(-1),sqrt(3),sqrt(7),sqrt( (3 + sqrt(21))/2 ) )

basis := [
[
    (-4*t^4 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w + 21)))*t^2 + 4*w)/t^2,
    ((((-4*w - 4)*a + 1/3*(-4*w + 4))*u + (-12*w*a + 1/3*(-44*w + 44)))*t^4 + ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w 
        + 86)*a + (24*w - 210)))*t^2 + ((-4*a + 1/3*(-8*w - 4))*u + ((-12*w - 12)*a + 1/3*(-88*w - 44))))/t^2
],
[
    (-4*t^4 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 3))*t^2 + 4*w)/t^2,
    (((1/3*(-8*w + 8)*a - 16*w - 16)*u + (1/3*(-16*w + 16)*a - 12))*t^4 + (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 12)*a + 
        1/3*(-190*w + 304)))*t^2 + ((1/3*(-16*w - 8)*a - 16)*u + (1/3*(-32*w - 16)*a + 12*w)))/t^2
],
[
    (-4*t^4 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t^2 + 4*w)/t^2,
    ((((4*w + 4)*a + 1/3*(4*w - 4))*u + (12*a + 1/3*(8*w - 8)))*t^4 + ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 40)*a + 
        (36*w - 84)))*t^2 + ((4*a + 1/3*(8*w + 4))*u + (-12*w*a + 1/3*(16*w + 8))))/t^2
],
[
    ((4*w + 4)*t^4 + 63*t^2 + 4*w)/t^2,
    ((12*w - 12)*a*t^4 + (168*w + 84)*a*t^2 + (-12*w - 24)*a)/t^2
],
[
    (-4*w*t^4 + 63*t^2 + (-4*w - 4))/t^2,
    ((12*w + 24)*a*t^4 + (168*w + 84)*a*t^2 + (-12*w + 12)*a)/t^2
],
[
    ((4*w + 4)*t^4 + (((2*w + 2)*a - 6*w - 14)*u - 4*a - 4*w - 21)*t^2 + (-4*w - 4))/t^2,
    (((-4*w*a + 1/3*(4*w + 8))*u + ((-12*w - 12)*a + 1/3*(8*w + 16)))*t^4 + ((1/3*(10*w + 38)*a - 26*w + 42)*u + (1/3*(56*w + 
        40)*a + (36*w - 84)))*t^2 + ((4*w*a + 1/3*(-4*w - 8))*u + ((12*w + 12)*a + 1/3*(-8*w - 16))))/t^2
],
[
    ((4*w + 4)*t^4 + (((-2*w - 8)*a + (18*w + 8))*u + ((6*w + 4)*a - 2*w + 3))*t^2 + (-4*w - 4))/t^2,
    (((1/3*(-8*w - 16)*a + 16*w)*u + (1/3*(-16*w - 32)*a + (12*w + 12)))*t^4 + (((2*w - 24)*a + 1/3*(130*w + 8))*u + ((54*w + 
        12)*a + 1/3*(-190*w + 304)))*t^2 + ((1/3*(8*w + 16)*a - 16*w)*u + (1/3*(16*w + 32)*a - 12*w - 12)))/t^2
],
[
    ((4*w + 4)*t^4 + (((-2*w - 2)*a + (6*w + 14))*u + ((-16*w - 10)*a + (4*w + 21)))*t^2 + (-4*w - 4))/t^2,
    (((4*w*a + 1/3*(-4*w - 8))*u + (-12*a + 1/3*(-44*w - 88)))*t^4 + ((1/3*(-10*w - 38)*a + (26*w - 42))*u + (1/3*(196*w + 86)*a +
        (24*w - 210)))*t^2 + ((-4*w*a + 1/3*(4*w + 8))*u + (12*a + 1/3*(44*w + 88))))/t^2
],
[
    ((-1/2*w*a - 3/2*w)*t^8 + ((6*w + 6)*a - 2*w - 2)*t^6 + (-5/2*a + 15/2)*t^4 + (6*w*a - 2*w)*t^2 + (1/2*(w + 1)*a + 1/2*(3*w + 
        3)))/t^4,
    ((1/2*a - 5/2)*t^12 + (-6*w*a - 30*w)*t^10 + ((33*w + 33)*a + (15*w + 15))*t^8 + (-33*w*a - 15*w)*t^4 + ((-6*w - 6)*a - 30*w -
        30)*t^2 + (1/2*a - 5/2))/t^6
],
[
    (-4*t^4 - 21*t^2 + 4)/t^2,
    (12*a*t^4 + 12*a)/t^2
],
[
    ((3/2*a + 1/2)*t^4 + ((1/28*a - 1/4)*m + (-85/14*a + 85/2))*t^2 + (m - 
        256))/t^2,
    ((3/2*a - 15/2)*t^6 + ((1/28*a - 3/4)*m + (-85/14*a + 255/2))*t^4 + ((3/2*a 
        + 3/2)*m + (-384*a - 384))*t^2 - 85/14*a*m + 10816/7*a)/t^3
],
[
    ((-3/2*a + 1/2)*t^4 + ((-1/28*a - 1/4)*m + (85/14*a + 85/2))*t^2 + (m - 
        256))/t^2,
    ((3/2*a + 15/2)*t^6 + ((1/28*a + 3/4)*m + (-85/14*a - 255/2))*t^4 + ((3/2*a 
        - 3/2)*m + (-384*a + 384))*t^2 - 85/14*a*m + 10816/7*a)/t^3
],
[ -(((4*t^4-4*t^3+4*a*t^2+(10-2*a)*t+6*a+30)*u +(10-2*a)*t^4+(-6*a-14)*t^3+20*a*t^2-4*t-4*a-16)*w +(4*t^4+(2*a+2)*t^2+(2*a+10)*t+12*a)*u+(2*a+10)*t^4-12*a*t^3+(10*a-17)*t^2 -4*t-8*a)/t^2 ,  (((8*a*t^6+(72-20*a)*t^5+(48-60*a)*t^4+132*a*t^3+(210-66*a)*t^2 +(158*a+750)*t+704*a)*u +64*a*t^6+(330-106*a)*t^5+(-198*a-822)*t^4+180*a*t^3-12*t^2+(-92*a-528)*t-368*a)*w +((4*a-36)*t^6+(20*a+72)*t^5-120*a*t^4+(66*a-174)*t^3+(66*a+210)*t^2+316*a*t+352*a-1608)*u+(32*a-120)*t^6+(106*a+330)*t^5-396*a*t^4+(90*a-726)*t^3-12*t^2-184*a*t -184*a+840)/(3*t^3) ],

[ -((((2*a+2)*t^4+(2-2*a)*t^3+(4*a-12)*t^2+(2*a+18)*t-6*a+30)*u+(2*a-6)*t^4+(8*a+12)*t^3+(10*a+26)*t^2+(10*a+106)*t-34*a+154)*w +(4*t^4+(-2*a-10)*t^3+(8*a-16)*t^2+(8*a+4)*t+6*a+30)*u+(2*a-2)*t^4 +(2*a+2)*t^3+(14*a-37)*t^2+(40*a+28)*t+34*a+154)/t^2 , (((64*t^6+(-58*a-106)*t^5+(162*a-186)*t^4+(56*a+568)*t^3+(1098-6*a)*t^2 +(1186-482*a)*t-704*a)*u +(36*a-4)*t^6+(166-2*a)*t^5+(168*a-84)*t^4+(574*a+1790)*t^3+(6*a+5622)*t^2 +(6434-2458*a)*t-3736*a)*w +((32-24*a)*t^6+(-8*a-212)*t^5+(162*a+138)*t^4+(64*a+104)*t^3+(324*a+576)*t^2+(158*a+1622)*t-352*a+1608)*u+(12*a+52)*t^6+(-82*a-166)*t^5+(318*a-786)*t^4+(950*a+118)*t^3+(1836*a+2928)*t^2+(862*a+8806)*t-1868*a+8556)/(3*t^3) ],

[  -((((2*a-2)*t^4-20*t^3+(-2*a-10)*t^2+(4*a-24)*t+4*a)*u +(-2*a-22)*t^4+(24*a-28)*t^3+(2*a-14)*t^2+(8*a-12)*t-4*a)*w +((2-2*a)*t^4-28*t^3+(2*a-14)*t^2+(14*a-6)*t+2*a+6)*u+(-10*a-14)*t^4-68*t^3 +(10*a-31)*t^2+(10*a-18)*t-2*a-6)/(3*t^2),  ((((8*a+24)*t^6+(62-22*a)*t^5+(96-36*a)*t^4+(-14*a-70)*t^3+(48*a-132)*t^2+(40*a+28)*t-16)*u +(28*a+84)*t^6+(382-38*a)*t^5+(36-144*a)*t^4+(46-34*a)*t^3+(12*a-48)*t^2+(-52*a-40)*t-56)*w +((4*a+12)*t^6+(22*a+34)*t^5+(84-24*a)*t^4+(26*a-38)*t^3+(78*a+66)*t^2+(14*a+74)*t-8)*u+(32*a-24)*t^6+(122*a+302)*t^5+(360-12*a)*t^4+(110-2*a)*t^3+(6*a-30)*t^2 +(-14*a-122)*t+12*a-28)/(3*t^3) ],

[ ((((8*a-8)*t^8+(12*a+68)*t^7+(-24*a-64)*t^6+(142*a-346)*t^5 +(64*a+518)*t^4+(-176*a-1628)*t^3+(212*a-470)*t^2 +(56*a+432)*t+8*a-16)*u +(4*a-28)*t^8+(44*a+28)*t^7+(200-88*a)*t^6+(-178*a-766)*t^5+(51*a-1069)*t^4 +(242-906*a)*t^3+(-229*a-869)*t^2+(232*a-208)*t-24)*w +((4*a+20)*t^8+(36-12*a)*t^7+(8*a-120)*t^6+(220*a+184)*t^5+(608-38*a)*t^4+(422*a-1146)*t^3+(263*a+201)*t^2+(360-112*a)*t+8*a)*u+(8*a-8)*t^8+(16*a+48)*t^7+(-76*a-46)*t^6+(98*a-998)*t^5+(328*a-528)*t^4+(-516*a-1956)*t^3+(168*a-950)*t^2+(184*a+424)*t+8*a-8)/((((2*a-14)*t^5+(16*a-38)*t^4+(20*a+56)*t^3+(14-12*a)*t^2)*u +(2-10*a)*t^5+(-15*a-47)*t^4+(34*a-66)*t^3+(5*a+45)*t^2)*w+(4*a*t^5+(18*a+12)*t^4+(70-10*a)*t^3+(-11*a-21)*t^2)*u-6*t^6+(-2*a-18)*t^5+(8*a-56)*t^4+(40*a+48)*t^3+(34-12*a)*t^2) ,-((((24*a+56)*t^12+(184-104*a)*t^11+(-180*a-732)*t^10+(1036*a+1388)*t^9+(7968-3792*a)*t^8+(-9304*a-30616)*t^7+(16116*a-65244)*t^6+(26504*a-24560)*t^5+(9660*a-8916)*t^4+(25156-2732*a)*t^3+(3324*a-1116)*t^2 +(244*a+4844)*t-528*a-256)*u+(48*a-80)*t^12+(140*a+428)*t^11+(264-456*a)*t^10+(404*a-2972)*t^9 +(3432*a+13896)*t^8+(22156-17156*a)*t^7+(-32712*a-68208)*t^6 +(-11060*a-103420)*t^5+(-3432*a-39960)*t^4+(12560*a+11600)*t^3 +(-24*a-12240)*t^2+(2528*a-344)*t-192*a+1888)*w +(64*t^12+(-124*a-124)*t^11+(216*a-696)*t^10+(176*a+2944)*t^9 +(-4824*a-3792)*t^8+(5284*a-34820)*t^7+(29424*a+1704)*t^6 +(22396*a+45212)*t^5+(8076*a+19428)*t^4+(6368-9592*a)*t^3 +(2184*a+7152)*t^2+(3016-1480*a)*t-168*a-1352)*u+(48*a+32)*t^12+(640-32*a)*t^11+(-516*a-996)*t^10+(1132*a-1420)*t^9 +(13644-2556*a)*t^8+(-15820*a-29884)*t^7+(5892*a-107004)*t^6 +(27884*a-75716)*t^5+(11148*a-28620)*t^4+(2488*a+34504)*t^3 +(3912*a-6216)*t^2+(1384*a+5600)*t-720*a+512)/((((3*a-21)*t^8+(42*a-120)*t^7+(145*a-21)*t^6+(84*a+714)*t^5+(84-234*a)*t^4+(13*a-179)*t^3)*u +(3-15*a)*t^8+(-54*a-120)*t^7+(11*a-495)*t^6+(363*a-231)*t^5 +(12*a+852)*t^4+(-88*a-64)*t^3)*w +(6*a*t^8+(54*a+18)*t^7+(80*a+294)*t^6+(525-189*a)*t^5+(-144*a-504)*t^4 +(65*a-61)*t^3)*u-6*t^9+(-3*a-27)*t^8+(12*a-174)*t^7+(169*a-207)*t^6+(255*a+729)*t^5+(459-273*a)*t^4+(-23*a-233)*t^3) ],

[ -(((1344*t^4+(4*a*m-512*a)*t^3+(-336*a-336)*t^2+((35-9*a)*m+1152*a-4480)*t+672*a+672)*u +(1680-1008*a)*t^4+((-7*a-63)*m+896*a+8064)*t^3+(3360-672*a)*t^2+((6*a+70)*m-768*a-8960)*t-672*a-672)*w +(672*t^4+(1280*a-10*a*m)*t^3+(336*a+336)*t^2+((-12*a-14)*m+1536*a+1792)*t +336*a+2352)*u+1344*t^4+((-14*a-42)*m+1792*a+5376)*t^3+(1680*a+168)*t^2 +((35-9*a)*m+1152*a-4480)*t+672*a+672)/(504*t^2) ,
-((((28*m-3584)*t^6+(13440-1344*a)*t^5+((18*a-42)*m-2304*a+5376)*t^4 +(7728-336*a)*t^3+((81*a-147)*m-10368*a+18816)*t^2 +(-10752*a-13440)*t+(14*a+42)*m-1792*a-5376)*u +((18*a+14)*m-2304*a-1792)*t^6+(7728-13776*a)*t^5+((39*a-273)*m-4992*a+34944)*t^4+(1344-2688*a)*t^3 +((54*a-378)*m-6912*a+48384)*t^2+(25536-1344*a)*t+(34*a-42)*m-4352*a+5376)*w +(((14-6*a)*m+768*a-1792)*t^6+(6720-672*a)*t^5+((-36*a-126)*m+4608*a+16128)*t^4 +(14448-1680*a)*t^3 +((66*a+84)*m-8448*a-10752)*t^2 +(-2352*a-33936)*t+(42-2*a)*m+256*a-5376)*u+((12*a-56)*m-1536*a+7168)*t^6+(19488-3360*a)*t^5 +((-30*a-378)*m+3840*a+48384)*t^4+(23856-336*a)*t^3 +((105*a-315)*m-13440*a+40320)*t^2+(-14784*a-1344)*t+44*a*m-5632*a) /(504*t^3) ],

[ ((((672*a-2016)*t^6+((6*a+98)*m-768*a-12544)*t^5+(8736*a+672)*t^4+((273-75*a)*m+9600*a-34944)*t^3+(41328-336*a)*t^2 +((84-28*a)*m+3584*a-10752)*t-672*a+3360)*u +(2016-672*a)*t^6+((10*a+126)*m-1280*a-16128)*t^5+(9408-9408*a)*t^4 +((483-273*a)*m+34944*a-61824)*t^3+(23688-13272*a)*t^2 +((112-24*a)*m+3072*a-14336)*t-672*a+672)*w +(1344*a*t^6+((98-14*a)*m+1792*a-12544)*t^5+(1344*a+26880)*t^4+((-204*a-252)*m+26112*a+32256)*t^3+(12600-8232*a)*t^2+((-24*a-28)*m+3072*a+3584)*t-1344*a+1344)*u-1344*a*t^6+((98-14*a)*m+1792*a-12544)*t^5+(-2688*a-25872)*t^4 +((-357*a-63)*m+45696*a+8064)*t^3+(-12936*a-2520)*t^2+((-62*a-42)*m+7936*a+5376)*t-1344*a-1344)/(((((a-7)*m-128*a+896)*t^3+(336*a+336)*t^2)*u +((a-7)*m-128*a+896)*t^3+(-168*a-840)*t^2)*w+((4*a*m-512*a)*t^3+(168*a+840)*t^2)*u-1008*t^4+((3*a-7)*m-384*a+896)*t^3 +(168*a-840)*t^2) ,
-((((32*a*m-4096*a)*t^9+(25536*a-55104)*t^8 +((1008-120*a)*m+15360*a-129024)*t^7+(374976*a+28224)*t^6 +((340*a+3612)*m-43520*a-462336)*t^5 +(67200*a+3147648)*t^4 +((8904-1152*a)*m+147456*a-1139712)*t^3 +(447552-76608*a)*t^2+((116*a+924)*m-14848*a-118272)*t-2688*a+29568)*u +(112*a*m-14336*a)*t^9+(55104-9408*a)*t^8+((840*a+4704)*m-107520*a-602112)*t^7+(318528-189504*a)*t^6 +((15624-7600*a)*m+972800*a-1999872)*t^5+(577920-389760*a)*t^4 +((7392-1800*a)*m+230400*a-946176)*t^3+(177408-40320*a)*t^2+((420-68*a)*m+8704*a-53760)*t+2688*a+18816)*w +((16*a*m-2048*a)*t^9+(43008*a+18816)*t^8 +((1512-336*a)*m+43008*a-193536)*t^7+(28224*a+955584)*t^6+((-1696*a-4032)*m+217088*a+516096)*t^5+(1771392-559104*a)*t^4+((4956-2652*a)*m+339456*a-634368)*t^3+(233856-209664*a)*t^2+((672-368*a)*m+47104*a-86016)*t-13440*a+2688)*u+((56*a+168)*m-7168*a-21504)*t^9+(-26880*a-2688)*t^8+((3612-1068*a)*m+136704*a-462336)*t^7+(-141120*a-504000)*t^6+((-10160*a-5040)*m+1300480*a+645120)*t^5+(-493248*a-420672)*t^4+((-3756*a-4116)*m+480768*a+526848)*t^3+(-96768*a-72576)*t^2+((168-40*a)*m+5120*a-21504)*t-2688*a+13440)/(((((3*a-21)*m-384*a+2688)*t^5+(2016*a+2016)*t^4+((7*a+7)*m-896*a-896)*t^3)*u+((3*a-21)*m-384*a+2688)*t^5+(-1008*a-5040)*t^4+((8*a-28)*m-1024*a+3584)*t^3)*w+((12*a*m-1536*a)*t^5+(1008*a+5040)*t^4+((2*a+14)*m-256*a-1792)*t^3)*u-2016*t^6+((9*a-21)*m-1152*a+2688)*t^5+(1008*a-5040)*t^4+((13*a+7)*m-1664*a-896)*t^3) ]
];




==> auxfiles/Example9.3.txt <==
Extra sections for F^(1)

F<w> := NumberField(Polynomial([1,1,1]));
K<t> := RationalFunctionField(F);
R<x,y> := PolynomialRing(K,2);

q := x^3+165*x+64*t+1078+64/t - y^2;

P1:=[(3*w+8)/147*(4*t^2+(60*w+96)*t+(165*w+109)+(60*w+96)/t+4/t^2),
4*(37+20*w)/3087*(t-1/t)*(2*t^2+(45*w+72)*t+495*w+347+(45*w+72)/t+2/t^2)];

P2:=[(5-3*w)/147*(4*t^2-(60*w-36)*t-165*w-56-(60*w-36)/t+4/t^2),
(4*(-17+20*w)/3087)*(t-1/t)*(2*t^2-(45*w-27)*t-495*w-148-(45*w-27)/t+2/t^2)];

---------------------------------------------

Moduli points for X^(6):

F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );

For y^2 = x^3 - 3*(3-2*b)*x^2 + 24*(3-b)*x, j = -191025/2 + 85995/2*b
f satisfies
f^3 + (28 + 12*b)


for y^2 = x^3 - 3*(3+2*b)*x^2 + 24*(3+b)*x, j = -191025/2 - 85995/2*b
g := (3/4*b - 7/4)*f^2;


F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<f> := ext<F | Polynomial([(28 + 12*b),0,0,1]) >;

g := (3/4*b - 7/4)*f^2;

R<x,t> := RationalFunctionField(K,2);

p := x^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*x
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

lax := 288*w + 144;
mut := (5*b/4 + 11/4)*f;
p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

--------------------------------------------------

X(3) moduli points

F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );

j = -191025/2 + 85995/2*b
u satisfies u^3 + 1/2*b + 1/2

j = -191025/2 - 85995/2*b
v := (1/2*b - 1/2)*u^2;

F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<u> := ext< F | Polynomial([ 1/2*b + 1/2, 0, 0, 1]) >;

v := (1/2*b - 1/2)*u^2;

// L<t> := RationalFunctionField(K);
//R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(K,2);

p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3;

lax := (2*w+1);
mut := 1/2*b + 3/2;
p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

----------------------------------------

generic part of basis


F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<u> := ext< F | Polynomial([ 1/2*b + 1/2, 0, 0, 1]) >;

v := (1/2*b - 1/2)*u^2;

L<t> := RationalFunctionField(K);
R<x,y> := PolynomialRing(L,2);
p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3 - y^2;

lax := (2*w+1);
mut := 1/2*b + 3/2;

q := (x^3*t^3 + 165*x*t^3 + 64*t^6 + 1078*t^3 + 64)/t^3 - y^2;

\\ just apply basis_F3 from generic case

basisgen := [ [Evaluate(P[1],t/mut)/lax^2, Evaluate(P[2],t/mut)/lax^3] : P in basis_F3];

basisgen := [
    [
        (-4*w*t^2 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w +
            3))*t - 4)/t,
        ((((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w)*t^2 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t + (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12))/t
    ],
    [
        (-4*w*t^2 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t - 4)/t,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w)*t^2 + ((6*w*b +
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t + 
            (((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12))/t
    ],
    [
        (-4*w*t^2 + (-24*w - 9)*t - 4)/t,
        ((-36*w - 24)*t^2 + (-72*w - 76)*t + (24*w - 12))/t
    ],
    [
        (-4*t^2 + 3*t - 4)/t,
        (12*t^2 - 40*t + 12)/t
    ],
    [
        ((4*w + 4)*t^2 + 3*t - 4*w)/t,
        ((-12*w - 12)*t^2 - 40*t + 12*w)/t
    ],
    [
        (-4*t^2 + (-24*w - 9)*t - 4*w)/t,
        ((24*w - 12)*t^2 + (-72*w - 76)*t + (-36*w - 24))/t
    ],
    [
        (-4*t^2 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t - 4*w)/t,
        ((((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12)*t^2 + ((6*w*b + 
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t + 
            (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w))/t
    ],
    [
        (-4*t^2 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w + 
            3))*t - 4*w)/t,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12)*t^2 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t + (((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w))/t
    ]
];

P1:=[(3*w+8)/147*(4*t^2+(60*w+96)*t+(165*w+109)+(60*w+96)/t+4/t^2),
4*(37+20*w)/3087*(t-1/t)*(2*t^2+(45*w+72)*t+495*w+347+(45*w+72)/t+2/t^2)];

P2:=[(5-3*w)/147*(4*t^2-(60*w-36)*t-165*w-56-(60*w-36)/t+4/t^2),
(4*(-17+20*w)/3087)*(t-1/t)*(2*t^2-(45*w-27)*t-495*w-148-(45*w-27)/t+2/t^2)];

P1 := [ Evaluate(P1[1],t^3) , Evaluate(P1[2],t^3) ];
P2 := [ Evaluate(P2[1],t^3) , Evaluate(P2[2],t^3) ];

basisF3 := basisgen cat [P1, P2];

for Q in basisF3 do
 Evaluate(q,Q);
end for;

need to 3-saturate

splits mod prime 139
saturation gives

[0, 0, 1, 0, 0, -1, 0, 0, 1, 0]
[ 0, 0, 0, 1, 2, 0, 0, 0, -1, -1 ]

Q1 := [ ((4*t^2+8*t+4)*w+4*t^2+3*t+4)/t,  ((20*t^2-20)*w+4*t^2-4)/t];

Q2 := [ -(4*t^4+9*t^3-2*t^2+9*t+4)/(t^3+2*t^2+t), ((8*t^5+48*t^4+64*t^3-64*t^2-48*t-8)*w+4*t^5+24*t^4+32*t^3-32*t^2-24*t-4)/(t^4+3*t^3+3*t^2+t)];

-------------------------------------------

now for F3 twist

X(2) moduli points

F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<f> := ext<F | Polynomial([(28 + 12*b),0,0,1]) >; // from X6 moduli

// j = -191025/2 + 85995/2*b
l := 1/32*(-7*w - 14)*b - 17/32*w;

// j = -191025/2 - 85995/2*b
m := 1/32*(7*w + 14)*b - 17/32*w;

// L<t> := RationalFunctionField(K);
// R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(K,2);

p :=  x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2;

lax := 1/4*(3*w + 3);
mut := (1/128*(7*w + 14)*b + 17/128*w)*f^2;
p := -Evaluate(p, [-x*lax^2,-t/mut])/lax^6;

--------------------------------------


F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<f> := ext<F | Polynomial([(28 + 12*b),0,0,1]) >; // from X6 moduli
l := 1/32*(-7*w - 14)*b - 17/32*w;
m := 1/32*(7*w + 14)*b - 17/32*w;
d := (1/64*(-w - 50)*b + 1/64*(7*w + 112))*f;

L<t> := RationalFunctionField(K);
R<x,y> := PolynomialRing(L,2);
p := x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2 -t*y^2;

lax := 1/4*(3*w + 3);
mut := (1/128*(7*w + 14)*b + 17/128*w)*f^2;

phi := (1/24*(7*w + 14)*b + 1/24*(-17*w - 32))*f^2;

q := (x^3*t^3 + 165*x*t^3 + 64*t^6 + 1078*t^3 + 64)/t^3 - t*y^2;

// load basis from F3twistsimplebasis.txt

basistwistF3 := [ [-Evaluate(P[1],-t/mut)/lax^2, phi*Evaluate(P[2],-t/mut)/lax^2] : P in basis];

basistwistF3 := [
    [
        ((17/4*w*b - 35/4*w)*f*t^2 + (1/8*(-7*w - 7)*b + 1/8*(5*w + 5))*f^2)/t,
        ((-35/2*b + 91/2)*t^3 + (35/2*b + 91/2))/t^2
    ],
    [
        ((17/4*b - 35/4)*f*t^2 + (7/8*b - 5/8)*f^2)/t,
        ((-35/2*b + 91/2)*t^3 + (35/2*b + 91/2))/t^2
    ],
    [
        (((12*w + 12)*b - 28*w - 28)*f*t^2 + 11*t - 4*w*f^2)/t,
        (((112*w + 56)*b - 256*w - 128)*t^3 + ((14*w + 28)*b - 34*w - 
            68)*f^2*t^2 + ((4*w - 4)*b - 28*w + 28)*f*t + ((112*w + 56)*b + 
            (256*w + 128)))/t^2
    ],
    [
        ((1/4*(2*w + 1)*b + 7/4)*f*t^2 + (1/2*(-14*w - 7)*b + 1/2*(-32*w - 
            27))*t - 4*w*f^2)/t,
        ((1/2*(-7*w + 7)*b + 1/2*(-17*w - 1))*t^3 + (1/8*(7*w + 14)*b + 
            1/8*(-17*w + 32))*f^2*t^2 + ((-20*w - 16)*b - 28*w - 56)*f*t + 
            ((112*w + 56)*b + (256*w + 128)))/t^2
    ],
    [
        (((12*w + 12)*b - 28*w - 28)*f*t^2 + (1/2*(14*w + 7)*b + 1/2*(-32*w - 
            27))*t + (1/8*(-14*w - 7)*b + 1/8*(32*w + 17))*f^2)/t,
        (((112*w + 56)*b - 256*w - 128)*t^3 + ((-70*w - 14)*b + (158*w + 
            34))*f^2*t^2 + (1/4*(-98*w - 1)*b + 1/4*(224*w + 7))*f*t + 
            (1/2*(-7*w + 7)*b + 1/2*(17*w + 1)))/t^2
    ],
    [
        ((1/4*(2*w + 1)*b + 7/4)*f*t^2 + (16*w + 10)*t + (1/8*(-14*w - 7)*b + 
            1/8*(32*w + 17))*f^2)/t,
        ((1/2*(-7*w + 7)*b + 1/2*(-17*w - 1))*t^3 + (1/8*(7*w + 14)*b + 
            1/8*(-17*w - 64))*f^2*t^2 + (1/4*(46*w - 1)*b + 1/4*(-112*w + 
            7))*f*t + (1/2*(-7*w + 7)*b + 1/2*(17*w + 1)))/t^2
    ],
    [
        (((32/35*w*b - 524/245*w)*f^2 + (1/245*(4*w + 4)*b + 1/35*(-44*w - 
            44))*f - 256/245)*t^2 + ((64/35*w*b - 1048/245*w)*f^2 + (1/245*(8*w 
            + 8)*b + 1/35*(-88*w - 88))*f - 1737/245)*t + ((32/35*w*b - 
            524/245*w)*f^2 + (1/245*(4*w + 4)*b + 1/35*(-44*w - 44))*f - 
            256/245))/t,
        (((1/8575*(8384*w + 16768)*b + 1/245*(-512*w - 1024))*f^2 + 
            (1/1225*(-704*w + 704)*b + 1/1715*(64*w - 64))*f + 1/8575*(-27792*w 
            - 13896)*b)*t^3 + ((1/8575*(22702*w + 45404)*b + 1/245*(-1046*w - 
            2092))*f^2 + (1/1225*(-7012*w + 7012)*b + 1/1715*(16852*w - 
            16852))*f + 1/8575*(-102976*w - 51488)*b)*t^2 + ((1/8575*(22702*w + 
            45404)*b + 1/245*(-1046*w - 2092))*f^2 + (1/1225*(-7012*w + 7012)*b 
            + 1/1715*(16852*w - 16852))*f + 1/8575*(-102976*w - 51488)*b)*t + 
            ((1/8575*(8384*w + 16768)*b + 1/245*(-512*w - 1024))*f^2 + 
            (1/1225*(-704*w + 704)*b + 1/1715*(64*w - 64))*f + 1/8575*(-27792*w 
            - 13896)*b))/t^2
    ],
    [
        (((1/35*(-32*w - 32)*b + 1/245*(524*w + 524))*f^2 + (1/245*(4*w + 4)*b +
            1/35*(-44*w - 44))*f + 1/245*(256*w + 256))*t^2 + ((64/35*b - 
            1048/245)*f^2 + (-8/245*b + 88/35)*f - 1737/245)*t + ((32/35*w*b - 
            524/245*w)*f^2 + (-4/245*w*b + 44/35*w)*f - 256/245*w))/t,
        (((1/8575*(-16768*w - 8384)*b + 1/245*(1024*w + 512))*f^2 + 
            (1/1225*(1408*w + 704)*b + 1/1715*(-128*w - 64))*f + 
            1/8575*(-27792*w - 13896)*b)*t^3 + ((1/8575*(22702*w + 45404)*b + 
            1/245*(-1046*w - 2092))*f^2 + (1/1225*(-7012*w - 14024)*b + 
            1/1715*(16852*w + 33704))*f + 1/8575*(51488*w + 102976)*b)*t^2 + 
            ((1/8575*(22702*w - 22702)*b + 1/245*(-1046*w + 1046))*f^2 + 
            (1/1225*(-7012*w + 7012)*b + 1/1715*(16852*w - 16852))*f + 
            1/8575*(51488*w - 51488)*b)*t + ((1/8575*(-16768*w - 8384)*b + 
            1/245*(1024*w + 512))*f^2 + (1/1225*(1408*w + 704)*b + 
            1/1715*(-128*w - 64))*f + 1/8575*(-27792*w - 13896)*b))/t^2
    ]
];

--------------------------------------------------------------

finally, transfer to F^(6) and 2-saturate.

F<b,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,1,1])] );
K<u> := ext< F | Polynomial([ 1/2*b + 1/2, 0, 0, 1]) >;
f := (b+1)*u;

M<t> := RationalFunctionField(K);

R<x,y> := PolynomialRing(M,2);

q := x^3 + 165*x + (64*t^12 + 1078*t^6 + 64)/t^6 - y^2;

basis1 := [
    [
        (-4*w*t^2 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w +
            3))*t - 4)/t,
        ((((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w)*t^2 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t + (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12))/t
    ],
    [
        (-4*w*t^2 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t - 4)/t,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w)*t^2 + ((6*w*b +
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t + 
            (((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12))/t
    ],
    [
        (-4*w*t^2 + (-24*w - 9)*t - 4)/t,
        ((-36*w - 24)*t^2 + (-72*w - 76)*t + (24*w - 12))/t
    ],
    [
        (-4*t^2 + 3*t - 4)/t,
        (12*t^2 - 40*t + 12)/t
    ],
    [
        ((4*w + 4)*t^2 + 3*t - 4*w)/t,
        ((-12*w - 12)*t^2 - 40*t + 12*w)/t
    ],
    [
        (-4*t^2 + (-24*w - 9)*t - 4*w)/t,
        ((24*w - 12)*t^2 + (-72*w - 76)*t + (-36*w - 24))/t
    ],
    [
        (-4*t^2 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t - 4*w)/t,
        ((((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12)*t^2 + ((6*w*b + 
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t + 
            (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w))/t
    ],
    [
        (-4*t^2 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w + 
            3))*t - 4*w)/t,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12)*t^2 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t + (((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w))/t
    ],
    [ ((4*t^2+8*t+4)*w+4*t^2+3*t+4)/t,  ((20*t^2-20)*w+4*t^2-4)/t],
    [ -(4*t^4+9*t^3-2*t^2+9*t+4)/(t^3+2*t^2+t), ((8*t^5+48*t^4+64*t^3-64*t^2-48*t-8)*w+4*t^5+24*t^4+32*t^3-32*t^2-24*t-4)/(t^4+3*t^3+3*t^2+t)]
];

basis1 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)]: P in basis1];

basis2 := [
    [
        ((17/4*w*b - 35/4*w)*f*t^2 + (1/8*(-7*w - 7)*b + 1/8*(5*w + 5))*f^2)/t,
        ((-35/2*b + 91/2)*t^3 + (35/2*b + 91/2))/t^2
    ],
    [
        ((17/4*b - 35/4)*f*t^2 + (7/8*b - 5/8)*f^2)/t,
        ((-35/2*b + 91/2)*t^3 + (35/2*b + 91/2))/t^2
    ],
    [
        (((12*w + 12)*b - 28*w - 28)*f*t^2 + 11*t - 4*w*f^2)/t,
        (((112*w + 56)*b - 256*w - 128)*t^3 + ((14*w + 28)*b - 34*w - 
            68)*f^2*t^2 + ((4*w - 4)*b - 28*w + 28)*f*t + ((112*w + 56)*b + 
            (256*w + 128)))/t^2
    ],
    [
        ((1/4*(2*w + 1)*b + 7/4)*f*t^2 + (1/2*(-14*w - 7)*b + 1/2*(-32*w - 
            27))*t - 4*w*f^2)/t,
        ((1/2*(-7*w + 7)*b + 1/2*(-17*w - 1))*t^3 + (1/8*(7*w + 14)*b + 
            1/8*(-17*w + 32))*f^2*t^2 + ((-20*w - 16)*b - 28*w - 56)*f*t + 
            ((112*w + 56)*b + (256*w + 128)))/t^2
    ],
    [
        (((12*w + 12)*b - 28*w - 28)*f*t^2 + (1/2*(14*w + 7)*b + 1/2*(-32*w - 
            27))*t + (1/8*(-14*w - 7)*b + 1/8*(32*w + 17))*f^2)/t,
        (((112*w + 56)*b - 256*w - 128)*t^3 + ((-70*w - 14)*b + (158*w + 
            34))*f^2*t^2 + (1/4*(-98*w - 1)*b + 1/4*(224*w + 7))*f*t + 
            (1/2*(-7*w + 7)*b + 1/2*(17*w + 1)))/t^2
    ],
    [
        ((1/4*(2*w + 1)*b + 7/4)*f*t^2 + (16*w + 10)*t + (1/8*(-14*w - 7)*b + 
            1/8*(32*w + 17))*f^2)/t,
        ((1/2*(-7*w + 7)*b + 1/2*(-17*w - 1))*t^3 + (1/8*(7*w + 14)*b + 
            1/8*(-17*w - 64))*f^2*t^2 + (1/4*(46*w - 1)*b + 1/4*(-112*w + 
            7))*f*t + (1/2*(-7*w + 7)*b + 1/2*(17*w + 1)))/t^2
    ],
    [
        (((32/35*w*b - 524/245*w)*f^2 + (1/245*(4*w + 4)*b + 1/35*(-44*w - 
            44))*f - 256/245)*t^2 + ((64/35*w*b - 1048/245*w)*f^2 + (1/245*(8*w 
            + 8)*b + 1/35*(-88*w - 88))*f - 1737/245)*t + ((32/35*w*b - 
            524/245*w)*f^2 + (1/245*(4*w + 4)*b + 1/35*(-44*w - 44))*f - 
            256/245))/t,
        (((1/8575*(8384*w + 16768)*b + 1/245*(-512*w - 1024))*f^2 + 
            (1/1225*(-704*w + 704)*b + 1/1715*(64*w - 64))*f + 1/8575*(-27792*w 
            - 13896)*b)*t^3 + ((1/8575*(22702*w + 45404)*b + 1/245*(-1046*w - 
            2092))*f^2 + (1/1225*(-7012*w + 7012)*b + 1/1715*(16852*w - 
            16852))*f + 1/8575*(-102976*w - 51488)*b)*t^2 + ((1/8575*(22702*w + 
            45404)*b + 1/245*(-1046*w - 2092))*f^2 + (1/1225*(-7012*w + 7012)*b 
            + 1/1715*(16852*w - 16852))*f + 1/8575*(-102976*w - 51488)*b)*t + 
            ((1/8575*(8384*w + 16768)*b + 1/245*(-512*w - 1024))*f^2 + 
            (1/1225*(-704*w + 704)*b + 1/1715*(64*w - 64))*f + 1/8575*(-27792*w 
            - 13896)*b))/t^2
    ],
    [
        (((1/35*(-32*w - 32)*b + 1/245*(524*w + 524))*f^2 + (1/245*(4*w + 4)*b +
            1/35*(-44*w - 44))*f + 1/245*(256*w + 256))*t^2 + ((64/35*b - 
            1048/245)*f^2 + (-8/245*b + 88/35)*f - 1737/245)*t + ((32/35*w*b - 
            524/245*w)*f^2 + (-4/245*w*b + 44/35*w)*f - 256/245*w))/t,
        (((1/8575*(-16768*w - 8384)*b + 1/245*(1024*w + 512))*f^2 + 
            (1/1225*(1408*w + 704)*b + 1/1715*(-128*w - 64))*f + 
            1/8575*(-27792*w - 13896)*b)*t^3 + ((1/8575*(22702*w + 45404)*b + 
            1/245*(-1046*w - 2092))*f^2 + (1/1225*(-7012*w - 14024)*b + 
            1/1715*(16852*w + 33704))*f + 1/8575*(51488*w + 102976)*b)*t^2 + 
            ((1/8575*(22702*w - 22702)*b + 1/245*(-1046*w + 1046))*f^2 + 
            (1/1225*(-7012*w + 7012)*b + 1/1715*(16852*w - 16852))*f + 
            1/8575*(51488*w - 51488)*b)*t + ((1/8575*(-16768*w - 8384)*b + 
            1/245*(1024*w + 512))*f^2 + (1/1225*(1408*w + 704)*b + 
            1/1715*(-128*w - 64))*f + 1/8575*(-27792*w - 13896)*b))/t^2
    ]
];

basis2 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)*t]: P in basis2];

now saturate
everything splits mod 139

[1, 0, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
[1, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
[-1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, -1]
[0, 1, 0, -1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0]
[1, 1, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, -1, 1]
[1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, -1, 0, -1]

R1 := [ -(((4*t^3+12*t^2+12*t+6*b+6)*u^2+(4*t^4+12*t^2+(6*b+6)*t+6*b+6)*u)*w
   +(4*t^3+12*t^2+12*t+6*b+6)*u^2+(-4*b-4)*t^3-3*t^2+(-6*b-6)*t-6*b-14)
   /t^2, -(((24*t^5+12*t^4+(24*b+60)*t^3+(36*b+72)*t^2+(54*b+54)*t+36*b+84)*u^2
   +(12*t^5+(24*b+24)*t^4+(12*b+48)*t^3+(54*b+54)*t^2+(54*b+102)*t+36*b+108)
    *u)
   *w
   +(24*t^5+12*t^4+(24*b+60)*t^3+(36*b+72)*t^2+(54*b+54)*t+36*b+84)*u^2
   +(-4*b-4)*t^6+(-24*b-24)*t^4+(-36*b-68)*t^3+(-54*b-54)*t^2+(-54*b-150)*t
   -48*b-120)
   /t^3];


R2 := [ -(((6*b-18)*t^4+(6*b-18)*t^3+(6*b-6)*t^2+2*b-2)*u^2
   +((6*b-18)*t^4+(6*b-6)*t^3+(6*b-6)*t^2+(2*b-2)*t)*u+(6*b-14)*t^4
   +(6*b-6)*t^3-3*t^2+(4*b-4)*t)
   /t^2 ,
-(((72*b-144)*t^6+(78*b-186)*t^5+(54*b-162)*t^4+(30*b-54)*t^3
                     +(24*b-72)*t^2+(6*b-6)*t)
   *u^2
   +((60*b-132)*t^6+(54*b-162)*t^5+(54*b-126)*t^4+(42*b-90)*t^3+(6*b-6)*t^2
                   +(12*b-12)*t)
    *u+(48*b-120)*t^6+(54*b-150)*t^5+(54*b-54)*t^4+(36*b-68)*t^3+(24*b-24)*t^2
   +4*b-4)
   /t^3];

R3 := [ ((((4*b-44)*t^4+(158*b-366)*t^3+(236-164*b)*t^2+(194*b-370)*t-76*b+52)
   *u^2
   +((20*b-12)*t^4+(104*b+212)*t^3+(-36*b-292)*t^2+(88*b+300)*t+12*b-164)*u
   -120*t^4+356*t^3-960*t^2+60*t-72)
   *w
   +((76*b-52)*t^4+(4-36*b)*t^3+(466-78*b)*t^2+(158*b-366)*t-72*b+8)*u^2
   +((164-12*b)*t^4+(16*b-88)*t^3+(38-194*b)*t^2+(104*b+212)*t+32*b-176)*u
   +72*t^4+296*t^3-845*t^2+356*t-192)
   /(49*t^2),
((((864*b-3232)*t^6+(976-1728*b)*t^5+(9278*b-9350)*t^4
                        +(-12528*b-8016)*t^3+(5182*b+4346)*t^2+(-96*b-7568)*t
                        -864*b+3232)
   *u^2
   +((1184*b+544)*t^6+(376*b-3832)*t^5+(36*b+18520)*t^4+(10272*b-35328)*t^3
                     +(15128-4764*b)*t^2+(3832*b-4024)*t-1184*b-544)
    *u+2304*t^6-10096*t^5-11388*t^4+10496*t^3-29628*t^2+16208*t-2304)
   *w
   +((-48*b-1040)*t^6+(96*b+7568)*t^5+(4096*b-13696)*t^4+(14394-13710*b)*t^3
                     +(9278*b-9350)*t^2+(-1824*b-6592)*t+48*b+1040)
    *u^2
   +((544*b-640)*t^6+(4024-3832*b)*t^5+(4800*b+3392)*t^4+(-342*b-27078)*t^3
                    +(36*b+18520)*t^2+(4208*b-7856)*t-544*b+640)
    *u+2616*t^6-16208*t^5+18240*t^4-11864*t^3-11388*t^2+6112*t-2616)
   /(343*t^3) ];

R4 := [ -((((2*b+2)*t^4-12*t^3+(4*b-4)*t^2-2*b-2)*u^2
   +(-4*t^4+(6*b+2)*t^3+(-2*b-6)*t^2+(-2*b-2)*t)*u+4*t^4+(-8*b-8)*t^3+8*t^2)
   *w
   +(4*b*t^4-12*t^3-8*t^2+8*t-2*b+2)*u^2+((-2*b-6)*t^4+(2*b+10)*t^3+4*t^2)*u
   +(2*b+6)*t^4+(-6*b-6)*t^3+t^2+(4*b+4)*t)
   /t^2 ,
-((((4*b+28)*t^6+(10-14*b)*t^5+(-24*b-60)*t^4+(32*b+8)*t^3+(8*b-8)*t^2
                    +(-2*b-2)*t)
   *u^2
   +((-4*b-28)*t^6+(16*b-20)*t^5+(46*b+18)*t^4+(-26*b-62)*t^3+(46-2*b)*t^2
                  +(4*b+28)*t)
    *u+(8*b+24)*t^6+(4-16*b)*t^5+(-44*b-44)*t^4+(32*b+96)*t^3+(16*b+16)*t^2
   +(-4*b-28)*t+4*b+4)
   *w
   +((-4*b-4)*t^6+(32*b+20)*t^5+(-12*b-120)*t^4+(16*b-32)*t^3+(16*b+32)*t^2
                 +(2*b+14)*t)
    *u^2
   +((4*b+4)*t^6+(-22*b-82)*t^5+(38*b+78)*t^4+(32-4*b)*t^3+(8-16*b)*t^2
                +(8*b+32)*t)
    *u-8*b*t^6+(22*b+98)*t^5+(-46*b-46)*t^4+(16*b+12)*t^3+(32*b+32)*t^2
   +(-8*b-32)*t-4*b-4)
   /t^3];

R5 := [ -((((24*b+324)*t^4+(52*b+600)*t^3+(584*b-348)*t^2+(1110-286*b)*t+138*b
                       -342)
   *u^2
   +((72*b-396)*t^4+(-412*b-160)*t^3+(-306*b-914)*t^2+(-86*b-590)*t-174*b+222)
    *u+172*t^4+272*b*t^3+1768*t^2+268*b*t+156)
   *w
   +((342-138*b)*t^4+(338*b-510)*t^3+(874-26*b)*t^2+(52*b+600)*t+162*b-18)*u^2
   +((174*b-222)*t^4+(430-326*b)*t^3+(118*b-1286)*t^2+(-412*b-160)*t-102*b
                    -174)
    *u-156*t^4+4*b*t^3+957*t^2+272*b*t+328)
   /(49*t^2) ,
((((468*b+8340)*t^6+(18548*b-10184)*t^5+(101100-16032*b)*t^4
                        +(51492*b-65632)*t^3+(58410-26778*b)*t^2
                        +(1154*b-19358)*t-468*b-8340)
   *u^2
   +((-5472*b-1440)*t^6+(-4920*b-34484)*t^5+(-15816*b-37740)*t^4
                       +(16114-25942*b)*t^3+(26718*b-48210)*t^2
                       +(41278-4182*b)*t+5472*b+1440)
    *u+5976*b*t^6+54756*t^5+48576*b*t^4+67872*t^3-3156*b*t^2-31044*t-5976*b)
   *w
   +((3924*b-6060)*t^6+(19358-1154*b)*t^5+(10746*b+42690)*t^4
                      +(46578*b-8834)*t^3+(101100-16032*b)*t^2
                      +(19702*b-29542)*t-3924*b+6060)
    *u^2
   +((5340-4404*b)*t^6+(4182*b-41278)*t^5+(10470-42534*b)*t^4
                      +(-7070*b-95914)*t^3+(-15816*b-37740)*t^2
                      +(6794-9102*b)*t+4404*b-5340)
    *u-552*b*t^6+31044*t^5+51732*b*t^4+144816*t^3+48576*b*t^2+23712*t+552*b)
   /(343*t^3)];

R6 := [ ((((10*b-22)*t^4+(14*b-30)*t^3+(4*b-8)*t^2+(16-4*b)*t-2*b+6)*u^2
   +((2*b-6)*t^3+(14*b-34)*t^2+(10*b-14)*t-4)*u+(6-2*b)*t^4+(38-18*b)*t^3
   +(36-12*b)*t^2+(6-6*b)*t-2*b-2)
   *w
   +((6*b-14)*t^4+(20*b-44)*t^3+(18*b-38)*t^2+(6*b-10)*t+4)*u^2
   +((16-8*b)*t^4+(36-16*b)*t^3+(6-2*b)*t^2+(6*b-6)*t+2*b-2)*u+(2*b-2)*t^4
   +(16-8*b)*t^3+(31-12*b)*t^2+(18-6*b)*t-4*b)
   /t^2 ,
((((56*b-128)*t^6+(258*b-574)*t^5+(442*b-994)*t^4+(240*b-540)*t^3
                      +(16*b-52)*t^2+(62-42*b)*t-8*b+32)
   *u^2
   +((104-48*b)*t^6+(436-196*b)*t^5+(238-114*b)*t^4+(102*b-210)*t^3
                   +(138*b-326)*t^2+(56*b-116)*t+12*b+4)
    *u+(28*b-60)*t^6+(86-42*b)*t^5+(498-222*b)*t^4+(640-288*b)*t^3
   +(306-138*b)*t^2+(90-6*b)*t)
   *w
   +((44-20*b)*t^6+(30*b-62)*t^5+(308*b-692)*t^4+(366*b-834)*t^3
                  +(182*b-410)*t^2+(24*b-92)*t-4*b+4)
    *u^2
   +((76-36*b)*t^6+(560-248*b)*t^5+(824-372*b)*t^4+(498-222*b)*t^3
                  +(50-18*b)*t^2+(22*b-94)*t+12*b-4)
    *u+(56*b-120)*t^6+(138*b-314)*t^5+(84*b-204)*t^4+(224-96*b)*t^3
   +(270-138*b)*t^2+(120-36*b)*t+24)
   /t^3];

--------------------------------------------------

final basis of 

y^2 = x^3 + 165*x + (64*t^12 + 1078*t^6 + 64)/t^6;

basis := [
    [
        (-4*w*t^4 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w +
            3))*t^2 - 4)/t^2,
        ((((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w)*t^4 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t^2 + (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12))/t^2
    ],
    [
        (-4*w*t^4 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t^2 - 4)/t^2,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w)*t^4 + ((6*w*b +
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t^2 +
            (((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12))/t^2
    ],
    [
        (-4*w*t^4 + (-24*w - 9)*t^2 - 4)/t^2,
        ((-36*w - 24)*t^4 + (-72*w - 76)*t^2 + (24*w - 12))/t^2
    ],
    [
        (-4*t^4 + 3*t^2 - 4)/t^2,
        (12*t^4 - 40*t^2 + 12)/t^2
    ],
    [
        ((4*w + 4)*t^4 + 3*t^2 - 4*w)/t^2,
        ((-12*w - 12)*t^4 - 40*t^2 + 12*w)/t^2
    ],
    [
        (-4*t^4 + (-24*w - 9)*t^2 - 4*w)/t^2,
        ((24*w - 12)*t^4 + (-72*w - 76)*t^2 + (-36*w - 24))/t^2
    ],
    [
        (-4*t^4 + (((-2*w - 4)*b + 2*w)*u^2 + ((-2*w - 2)*b + (10*w + 6))*u + 
            (8*w + 3))*t^2 - 4*w)/t^2,
        ((((-4*w - 8)*b + (4*w + 8))*u^2 + (16*w + 8)*u + 12)*t^4 + ((6*w*b + 
            (2*w + 28))*u^2 + ((14*w + 10)*b - 14*w + 2)*u + (-48*w - 24))*t^2 +
            (((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w - 16)*u + 12*w))/t^2
    ],
    [
        (-4*t^4 + (((-2*w + 2)*b - 2*w - 2)*u^2 + (2*w*b - 6*w + 4)*u + (8*w + 
            3))*t^2 - 4*w)/t^2,
        ((((-4*w + 4)*b + (4*w - 4))*u^2 + (-8*w + 8)*u + 12)*t^4 + (((-6*w - 
            6)*b + (26*w - 2))*u^2 + ((-10*w + 4)*b - 2*w - 16)*u + (-48*w - 
            24))*t^2 + (((8*w + 4)*b - 8*w - 4)*u^2 + (16*w + 8)*u + 12*w))/t^2
    ],
    [
        ((4*w + 4)*t^4 + (8*w + 3)*t^2 + (4*w + 4))/t^2,
        ((20*w + 4)*t^4 + (-20*w - 4))/t^2
    ],
    [
        (-4*t^8 - 9*t^6 + 2*t^4 - 9*t^2 - 4)/(t^6 + 2*t^4 + t^2),
        ((8*w + 4)*t^10 + (48*w + 24)*t^8 + (64*w + 32)*t^6 + (-64*w - 32)*t^4 +
            (-48*w - 24)*t^2 + (-8*w - 4))/(t^8 + 3*t^6 + 3*t^4 + t^2)
    ],
    [
        (((-16*w - 16)*b + (32*w + 32))*u*t^4 + 11*t^2 + (-8*w*b - 
            24*w)*u^2)/t^2,
        (((112*w + 56)*b - 256*w - 128)*t^6 + ((16*w + 32)*b - 64*w - 
            128)*u^2*t^4 + ((-24*w + 24)*b - 8*w + 8)*u*t^2 + ((112*w + 56)*b + 
            (256*w + 128)))/t^3
    ],
    [
        ((1/2*(w + 4)*b + 1/2*(5*w + 6))*u*t^4 + (1/2*(-14*w - 7)*b + 1/2*(-32*w
            - 27))*t^2 + (-8*w*b - 24*w)*u^2)/t^2,
        ((1/2*(-7*w + 7)*b + 1/2*(-17*w - 1))*t^6 + (1/2*(2*w + 37)*b + 
            1/2*(-8*w + 83))*u^2*t^4 + ((-48*w - 72)*b - 128*w - 136)*u*t^2 + 
            ((112*w + 56)*b + (256*w + 128)))/t^3
    ],
    [ -(((4*t^3+12*t^2+12*t+6*b+6)*u^2+(4*t^4+12*t^2+(6*b+6)*t+6*b+6)*u)*w
   +(4*t^3+12*t^2+12*t+6*b+6)*u^2+(-4*b-4)*t^3-3*t^2+(-6*b-6)*t-6*b-14)
   /t^2, -(((24*t^5+12*t^4+(24*b+60)*t^3+(36*b+72)*t^2+(54*b+54)*t+36*b+84)*u^2
   +(12*t^5+(24*b+24)*t^4+(12*b+48)*t^3+(54*b+54)*t^2+(54*b+102)*t+36*b+108)
    *u)
   *w
   +(24*t^5+12*t^4+(24*b+60)*t^3+(36*b+72)*t^2+(54*b+54)*t+36*b+84)*u^2
   +(-4*b-4)*t^6+(-24*b-24)*t^4+(-36*b-68)*t^3+(-54*b-54)*t^2+(-54*b-150)*t
   -48*b-120)
   /t^3],
  
  [ -(((6*b-18)*t^4+(6*b-18)*t^3+(6*b-6)*t^2+2*b-2)*u^2
   +((6*b-18)*t^4+(6*b-6)*t^3+(6*b-6)*t^2+(2*b-2)*t)*u+(6*b-14)*t^4
   +(6*b-6)*t^3-3*t^2+(4*b-4)*t)
   /t^2 ,
-(((72*b-144)*t^6+(78*b-186)*t^5+(54*b-162)*t^4+(30*b-54)*t^3
                     +(24*b-72)*t^2+(6*b-6)*t)
   *u^2
   +((60*b-132)*t^6+(54*b-162)*t^5+(54*b-126)*t^4+(42*b-90)*t^3+(6*b-6)*t^2
                   +(12*b-12)*t)
    *u+(48*b-120)*t^6+(54*b-150)*t^5+(54*b-54)*t^4+(36*b-68)*t^3+(24*b-24)*t^2
   +4*b-4)
   /t^3],

   [ ((((4*b-44)*t^4+(158*b-366)*t^3+(236-164*b)*t^2+(194*b-370)*t-76*b+52)
   *u^2
   +((20*b-12)*t^4+(104*b+212)*t^3+(-36*b-292)*t^2+(88*b+300)*t+12*b-164)*u
   -120*t^4+356*t^3-960*t^2+60*t-72)
   *w
   +((76*b-52)*t^4+(4-36*b)*t^3+(466-78*b)*t^2+(158*b-366)*t-72*b+8)*u^2
   +((164-12*b)*t^4+(16*b-88)*t^3+(38-194*b)*t^2+(104*b+212)*t+32*b-176)*u
   +72*t^4+296*t^3-845*t^2+356*t-192)
   /(49*t^2),
((((864*b-3232)*t^6+(976-1728*b)*t^5+(9278*b-9350)*t^4
                        +(-12528*b-8016)*t^3+(5182*b+4346)*t^2+(-96*b-7568)*t
                        -864*b+3232)
   *u^2
   +((1184*b+544)*t^6+(376*b-3832)*t^5+(36*b+18520)*t^4+(10272*b-35328)*t^3
                     +(15128-4764*b)*t^2+(3832*b-4024)*t-1184*b-544)
    *u+2304*t^6-10096*t^5-11388*t^4+10496*t^3-29628*t^2+16208*t-2304)
   *w
   +((-48*b-1040)*t^6+(96*b+7568)*t^5+(4096*b-13696)*t^4+(14394-13710*b)*t^3
                     +(9278*b-9350)*t^2+(-1824*b-6592)*t+48*b+1040)
    *u^2
   +((544*b-640)*t^6+(4024-3832*b)*t^5+(4800*b+3392)*t^4+(-342*b-27078)*t^3
                    +(36*b+18520)*t^2+(4208*b-7856)*t-544*b+640)
    *u+2616*t^6-16208*t^5+18240*t^4-11864*t^3-11388*t^2+6112*t-2616)
   /(343*t^3) ],

   [ -((((2*b+2)*t^4-12*t^3+(4*b-4)*t^2-2*b-2)*u^2
   +(-4*t^4+(6*b+2)*t^3+(-2*b-6)*t^2+(-2*b-2)*t)*u+4*t^4+(-8*b-8)*t^3+8*t^2)
   *w
   +(4*b*t^4-12*t^3-8*t^2+8*t-2*b+2)*u^2+((-2*b-6)*t^4+(2*b+10)*t^3+4*t^2)*u
   +(2*b+6)*t^4+(-6*b-6)*t^3+t^2+(4*b+4)*t)
   /t^2 ,
-((((4*b+28)*t^6+(10-14*b)*t^5+(-24*b-60)*t^4+(32*b+8)*t^3+(8*b-8)*t^2
                    +(-2*b-2)*t)
   *u^2
   +((-4*b-28)*t^6+(16*b-20)*t^5+(46*b+18)*t^4+(-26*b-62)*t^3+(46-2*b)*t^2
                  +(4*b+28)*t)
    *u+(8*b+24)*t^6+(4-16*b)*t^5+(-44*b-44)*t^4+(32*b+96)*t^3+(16*b+16)*t^2
   +(-4*b-28)*t+4*b+4)
   *w
   +((-4*b-4)*t^6+(32*b+20)*t^5+(-12*b-120)*t^4+(16*b-32)*t^3+(16*b+32)*t^2
                 +(2*b+14)*t)
    *u^2
   +((4*b+4)*t^6+(-22*b-82)*t^5+(38*b+78)*t^4+(32-4*b)*t^3+(8-16*b)*t^2
                +(8*b+32)*t)
    *u-8*b*t^6+(22*b+98)*t^5+(-46*b-46)*t^4+(16*b+12)*t^3+(32*b+32)*t^2
   +(-8*b-32)*t-4*b-4)
   /t^3],

   [ -((((24*b+324)*t^4+(52*b+600)*t^3+(584*b-348)*t^2+(1110-286*b)*t+138*b
                       -342)
   *u^2
   +((72*b-396)*t^4+(-412*b-160)*t^3+(-306*b-914)*t^2+(-86*b-590)*t-174*b+222)
    *u+172*t^4+272*b*t^3+1768*t^2+268*b*t+156)
   *w
   +((342-138*b)*t^4+(338*b-510)*t^3+(874-26*b)*t^2+(52*b+600)*t+162*b-18)*u^2
   +((174*b-222)*t^4+(430-326*b)*t^3+(118*b-1286)*t^2+(-412*b-160)*t-102*b
                    -174)
    *u-156*t^4+4*b*t^3+957*t^2+272*b*t+328)
   /(49*t^2) ,
((((468*b+8340)*t^6+(18548*b-10184)*t^5+(101100-16032*b)*t^4
                        +(51492*b-65632)*t^3+(58410-26778*b)*t^2
                        +(1154*b-19358)*t-468*b-8340)
   *u^2
   +((-5472*b-1440)*t^6+(-4920*b-34484)*t^5+(-15816*b-37740)*t^4
                       +(16114-25942*b)*t^3+(26718*b-48210)*t^2
                       +(41278-4182*b)*t+5472*b+1440)
    *u+5976*b*t^6+54756*t^5+48576*b*t^4+67872*t^3-3156*b*t^2-31044*t-5976*b)
   *w
   +((3924*b-6060)*t^6+(19358-1154*b)*t^5+(10746*b+42690)*t^4
                      +(46578*b-8834)*t^3+(101100-16032*b)*t^2
                      +(19702*b-29542)*t-3924*b+6060)
    *u^2
   +((5340-4404*b)*t^6+(4182*b-41278)*t^5+(10470-42534*b)*t^4
                      +(-7070*b-95914)*t^3+(-15816*b-37740)*t^2
                      +(6794-9102*b)*t+4404*b-5340)
    *u-552*b*t^6+31044*t^5+51732*b*t^4+144816*t^3+48576*b*t^2+23712*t+552*b)
   /(343*t^3)],

   [ ((((10*b-22)*t^4+(14*b-30)*t^3+(4*b-8)*t^2+(16-4*b)*t-2*b+6)*u^2
   +((2*b-6)*t^3+(14*b-34)*t^2+(10*b-14)*t-4)*u+(6-2*b)*t^4+(38-18*b)*t^3
   +(36-12*b)*t^2+(6-6*b)*t-2*b-2)
   *w
   +((6*b-14)*t^4+(20*b-44)*t^3+(18*b-38)*t^2+(6*b-10)*t+4)*u^2
   +((16-8*b)*t^4+(36-16*b)*t^3+(6-2*b)*t^2+(6*b-6)*t+2*b-2)*u+(2*b-2)*t^4
   +(16-8*b)*t^3+(31-12*b)*t^2+(18-6*b)*t-4*b)
   /t^2 ,
((((56*b-128)*t^6+(258*b-574)*t^5+(442*b-994)*t^4+(240*b-540)*t^3
                      +(16*b-52)*t^2+(62-42*b)*t-8*b+32)
   *u^2
   +((104-48*b)*t^6+(436-196*b)*t^5+(238-114*b)*t^4+(102*b-210)*t^3
                   +(138*b-326)*t^2+(56*b-116)*t+12*b+4)
    *u+(28*b-60)*t^6+(86-42*b)*t^5+(498-222*b)*t^4+(640-288*b)*t^3
   +(306-138*b)*t^2+(90-6*b)*t)
   *w
   +((44-20*b)*t^6+(30*b-62)*t^5+(308*b-692)*t^4+(366*b-834)*t^3
                  +(182*b-410)*t^2+(24*b-92)*t-4*b+4)
    *u^2
   +((76-36*b)*t^6+(560-248*b)*t^5+(824-372*b)*t^4+(498-222*b)*t^3
                  +(50-18*b)*t^2+(22*b-94)*t+12*b-4)
    *u+(56*b-120)*t^6+(138*b-314)*t^5+(84*b-204)*t^4+(224-96*b)*t^3
   +(270-138*b)*t^2+(120-36*b)*t+24)
   /t^3]
];



==> auxfiles/Example9.4.txt <==
Extra sections for F^(1)

F<i,b> := NumberField([Polynomial([1,0,1]), Polynomial([-2,0,1])]);

K<t>:= RationalFunctionField(F);
R<x,y> := PolynomialRing(K,2);

q := x^3-(55/3)*x-t-(1672/27)+1/t - y^2;

P1:=[-(1/32)*t^2-t-131/48+1/t-1/(32*t^2),
b*i/256*(t+1/t)*(t^2+48*t+514-48/t+1/t^2)];

P2:=[(24+7*i)/30000/(t^2*(t+i)^2)*(3*t^6+(6*(5*i+44))*t^5+(5*(352*i+327))*t^4-(20*(909*i-484))*t^3-(5*(352*i+327))*t^2+(6*(5*i+44))*t-3),
-b*(161+73*i)/2000000*(t-i)/(t^3*(t+i)^3)*(t^8+(4*(4*i+33))*t^7+(4*(418*i+917))*t^6+(4*(5732*i-1551))*t^5+(2*(127688*i-155181))*t^4-(4*(5732*i-1551))*t^3+(4*(418*i+917))*t^2-(4*(4*i+33))*t+1)];

---------------------------------------------

Moduli points for X^(6):

F<a,i,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1])] );

For y^2 = x^3 - 4*x^2 + (2 + a)*x, j = 632000 - 282880*a
f = (1/2*i + 1/2)*a + -1/2*i - 1/2

for y^2 = x^3 - 4*x^2 + (2 + a)*x, j = 632000 + 282880*a
g = (1/2*i - 1/2)*a + 1/2*i - 1/2

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );

f := (1/2*i + 1/2)*a + -1/2*i - 1/2;
g := (1/2*i - 1/2)*a + 1/2*i - 1/2;

K<c> := ext< F |  Polynomial([ -5/2*i*a + 11/2*i,0,1])>;

R<x,t> := RationalFunctionField(K,2);

p := x^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*x
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

lax := (1+i)/b*((12*i - 12)*a + 84*i + 84);
mut := c;

p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

------------------------------------------------------------------

X(3) moduli points

F<a,i,w> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1])] );

j = 632000 - 282880*a
u := (1/6*i + 1/6)*a + 7/6*i - 1/6;

j = 632000 + 282880*a
v := (1/6*i - 1/6)*a + -7/6*i - 1/6;

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );

u := (1/6*i + 1/6)*a + 7/6*i - 1/6;
v := (1/6*i - 1/6)*a + -7/6*i - 1/6;

// L<t> := RationalFunctionField(F);
// R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(F,2);

p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3;

lax := 1/3*b*a + 7/3*b*i;
mut := -i*a - 2*i;
p := Evaluate(p, [x*lax^2,t/mut])/lax^6;

----------------------------------------

generic part of basis

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );

u := (1/6*i + 1/6)*a + 7/6*i - 1/6;
v := (1/6*i - 1/6)*a + -7/6*i - 1/6;
L<t> := RationalFunctionField(F);

R<x,y> := PolynomialRing(L,2);
p := x^3 - 27*u*v*(u^3+8)*(v^3+8)*x + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3 - y^2;

lax := 1/3*b*a + 7/3*b*i;
mut := -i*a - 2*i;

q := (x^3*t^3 - 55/3*x*t^3 - t^6 - 1672/27*t^3 + 1)/t^3 - y^2;

\\ just apply basis_F3 from generic case

basisgen := [ [Evaluate(P[1],t/mut)/lax^2, Evaluate(P[2],t/mut)/lax^3] : P in basis_F3];

basisgen := [
    [
        (w*t^2 + ((w + 4/3)*i*a + (2*w - 4/3))*t - 1)/t,
        ((1/2*b*a + (-2*b*w - 1/2*b)*i)*t^2 + ((37/18*b*w + 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t + ((1/2*b*w + 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t
    ],
    [
        (w*t^2 + ((7*w + 2)*i + (-2*w + 4/3))*t - 1)/t,
        (((-2*b*w - 3/2*b)*i + (3*b*w + 3/2*b))*t^2 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t + ((-3/2*b*w + 1/2*b)*i + (3/2*b*w - 3/2*b)))/t
    ],
    [
        (w*t^2 + ((-w - 4/3)*i*a + (2*w - 4/3))*t - 1)/t,
        ((-1/2*b*a + (-2*b*w - 1/2*b)*i)*t^2 + ((-37/18*b*w - 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t + ((-1/2*b*w - 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t
    ],
    [
        (t^2 + 8*t - 1)/t,
        ((4*b*w + 2*b)*i*t^2 + (128/9*b*w + 64/9*b)*i*t + (-4*b*w - 2*b)*i)/t
    ],
    [
        ((-w - 1)*t^2 + 8*t - w)/t,
        ((-2*b*w + 2*b)*i*t^2 + (128/9*b*w + 64/9*b)*i*t + (2*b*w + 4*b)*i)/t
    ],
    [
        (t^2 + ((-w - 4/3)*i*a + (2*w - 4/3))*t - w)/t,
        (((1/2*b*w + 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^2 + ((-37/18*b*w - 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t + (1/2*b*a + (2*b*w + 
            1/2*b)*i))/t
    ],
    [
        (t^2 + ((7*w + 2)*i + (-2*w + 4/3))*t - w)/t,
        (((3/2*b*w - 1/2*b)*i + (-3/2*b*w + 3/2*b))*t^2 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t + ((2*b*w + 3/2*b)*i + (-3*b*w - 3/2*b)))/t
    ],
    [
        (t^2 + ((w + 4/3)*i*a + (2*w - 4/3))*t - w)/t,
        (((-1/2*b*w - 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^2 + ((37/18*b*w + 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t + (-1/2*b*a + (2*b*w + 
            1/2*b)*i))/t
    ]
];

P1:=[-(1/32)*t^2-t-131/48+1/t-1/(32*t^2),
b*i/256*(t+1/t)*(t^2+48*t+514-48/t+1/t^2)];

P2:=[(24+7*i)/30000/(t^2*(t+i)^2)*(3*t^6+(6*(5*i+44))*t^5+(5*(352*i+327))*t^4-(20*(909*i-484))*t^3-(5*(352*i+327))*t^2+(6*(5*i+44))*t-3),
-b*(161+73*i)/2000000*(t-i)/(t^3*(t+i)^3)*(t^8+(4*(4*i+33))*t^7+(4*(418*i+917))*t^6+(4*(5732*i-1551))*t^5+(2*(127688*i-155181))*t^4-(4*(5732*i-1551))*t^3+(4*(418*i+917))*t^2-(4*(4*i+33))*t+1)];

P1 := [ Evaluate(P1[1],t^3) , Evaluate(P1[2],t^3) ];
P2 := [ Evaluate(P2[1],t^3) , Evaluate(P2[2],t^3) ];

basisF3 := basisgen cat [P1, P2];

for Q in basisF3 do
 Evaluate(q,Q);
end for;

need to 3-saturate

splits mod prime 241
saturation gives

[ 0, 0, 0, -1, -2, 0, 0, 0, -1, 0 ]
[ 1, 2, 1, 0, 3, -1, 1, -1, 0, -1 ];


Q1 := [ (3*t^2-8*t-3)/(3*t) , (2*b*i*t^2+2*b*i)/t];

Q2 := [ ((3*t^3+(6*i-12)*t-3*i)*w+(3*i+4)*t^2+(6*i-12)*t)/(3*t^2) ,
(((b*i+3*b)*t^4+(14*b-2*b*i)*t^2+(9*b*i-3*b)*t)*w +(b*i-b)*t^3+(14*b-2*b*i)*t^2+b*i+b)/(2*t^3) ];

----------------------------------------------------

now for F3 twist

X(2) moduli points

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );
K<c> := ext< F |  Polynomial([ -5/2*i*a + 11/2*i,0,1])>;

// j = 632000 - 282880*a
l := ((b*i + b)*a - 3*b*i - 3*b)*c + 8*a - 17;

// j = 632000 + 282880*a
m := ((13*b*i - 13*b)*a + (29*b*i - 29*b))*c + 8*a + 18;

// L<t> := RationalFunctionField(K);
// R<x> := PolynomialRing(L);
R<x,t> := RationalFunctionField(K,2);

p :=  x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2;

lax := ((3*i + 3/2)*a + (6*i + 9/2))*c - 3*b*i;
mut := -((b*i*a + (b*i - 2*b))*c + (-1/2*i + 2)*a + 3/2*i - 6);
p := -Evaluate(p, [-x*lax^2,-t/mut])/lax^6;

----------------------------------------

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );
K<c> := ext< F |  Polynomial([ -5/2*i*a + 11/2*i,0,1])>;
l := ((b*i + b)*a - 3*b*i - 3*b)*c + 8*a - 17;
m := ((13*b*i - 13*b)*a + (29*b*i - 29*b))*c + 8*a + 18;
d := ((-3*b*i - 5*b)*a - 7*b*i - 11*b)*c + (2*i + 1/2)*a + 6*i + 3/2;

L<t> := RationalFunctionField(K);
R<x,y> := PolynomialRing(L,2);
p := x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2 -t*y^2;

lax := ((3*i + 3/2)*a + (6*i + 9/2))*c - 3*b*i;
mut := -((b*i*a + (b*i - 2*b))*c + (-1/2*i + 2)*a + 3/2*i - 6);

phi := ((1/6*b*i - 1/6*b)*a + (1/2*b*i - 1/2*b))*c + 1/6*i*a - 1/2*i;

q := (x^3*t^3 - 55/3*x*t^3 - t^6 - 1672/27*t^3 + 1)/t^3 - t*y^2;

// load basis from F3twistsimplebasis.txt

basistwistF3 := [ [-Evaluate(P[1],-t/mut)/lax^2, phi*Evaluate(P[2],-t/mut)/lax^2] : P in basis];

basistwistF3 := [
    [
        (((13/6*w + 13/6)*a + (-25/6*w - 25/6))*t^2 + (-13/6*w*a - 25/6*w))/t,
        ((((-5/9*b*w - 5/18*b)*i + (5/9*b*w + 5/18*b))*a + ((31/9*b*w + 
            31/18*b)*i + (-31/9*b*w - 31/18*b)))*c*t^3 + (((35/3*b*w + 35/6*b)*i
            + (-35/3*b*w - 35/6*b))*a + ((233/9*b*w + 233/18*b)*i + (-233/9*b*w 
            - 233/18*b)))*c)/t^2
    ],
    [
        ((-13/6*w*a + 25/6*w)*t^2 + ((13/6*w + 13/6)*a + (25/6*w + 25/6)))/t,
        ((((-5/9*b*w - 5/18*b)*i + (5/9*b*w + 5/18*b))*a + ((31/9*b*w + 
            31/18*b)*i + (-31/9*b*w - 31/18*b)))*c*t^3 + (((35/3*b*w + 35/6*b)*i
            + (-35/3*b*w - 35/6*b))*a + ((233/9*b*w + 233/18*b)*i + (-233/9*b*w 
            - 233/18*b)))*c)/t^2
    ],
    [
        ((1/2*a + 3/2)*t^2 + (((3*b*i - 3*b)*a + (7*b*i - 7*b))*c - 8/3)*t + 
            (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 7)))/t,
        (((3/2*b*i - 3/2*b)*a + (7/2*b*i - 7/2*b))*c*t^3 + (((-5/2*b*i + 
            5/2*b)*a + (-11/2*b*i + 11/2*b))*c + (9/2*a + 21/2))*t^2 + (((16*b*i
            - 16*b)*a + (36*b*i - 36*b))*c - 8*a - 24)*t + (((-26*b*i + 26*b)*a 
            - 58*b*i + 58*b)*c + (16*a + 35)))/t^2
    ],
    [
        (((2*b*i + 2*b)*c + (3*a - 7))*t^2 + (((-b*i + 2*b)*a - 3*b*i + 4*b)*c +
            (3*i + 4/3))*t + (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 
            7)))/t,
        ((((-2*b*i + 2*b)*a + (6*b*i - 6*b))*c + (16*i*a - 35*i))*t^3 + (((4*b*i
            + 2*b)*a + (8*b*i + 10*b))*c + ((-4*i + 3)*a + (12*i - 9)))*t^2 + 
            (((-2*b*i + 14*b)*a - 6*b*i + 30*b)*c + ((3*i + 4)*a + (9*i + 
            12)))*t + (((-26*b*i + 26*b)*a - 58*b*i + 58*b)*c + (16*a + 
            35)))/t^2
    ],
    [
        ((1/2*a + 3/2)*t^2 + 16/3*t + (1/2*a - 3/2))/t,
        (((3/2*b*i - 3/2*b)*a + (7/2*b*i - 7/2*b))*c*t^3 + ((5*b*i - 5*b)*a + 
            (11*b*i - 11*b))*c*t^2 + (-2*b*i + 2*b)*c*t + ((-1/2*b*i + 1/2*b)*a 
            + (-1/2*b*i + 1/2*b))*c)/t^2
    ],
    [
        (((2*b*i + 2*b)*c + (3*a - 7))*t^2 + (((-b*i - b)*a - b*i - b)*c - 
            8/3)*t + (1/2*a - 3/2))/t,
        ((((-2*b*i + 2*b)*a + (6*b*i - 6*b))*c + (16*i*a - 35*i))*t^3 + 
            (((-2*b*i + 2*b)*a + (2*b*i - 2*b))*c + (8*i*a - 24*i))*t^2 + ((b*i 
            - b)*c + (9/2*i*a - 21/2*i))*t + ((-1/2*b*i + 1/2*b)*a + (-1/2*b*i +
            1/2*b))*c)/t^2
    ],
    [
        ((((-147/169*b*i + 19/169*b)*a + (-331/169*b*i - 17/169*b))*c + 
            (-32/169*i + 126/169))*t^2 + (((-207/169*b*i + 44/169*b)*a + 
            (-473/169*b*i + 14/169*b))*c + (-421/169*i + 484/507))*t + 
            (((147/169*b*i - 19/169*b)*a + (331/169*b*i + 17/169*b))*c + 
            (32/169*i - 126/169)))/t,
        ((((2390/2197*b*i - 10/2197*b)*a + (5262/2197*b*i + 934/2197*b))*c + 
            (2961/2197*i - 1952/2197))*t^3 + (((3410/2197*b*i + 2100/2197*b)*a +
            (6662/2197*b*i + 5984/2197*b))*c + (15320/2197*i - 7510/2197))*t^2 +
            (((-2100/2197*b*i + 3410/2197*b)*a + (-5984/2197*b*i + 
            6662/2197*b))*c + (7510/2197*i + 15320/2197))*t + (((-10/2197*b*i - 
            2390/2197*b)*a + (934/2197*b*i - 5262/2197*b))*c + (-1952/2197*i - 
            2961/2197)))/t^2
    ],
    [
        (((((-115/289*b*w - 248/289*b)*i + (35/289*b*w + 176/289*b))*a + 
            ((-1617/1445*b*w - 2798/1445*b)*i + (-111/1445*b*w + 
            1706/1445*b)))*c + (((-112/289*w + 112/289)*i + (-79/289*w + 
            79/289))*a + ((-176/1445*w - 176/1445)*i + (1197/1445*w + 
            1197/1445))))*t^2 + ((((-282/289*b*w - 219/289*b)*i + (-266/289*b*w 
            + 808/289*b))*a + ((-3634/1445*b*w - 4557/1445*b)*i + 
            (-2362/1445*b*w + 9014/1445*b)))*c + (((-316/289*w - 158/289)*i + 
            (448/289*w + 224/289))*a + (949/1445*i + 6836/4335)))*t + 
            ((((-248/289*b*w - 133/289*b)*i + (176/289*b*w + 141/289*b))*a + 
            ((-2798/1445*b*w - 1181/1445*b)*i + (1706/1445*b*w + 
            1817/1445*b)))*c + (((112/289*w + 224/289)*i + (79/289*w + 
            158/289))*a + (-176/1445*w*i + 1197/1445*w))))/t,
        (((((4782/4913*b*w + 130246/122825*b)*i + (354/4913*b*w - 
            199922/122825*b))*a + ((10662/4913*b*w + 14802/4913*b)*i + 
            (-1134/4913*b*w - 17422/4913*b)))*c + (((130668/122825*w + 
            65334/122825)*i + (-89376/122825*w - 44688/122825))*a + 
            (-10521/4913*i - 8848/4913)))*t^3 + ((((785266/122825*b*w + 
            7998/4913*b)*i + (133238/122825*b*w - 32264/4913*b))*a + 
            ((54066/4913*b*w + 4690/4913*b)*i + (21090/4913*b*w - 
            74180/4913*b)))*c + (((-47364/122825*w - 94728/122825)*i + 
            (-419977/122825*w - 839954/122825))*a + (27700/4913*w*i - 
            16535/4913*w)))*t^2 + ((((939838/122825*b*w + 133238/122825*b)*i + 
            (-585316/122825*b*w - 785266/122825*b))*a + ((95270/4913*b*w + 
            21090/4913*b)*i + (-49376/4913*b*w - 54066/4913*b)))*c + 
            (((419977/122825*w - 419977/122825)*i + (-47364/122825*w + 
            47364/122825))*a + ((-16535/4913*w - 16535/4913)*i + (-27700/4913*w 
            - 27700/4913))))*t + ((((354/4913*b*w - 199922/122825*b)*i + 
            (-4782/4913*b*w - 130246/122825*b))*a + ((-1134/4913*b*w - 
            17422/4913*b)*i + (-10662/4913*b*w - 14802/4913*b)))*c + 
            (((-89376/122825*w - 44688/122825)*i + (-130668/122825*w - 
            65334/122825))*a + (-8848/4913*i + 10521/4913))))/t^2
    ]
];

-------------------------------------------------------------

finally, transfer to F^(6) and 2-saturate.

F<a,i,w, b> := NumberField([Polynomial([-5,0,1]),Polynomial([1,0,1]),Polynomial([1,1,1]), Polynomial([-2,0,1])] );
K<c> := ext< F |  Polynomial([ -5/2*i*a + 11/2*i,0,1])>;

M<t> := RationalFunctionField(K);

R<x,y> := PolynomialRing(M,2);

q := x^3 - 55/3*x + (-t^12 - 1672/27*t^6 + 1)/t^6 - y^2;

basis1 := [
    [
        (w*t^2 + ((w + 4/3)*i*a + (2*w - 4/3))*t - 1)/t,
        ((1/2*b*a + (-2*b*w - 1/2*b)*i)*t^2 + ((37/18*b*w + 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t + ((1/2*b*w + 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t
    ],
    [
        (w*t^2 + ((7*w + 2)*i + (-2*w + 4/3))*t - 1)/t,
        (((-2*b*w - 3/2*b)*i + (3*b*w + 3/2*b))*t^2 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t + ((-3/2*b*w + 1/2*b)*i + (3/2*b*w - 3/2*b)))/t
    ],
    [
        (w*t^2 + ((-w - 4/3)*i*a + (2*w - 4/3))*t - 1)/t,
        ((-1/2*b*a + (-2*b*w - 1/2*b)*i)*t^2 + ((-37/18*b*w - 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t + ((-1/2*b*w - 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t
    ],
    [
        (t^2 + 8*t - 1)/t,
        ((4*b*w + 2*b)*i*t^2 + (128/9*b*w + 64/9*b)*i*t + (-4*b*w - 2*b)*i)/t
    ],
    [
        ((-w - 1)*t^2 + 8*t - w)/t,
        ((-2*b*w + 2*b)*i*t^2 + (128/9*b*w + 64/9*b)*i*t + (2*b*w + 4*b)*i)/t
    ],
    [
        (t^2 + ((-w - 4/3)*i*a + (2*w - 4/3))*t - w)/t,
        (((1/2*b*w + 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^2 + ((-37/18*b*w - 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t + (1/2*b*a + (2*b*w + 
            1/2*b)*i))/t
    ],
    [
        (t^2 + ((7*w + 2)*i + (-2*w + 4/3))*t - w)/t,
        (((3/2*b*w - 1/2*b)*i + (-3/2*b*w + 3/2*b))*t^2 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t + ((2*b*w + 3/2*b)*i + (-3*b*w - 3/2*b)))/t
    ],
    [
        (t^2 + ((w + 4/3)*i*a + (2*w - 4/3))*t - w)/t,
        (((-1/2*b*w - 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^2 + ((37/18*b*w + 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t + (-1/2*b*a + (2*b*w + 
            1/2*b)*i))/t
    ],
    [ (3*t^2-8*t-3)/(3*t) , (2*b*i*t^2+2*b*i)/t],
    [ ((3*t^3+(6*i-12)*t-3*i)*w+(3*i+4)*t^2+(6*i-12)*t)/(3*t^2) ,
(((b*i+3*b)*t^4+(14*b-2*b*i)*t^2+(9*b*i-3*b)*t)*w +(b*i-b)*t^3+(14*b-2*b*i)*t^2+b*i+b)/(2*t^3) ]
];

basis1 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)]: P in basis1];

basis2 := [
    [
        (((13/6*w + 13/6)*a + (-25/6*w - 25/6))*t^2 + (-13/6*w*a - 25/6*w))/t,
        ((((-5/9*b*w - 5/18*b)*i + (5/9*b*w + 5/18*b))*a + ((31/9*b*w + 
            31/18*b)*i + (-31/9*b*w - 31/18*b)))*c*t^3 + (((35/3*b*w + 35/6*b)*i
            + (-35/3*b*w - 35/6*b))*a + ((233/9*b*w + 233/18*b)*i + (-233/9*b*w 
            - 233/18*b)))*c)/t^2
    ],
    [
        ((-13/6*w*a + 25/6*w)*t^2 + ((13/6*w + 13/6)*a + (25/6*w + 25/6)))/t,
        ((((-5/9*b*w - 5/18*b)*i + (5/9*b*w + 5/18*b))*a + ((31/9*b*w + 
            31/18*b)*i + (-31/9*b*w - 31/18*b)))*c*t^3 + (((35/3*b*w + 35/6*b)*i
            + (-35/3*b*w - 35/6*b))*a + ((233/9*b*w + 233/18*b)*i + (-233/9*b*w 
            - 233/18*b)))*c)/t^2
    ],
    [
        ((1/2*a + 3/2)*t^2 + (((3*b*i - 3*b)*a + (7*b*i - 7*b))*c - 8/3)*t + 
            (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 7)))/t,
        (((3/2*b*i - 3/2*b)*a + (7/2*b*i - 7/2*b))*c*t^3 + (((-5/2*b*i + 
            5/2*b)*a + (-11/2*b*i + 11/2*b))*c + (9/2*a + 21/2))*t^2 + (((16*b*i
            - 16*b)*a + (36*b*i - 36*b))*c - 8*a - 24)*t + (((-26*b*i + 26*b)*a 
            - 58*b*i + 58*b)*c + (16*a + 35)))/t^2
    ],
    [
        (((2*b*i + 2*b)*c + (3*a - 7))*t^2 + (((-b*i + 2*b)*a - 3*b*i + 4*b)*c +
            (3*i + 4/3))*t + (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 
            7)))/t,
        ((((-2*b*i + 2*b)*a + (6*b*i - 6*b))*c + (16*i*a - 35*i))*t^3 + (((4*b*i
            + 2*b)*a + (8*b*i + 10*b))*c + ((-4*i + 3)*a + (12*i - 9)))*t^2 + 
            (((-2*b*i + 14*b)*a - 6*b*i + 30*b)*c + ((3*i + 4)*a + (9*i + 
            12)))*t + (((-26*b*i + 26*b)*a - 58*b*i + 58*b)*c + (16*a + 
            35)))/t^2
    ],
    [
        ((1/2*a + 3/2)*t^2 + 16/3*t + (1/2*a - 3/2))/t,
        (((3/2*b*i - 3/2*b)*a + (7/2*b*i - 7/2*b))*c*t^3 + ((5*b*i - 5*b)*a + 
            (11*b*i - 11*b))*c*t^2 + (-2*b*i + 2*b)*c*t + ((-1/2*b*i + 1/2*b)*a 
            + (-1/2*b*i + 1/2*b))*c)/t^2
    ],
    [
        (((2*b*i + 2*b)*c + (3*a - 7))*t^2 + (((-b*i - b)*a - b*i - b)*c - 
            8/3)*t + (1/2*a - 3/2))/t,
        ((((-2*b*i + 2*b)*a + (6*b*i - 6*b))*c + (16*i*a - 35*i))*t^3 + 
            (((-2*b*i + 2*b)*a + (2*b*i - 2*b))*c + (8*i*a - 24*i))*t^2 + ((b*i 
            - b)*c + (9/2*i*a - 21/2*i))*t + ((-1/2*b*i + 1/2*b)*a + (-1/2*b*i +
            1/2*b))*c)/t^2
    ],
    [
        ((((-147/169*b*i + 19/169*b)*a + (-331/169*b*i - 17/169*b))*c + 
            (-32/169*i + 126/169))*t^2 + (((-207/169*b*i + 44/169*b)*a + 
            (-473/169*b*i + 14/169*b))*c + (-421/169*i + 484/507))*t + 
            (((147/169*b*i - 19/169*b)*a + (331/169*b*i + 17/169*b))*c + 
            (32/169*i - 126/169)))/t,
        ((((2390/2197*b*i - 10/2197*b)*a + (5262/2197*b*i + 934/2197*b))*c + 
            (2961/2197*i - 1952/2197))*t^3 + (((3410/2197*b*i + 2100/2197*b)*a +
            (6662/2197*b*i + 5984/2197*b))*c + (15320/2197*i - 7510/2197))*t^2 +
            (((-2100/2197*b*i + 3410/2197*b)*a + (-5984/2197*b*i + 
            6662/2197*b))*c + (7510/2197*i + 15320/2197))*t + (((-10/2197*b*i - 
            2390/2197*b)*a + (934/2197*b*i - 5262/2197*b))*c + (-1952/2197*i - 
            2961/2197)))/t^2
    ],
    [
        (((((-115/289*b*w - 248/289*b)*i + (35/289*b*w + 176/289*b))*a + 
            ((-1617/1445*b*w - 2798/1445*b)*i + (-111/1445*b*w + 
            1706/1445*b)))*c + (((-112/289*w + 112/289)*i + (-79/289*w + 
            79/289))*a + ((-176/1445*w - 176/1445)*i + (1197/1445*w + 
            1197/1445))))*t^2 + ((((-282/289*b*w - 219/289*b)*i + (-266/289*b*w 
            + 808/289*b))*a + ((-3634/1445*b*w - 4557/1445*b)*i + 
            (-2362/1445*b*w + 9014/1445*b)))*c + (((-316/289*w - 158/289)*i + 
            (448/289*w + 224/289))*a + (949/1445*i + 6836/4335)))*t + 
            ((((-248/289*b*w - 133/289*b)*i + (176/289*b*w + 141/289*b))*a + 
            ((-2798/1445*b*w - 1181/1445*b)*i + (1706/1445*b*w + 
            1817/1445*b)))*c + (((112/289*w + 224/289)*i + (79/289*w + 
            158/289))*a + (-176/1445*w*i + 1197/1445*w))))/t,
        (((((4782/4913*b*w + 130246/122825*b)*i + (354/4913*b*w - 
            199922/122825*b))*a + ((10662/4913*b*w + 14802/4913*b)*i + 
            (-1134/4913*b*w - 17422/4913*b)))*c + (((130668/122825*w + 
            65334/122825)*i + (-89376/122825*w - 44688/122825))*a + 
            (-10521/4913*i - 8848/4913)))*t^3 + ((((785266/122825*b*w + 
            7998/4913*b)*i + (133238/122825*b*w - 32264/4913*b))*a + 
            ((54066/4913*b*w + 4690/4913*b)*i + (21090/4913*b*w - 
            74180/4913*b)))*c + (((-47364/122825*w - 94728/122825)*i + 
            (-419977/122825*w - 839954/122825))*a + (27700/4913*w*i - 
            16535/4913*w)))*t^2 + ((((939838/122825*b*w + 133238/122825*b)*i + 
            (-585316/122825*b*w - 785266/122825*b))*a + ((95270/4913*b*w + 
            21090/4913*b)*i + (-49376/4913*b*w - 54066/4913*b)))*c + 
            (((419977/122825*w - 419977/122825)*i + (-47364/122825*w + 
            47364/122825))*a + ((-16535/4913*w - 16535/4913)*i + (-27700/4913*w 
            - 27700/4913))))*t + ((((354/4913*b*w - 199922/122825*b)*i + 
            (-4782/4913*b*w - 130246/122825*b))*a + ((-1134/4913*b*w - 
            17422/4913*b)*i + (-10662/4913*b*w - 14802/4913*b)))*c + 
            (((-89376/122825*w - 44688/122825)*i + (-130668/122825*w - 
            65334/122825))*a + (-8848/4913*i + 10521/4913))))/t^2
    ]
];

basis2 := [ [Evaluate(P[1], t^2), Evaluate(P[2],t^2)*t]: P in basis2];

now saturate
everything splits mod 769

[0, 1, 1, 0, 0, 1, 0, -1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0]
[1, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0]
[0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, -1]
[0, 0, 0, 0, -1, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0]
[1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, -1]
[0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 1, 0, 0, 0]

R1 := [ ((((a+7)*i-a+1)*t^4+((-7*a-17)*c*i+(-13*a-31)*c)*t^3
                        +((-4*a-6)*c*i+(-6*a-8)*c)*t+(7-a)*i+a+1)
   *w
   +((a+7)*i-a+1)*t^4+(-18*i-24)*t^2+((-4*a-6)*c*i+(-6*a-8)*c)*t)
   /(6*t^2),
 (((7/6*b*w + 7/12*b)*i + (-7/18*b*w - 7/36*b))*a + ((49/18*b*w + 49/36*b)*i + (-5/6*b*w - 5/12*b)))*c*( t^6 + ((1/3*(8*w + 8)*i + 1/3*(-w - 1))*a + (1/3*(11*w + 11)*i + 1/3*(-2*w - 2)))*c*t^5 + ((-1/2*w*i - 3/2*w)*a + 
        (-9/2*w*i + 13/2*w))*t^4 + ((-82/27*i - 76/27)*a + (-46/27*i - 128/27))*c*t^3 + ((1/18*(-55*w - 55)*i + 1/6*(35*w +
        35))*a + (1/6*(29*w + 29)*i + 1/18*(-209*w - 209)))*t^2 + ((31/18*w*i + 1/6*w)*a + (7/6*w*i + 53/18*w))*c*t + 
        (14/27*i + 22/27)*a + -35/27*i - 44/27 )/t^3 ];


R2 := [ ((((a+7)*i+a-1)*t^4+((5*a+11)*c*i+(-7*a-17)*c)*t^3
                        +((6*a+42)*i+12*a+24)*t^2
                        +((6*a+12)*c*i+(-66*a-156)*c)*t+(15*a+27)*i+27*a+51)
   *w
   +((23*a+53)*c*i+(-7*a-17)*c)*t^3+((12-2*a)*i+6*a+34)*t^2
   +((66*a+150)*c*i+(-24*a-60)*c)*t+(-15*a-27)*i+27*a+51)
   /(6*t^2) ,
((((14*a+30)*b*c*i+(-42*a-98)*b*c)*t^6
   +((6*a+66)*b*i+(12*a+12)*b)*t^5+((348*a+768)*b*c*i+(-438*a-1014)*b*c)*t^4
   +((108*a+472)*b*i+(304*a+684)*b)*t^3
   +((1008*a+2196)*b*c*i+(-1764*a-4068)*b*c)*t^2
   +((162*a+234)*b*i+(864*a+1728)*b)*t+(1674*a+3726)*b*c*i+(-1674*a-3726)*b*c)
   *w
   +((7*a+15)*b*c*i+(-21*a-49)*b*c)*t^6+((-42*a-66)*b*i+(6*a+78)*b)*t^5
   +((516*a+1176)*b*c*i+(-210*a-498)*b*c)*t^4
   +((-270*a-322)*b*i+(170*a+558)*b)*t^3
   +((2124*a+4824)*b*c*i+(-72*a-252)*b*c)*t^2
   +((-648*a-1332)*b*i+(558*a+1026)*b)*t+(2295*a+5103)*b*c*i+(621*a+1377)*b*c)
   /(36*t^3)];

R3 := [ -((((3*a+9)*i+12)*t^4+((-12*a-36)*c*i+(42*a+102)*c)*t^3+(12*a*i+42*a)*t^2
                          +((-24*a-48)*c*i+(24*a+36)*c)*t+(9-3*a)*i+12)
   *w
   +((9-3*a)*i+12)*t^4+((-36*a-72)*c*i+(18*a+54)*c)*t^3
   +((6*a-66)*i+21*a-13)*t^2+((-42*a-102)*c*i+(-12*a-36)*c)*t-6*a*i)
   /(12*t^2) ,
((((6*a+12)*b*c*i+(3*a+9)*b*c)*t^6+((21*a+7)*b*i+(8*a-24)*b)*t^5
                                       +((56*a+120)*b*c*i+(88*a+160)*b*c)*t^4
                                       +(160*b*i+130*b)*t^3
                                       +((8*a+40)*b*c*i+(84*a+220)*b*c)*t^2
                                       +((21*a-7)*b*i+(8*a+24)*b)*t
                                       +(-3*a-9)*b*c*i+(6*a+12)*b*c)
   *w
   +((3*a+9)*b*c*i+(9*a+21)*b*c)*t^6+((21*a-7)*b*i+(8*a+24)*b)*t^5
   +((-28*a-100)*b*c*i+(96*a+200)*b*c)*t^4+((80-32*a)*b*i+(59*a+65)*b)*t^3
   +((-88*a-160)*b*c*i+(56*a+120)*b*c)*t^2+(48*b-14*b*i)*t+(-9*a-21)*b*c*i
   +(3*a+9)*b*c)
   /(8*t^3) ];

R4 := [ -(((((12*a+30)*b*c-6*a-18)*i+(6*a+12)*b*c)*t^4
   +(((-24*a-48)*c+(12*a+12)*b)*i+(-36*a-84)*c+(6*a+6)*b)*t^3
   +(((12*a+36)*c+(6*a-6)*b)*i+(-12*a-12)*c+(12-12*a)*b)*t
   +((-3*a-9)*b*c+6*a-18)*i+(-9*a-15)*b*c)
   *w
   +(((-24*a-48)*c+(12*a+12)*b)*i+(-36*a-84)*c+(6*a+6)*b)*t^3
   +(((-9*a-21)*b*c-12)*i+(3*a+3)*b*c-4)*t^2+((-3*a-9)*b*c+6*a-18)*i
   +(-9*a-15)*b*c)
   /(12*t^2),
 -(((((24*a+54)*c+(-3*a-13)*b)*i+(6*a+12)*c+(2*a+6)*b)*t^5
   +(((-6*a-14)*b*c+7*a+7)*i+(-8*a-20)*b*c+a+1)*t^4
   +(((2*a+2)*b*c-a+1)*i+(6*a+10)*b*c+7*a-7)*t^2
   +(((3*a+9)*c+(13-3*a)*b)*i+(3*a-3)*c+(2*a-6)*b)*t)
   *w
   +(((5*a+11)*b*c-2*a-2)*i+(-2*a-4)*b*c+2*a+4)*t^6
   +(((-6*a-14)*b*c+7*a+7)*i+(-8*a-20)*b*c+a+1)*t^4
   +((-2*a-6)*c*i+(-4*a-8)*c-2*a*b)*t^3
   +(((3*a+9)*c+(13-3*a)*b)*i+(3*a-3)*c+(2*a-6)*b)*t+(2*b*c-2*a+4)*i
   +(-a-3)*b*c-2*a+2)
   /(2*t^3) ];

R5 := [ -(((378*i-918)*t^4+((3153*a+6465)*c*i+(1179*a+3855)*c)*t^3
                       +(5544*i+2760)*t^2+((261*a-447)*c*i+(2553*a+5721)*c)*t
                       +810*i+930)
   *w
   +(810*i+930)*t^4+((600*a+744)*c*i+(1440*a+3408)*c)*t^3+(2754*i+6880)*t^2
   +((-1179*a-3855)*c*i+(3153*a+6465)*c)*t+432*i+1848)
   /(1014*t^2),
((((396*a+5196)*b*c*i+(-10812*a-23628)*b*c)*t^6
   +(-19200*b*i-27828*b)*t^5
   +((36966*a+113546)*b*c*i+(-80552*a-162428)*b*c)*t^4
   +(42064*b*i-140784*b)*t^3+((90364*a+209152)*b*c*i+(-25878*a-20786)*b*c)*t^2
   +(30320*b*i-38772*b)*t+(10812*a+23628)*b*c*i+(396*a+5196)*b*c)
   *w
   +((4977*a+14973)*b*c*i+(-10059*a-20139)*b*c)*t^6+(30320*b*i-38772*b)*t^5
   +((62844*a+134332)*b*c*i+(9812*a+46724)*b*c)*t^4+(115632*b*i-46152*b)*t^3
   +((80552*a+162428)*b*c*i+(36966*a+113546)*b*c)*t^2+(49520*b*i-10944*b)*t
   +(10059*a+20139)*b*c*i+(4977*a+14973)*b*c)
   /(8788*t^3)];

R6 := [  (((9*a-3)*t^4+((-24*a-72)*c*i+(-24*a-72)*c)*t^3
                  +((-48*a-96)*c*i+(-48*a-96)*c)*t-9*a-3)
   *w
   +((-24*a-72)*c*i+(-24*a-72)*c)*t^3-112*t^2-9*a-3)
   /(6*t^2),
(((6*a-46)*b*i*t^5+((54*a+92)*b*c*i+(-54*a-92)*b*c)*t^4
                       +((67*a+169)*b*c*i+(-67*a-169)*b*c)*t^2+(6*a+46)*b*i*t)
   *w
   +((3*a+9)*b*c*i+(-3*a-9)*b*c)*t^6+((54*a+92)*b*c*i+(-54*a-92)*b*c)*t^4
   +64*a*b*i*t^3+(6*a+46)*b*i*t+(-6*a-12)*b*c*i+(6*a+12)*b*c)
   /(2*t^3)];

--------------------------------------------------

final basis of 

y^2 =  x^3 - 55/3*x + (-t^12 - 1672/27*t^6 + 1)/t^6 

defined over 
a^2 = 5
i^2 = 1
b^2 = 2
w^2 + w + 1 = 0
c^2 = 5/2*i*a - 11/2*i
[ c lies in the extension obtained by adjoining adjoin sqrt((a+1)/2) ]

final basis
[
    [
        (w*t^4 + ((w + 4/3)*i*a + (2*w - 4/3))*t^2 - 1)/t^2,
        ((1/2*b*a + (-2*b*w - 1/2*b)*i)*t^4 + ((37/18*b*w + 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t^2 + ((1/2*b*w + 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t^2
    ],
    [
        (w*t^4 + ((7*w + 2)*i + (-2*w + 4/3))*t^2 - 1)/t^2,
        (((-2*b*w - 3/2*b)*i + (3*b*w + 3/2*b))*t^4 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t^2 + ((-3/2*b*w + 1/2*b)*i + (3/2*b*w - 
            3/2*b)))/t^2
    ],
    [
        (w*t^4 + ((-w - 4/3)*i*a + (2*w - 4/3))*t^2 - 1)/t^2,
        ((-1/2*b*a + (-2*b*w - 1/2*b)*i)*t^4 + ((-37/18*b*w - 25/9*b)*a + 
            (-79/18*b*w - 31/9*b)*i)*t^2 + ((-1/2*b*w - 1/2*b)*a + (-1/2*b*w + 
            3/2*b)*i))/t^2
    ],
    [
        (t^4 + 8*t^2 - 1)/t^2,
        ((4*b*w + 2*b)*i*t^4 + (128/9*b*w + 64/9*b)*i*t^2 + (-4*b*w - 
            2*b)*i)/t^2
    ],
    [
        ((-w - 1)*t^4 + 8*t^2 - w)/t^2,
        ((-2*b*w + 2*b)*i*t^4 + (128/9*b*w + 64/9*b)*i*t^2 + (2*b*w + 
            4*b)*i)/t^2
    ],
    [
        (t^4 + ((-w - 4/3)*i*a + (2*w - 4/3))*t^2 - w)/t^2,
        (((1/2*b*w + 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^4 + ((-37/18*b*w - 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t^2 + (1/2*b*a + (2*b*w + 
            1/2*b)*i))/t^2
    ],
    [
        (t^4 + ((7*w + 2)*i + (-2*w + 4/3))*t^2 - w)/t^2,
        (((3/2*b*w - 1/2*b)*i + (-3/2*b*w + 3/2*b))*t^4 + ((23/2*b*w + 7*b)*i + 
            (1/2*b*w + 4*b))*t^2 + ((2*b*w + 3/2*b)*i + (-3*b*w - 3/2*b)))/t^2
    ],
    [
        (t^4 + ((w + 4/3)*i*a + (2*w - 4/3))*t^2 - w)/t^2,
        (((-1/2*b*w - 1/2*b)*a + (1/2*b*w - 3/2*b)*i)*t^4 + ((37/18*b*w + 
            25/9*b)*a + (-79/18*b*w - 31/9*b)*i)*t^2 + (-1/2*b*a + (2*b*w + 
            1/2*b)*i))/t^2
    ],
    [
        (t^4 - 8/3*t^2 - 1)/t^2,
        (2*b*i*t^4 + 2*b*i)/t^2
    ],
    [
        (w*t^6 + (i + 4/3)*t^4 + ((2*w + 2)*i - 4*w - 4)*t^2 - w*i)/t^4,
        ((1/2*b*w*i + 3/2*b*w)*t^8 + (1/2*b*i - 1/2*b)*t^6 + ((-b*w - b)*i + 
            (7*b*w + 7*b))*t^4 + (9/2*b*w*i - 3/2*b*w)*t^2 + (1/2*b*i + 
            1/2*b))/t^6
    ],
    [
        ((1/2*a + 3/2)*t^4 + (((3*b*i - 3*b)*a + (7*b*i - 7*b))*c - 8/3)*t^2 + 
            (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 7)))/t^2,
        (((3/2*b*i - 3/2*b)*a + (7/2*b*i - 7/2*b))*c*t^6 + (((-5/2*b*i + 
            5/2*b)*a + (-11/2*b*i + 11/2*b))*c + (9/2*a + 21/2))*t^4 + (((16*b*i
            - 16*b)*a + (36*b*i - 36*b))*c - 8*a - 24)*t^2 + (((-26*b*i + 
            26*b)*a - 58*b*i + 58*b)*c + (16*a + 35)))/t^3
    ],
    [
        (((2*b*i + 2*b)*c + (3*a - 7))*t^4 + (((-b*i + 2*b)*a - 3*b*i + 4*b)*c +
            (3*i + 4/3))*t^2 + (((-5*b*i + 5*b)*a - 11*b*i + 11*b)*c + (3*a + 
            7)))/t^2,
        ((((-2*b*i + 2*b)*a + (6*b*i - 6*b))*c + (16*i*a - 35*i))*t^6 + (((4*b*i
            + 2*b)*a + (8*b*i + 10*b))*c + ((-4*i + 3)*a + (12*i - 9)))*t^4 + 
            (((-2*b*i + 14*b)*a - 6*b*i + 30*b)*c + ((3*i + 4)*a + (9*i + 
            12)))*t^2 + (((-26*b*i + 26*b)*a - 58*b*i + 58*b)*c + (16*a + 
            35)))/t^3
    ],
    [ ((((a+7)*i-a+1)*t^4+((-7*a-17)*c*i+(-13*a-31)*c)*t^3
                        +((-4*a-6)*c*i+(-6*a-8)*c)*t+(7-a)*i+a+1)
   *w
   +((a+7)*i-a+1)*t^4+(-18*i-24)*t^2+((-4*a-6)*c*i+(-6*a-8)*c)*t)
   /(6*t^2),
 (((7/6*b*w + 7/12*b)*i + (-7/18*b*w - 7/36*b))*a + ((49/18*b*w + 49/36*b)*i + (-5/6*b*w - 5/12*b)))*c*( t^6 + ((1/3*(8*w + 8)*i + 1/3*(-w - 1))*a + (1/3*(11*w + 11)*i + 1/3*(-2*w - 2)))*c*t^5 + ((-1/2*w*i - 3/2*w)*a + 
        (-9/2*w*i + 13/2*w))*t^4 + ((-82/27*i - 76/27)*a + (-46/27*i - 128/27))*c*t^3 + ((1/18*(-55*w - 55)*i + 1/6*(35*w +
        35))*a + (1/6*(29*w + 29)*i + 1/18*(-209*w - 209)))*t^2 + ((31/18*w*i + 1/6*w)*a + (7/6*w*i + 53/18*w))*c*t + 
        (14/27*i + 22/27)*a + -35/27*i - 44/27 )/t^3 ],
  [ ((((a+7)*i+a-1)*t^4+((5*a+11)*c*i+(-7*a-17)*c)*t^3
                        +((6*a+42)*i+12*a+24)*t^2
                        +((6*a+12)*c*i+(-66*a-156)*c)*t+(15*a+27)*i+27*a+51)
   *w
   +((23*a+53)*c*i+(-7*a-17)*c)*t^3+((12-2*a)*i+6*a+34)*t^2
   +((66*a+150)*c*i+(-24*a-60)*c)*t+(-15*a-27)*i+27*a+51)
   /(6*t^2) ,
((((14*a+30)*b*c*i+(-42*a-98)*b*c)*t^6
   +((6*a+66)*b*i+(12*a+12)*b)*t^5+((348*a+768)*b*c*i+(-438*a-1014)*b*c)*t^4
   +((108*a+472)*b*i+(304*a+684)*b)*t^3
   +((1008*a+2196)*b*c*i+(-1764*a-4068)*b*c)*t^2
   +((162*a+234)*b*i+(864*a+1728)*b)*t+(1674*a+3726)*b*c*i+(-1674*a-3726)*b*c)
   *w
   +((7*a+15)*b*c*i+(-21*a-49)*b*c)*t^6+((-42*a-66)*b*i+(6*a+78)*b)*t^5
   +((516*a+1176)*b*c*i+(-210*a-498)*b*c)*t^4
   +((-270*a-322)*b*i+(170*a+558)*b)*t^3
   +((2124*a+4824)*b*c*i+(-72*a-252)*b*c)*t^2
   +((-648*a-1332)*b*i+(558*a+1026)*b)*t+(2295*a+5103)*b*c*i+(621*a+1377)*b*c)
   /(36*t^3)],
   [ -((((3*a+9)*i+12)*t^4+((-12*a-36)*c*i+(42*a+102)*c)*t^3+(12*a*i+42*a)*t^2
                          +((-24*a-48)*c*i+(24*a+36)*c)*t+(9-3*a)*i+12)
   *w
   +((9-3*a)*i+12)*t^4+((-36*a-72)*c*i+(18*a+54)*c)*t^3
   +((6*a-66)*i+21*a-13)*t^2+((-42*a-102)*c*i+(-12*a-36)*c)*t-6*a*i)
   /(12*t^2) ,
((((6*a+12)*b*c*i+(3*a+9)*b*c)*t^6+((21*a+7)*b*i+(8*a-24)*b)*t^5
                                       +((56*a+120)*b*c*i+(88*a+160)*b*c)*t^4
                                       +(160*b*i+130*b)*t^3
                                       +((8*a+40)*b*c*i+(84*a+220)*b*c)*t^2
                                       +((21*a-7)*b*i+(8*a+24)*b)*t
                                       +(-3*a-9)*b*c*i+(6*a+12)*b*c)
   *w
   +((3*a+9)*b*c*i+(9*a+21)*b*c)*t^6+((21*a-7)*b*i+(8*a+24)*b)*t^5
   +((-28*a-100)*b*c*i+(96*a+200)*b*c)*t^4+((80-32*a)*b*i+(59*a+65)*b)*t^3
   +((-88*a-160)*b*c*i+(56*a+120)*b*c)*t^2+(48*b-14*b*i)*t+(-9*a-21)*b*c*i
   +(3*a+9)*b*c)
   /(8*t^3) ],
  [ -(((((12*a+30)*b*c-6*a-18)*i+(6*a+12)*b*c)*t^4
   +(((-24*a-48)*c+(12*a+12)*b)*i+(-36*a-84)*c+(6*a+6)*b)*t^3
   +(((12*a+36)*c+(6*a-6)*b)*i+(-12*a-12)*c+(12-12*a)*b)*t
   +((-3*a-9)*b*c+6*a-18)*i+(-9*a-15)*b*c)
   *w
   +(((-24*a-48)*c+(12*a+12)*b)*i+(-36*a-84)*c+(6*a+6)*b)*t^3
   +(((-9*a-21)*b*c-12)*i+(3*a+3)*b*c-4)*t^2+((-3*a-9)*b*c+6*a-18)*i
   +(-9*a-15)*b*c)
   /(12*t^2),
 -(((((24*a+54)*c+(-3*a-13)*b)*i+(6*a+12)*c+(2*a+6)*b)*t^5
   +(((-6*a-14)*b*c+7*a+7)*i+(-8*a-20)*b*c+a+1)*t^4
   +(((2*a+2)*b*c-a+1)*i+(6*a+10)*b*c+7*a-7)*t^2
   +(((3*a+9)*c+(13-3*a)*b)*i+(3*a-3)*c+(2*a-6)*b)*t)
   *w
   +(((5*a+11)*b*c-2*a-2)*i+(-2*a-4)*b*c+2*a+4)*t^6
   +(((-6*a-14)*b*c+7*a+7)*i+(-8*a-20)*b*c+a+1)*t^4
   +((-2*a-6)*c*i+(-4*a-8)*c-2*a*b)*t^3
   +(((3*a+9)*c+(13-3*a)*b)*i+(3*a-3)*c+(2*a-6)*b)*t+(2*b*c-2*a+4)*i
   +(-a-3)*b*c-2*a+2)
   /(2*t^3) ],
   [ -(((378*i-918)*t^4+((3153*a+6465)*c*i+(1179*a+3855)*c)*t^3
                       +(5544*i+2760)*t^2+((261*a-447)*c*i+(2553*a+5721)*c)*t
                       +810*i+930)
   *w
   +(810*i+930)*t^4+((600*a+744)*c*i+(1440*a+3408)*c)*t^3+(2754*i+6880)*t^2
   +((-1179*a-3855)*c*i+(3153*a+6465)*c)*t+432*i+1848)
   /(1014*t^2),
((((396*a+5196)*b*c*i+(-10812*a-23628)*b*c)*t^6
   +(-19200*b*i-27828*b)*t^5
   +((36966*a+113546)*b*c*i+(-80552*a-162428)*b*c)*t^4
   +(42064*b*i-140784*b)*t^3+((90364*a+209152)*b*c*i+(-25878*a-20786)*b*c)*t^2
   +(30320*b*i-38772*b)*t+(10812*a+23628)*b*c*i+(396*a+5196)*b*c)
   *w
   +((4977*a+14973)*b*c*i+(-10059*a-20139)*b*c)*t^6+(30320*b*i-38772*b)*t^5
   +((62844*a+134332)*b*c*i+(9812*a+46724)*b*c)*t^4+(115632*b*i-46152*b)*t^3
   +((80552*a+162428)*b*c*i+(36966*a+113546)*b*c)*t^2+(49520*b*i-10944*b)*t
   +(10059*a+20139)*b*c*i+(4977*a+14973)*b*c)
   /(8788*t^3)],
  [  (((9*a-3)*t^4+((-24*a-72)*c*i+(-24*a-72)*c)*t^3
                  +((-48*a-96)*c*i+(-48*a-96)*c)*t-9*a-3)
   *w
   +((-24*a-72)*c*i+(-24*a-72)*c)*t^3-112*t^2-9*a-3)
   /(6*t^2),
(((6*a-46)*b*i*t^5+((54*a+92)*b*c*i+(-54*a-92)*b*c)*t^4
                       +((67*a+169)*b*c*i+(-67*a-169)*b*c)*t^2+(6*a+46)*b*i*t)
   *w
   +((3*a+9)*b*c*i+(-3*a-9)*b*c)*t^6+((54*a+92)*b*c*i+(-54*a-92)*b*c)*t^4
   +64*a*b*i*t^3+(6*a+46)*b*i*t+(-6*a-12)*b*c*i+(6*a+12)*b*c)
   /(2*t^3)]
];



==> auxfiles/F1.txt <==

The two elliptic curves are

y^2 = x^3 + a*x^2 + b*x + c
y^2 = x^3 + A*x^2 + B*x + C

then F1 is

y^2 = x^3 - (3*b-a^2)*(3*B-A^2)/3*x 
      -(27*C^2-18*A*B*C+4*A^3*C+4*B^3-A^2*B^2)/(4*t) 
      +(27*c-9*a*b+2*a^3)*(27*C-9*A*B+2*A^3)/54 
      -(27*c^2-18*a*b*c+4*a^3*c+4*b^3-a^2*b^2)/4*t



==> auxfiles/F2.txt <==

the two elliptic curves are 
y^2 = x*(x-1)*(x-l)
y^2 = x*(x-1)*(x-m)

so the relevant parameters from F1.txt are

a = -l-1
b = l
c = 0
A = -m-1
B = m
C =0

equation of F2 (obtained by plugging t -> t^2 in the equation for F1) is

Y^2 = X^3 - 1/3*(l^2-l+1)*(m^2-m+1)*X
     + l^2*(l-1)^2/4*t^2 + (l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/54
     + m^2*(m-1)^2/(4*t^2)

/* magma code follows */

F<l> := RationalFunctionField(Rationals());
K<m> := RationalFunctionField(F);
L<t> := RationalFunctionField(K);
R<X> := PolynomialRing(L);

p := X^3 - 1/3*(l^2-l+1)*(m^2-m+1)*X 
     + l^2*(l-1)^2/4*t^2 + (l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/54 
     + m^2*(m-1)^2/(4*t^2);

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1), Coefficient(p,0)]);

P1 = E! [1/3*(-2*l*m+l+m+1), 1/2*l*(l-1)*t + m*(m-1)/(2*t) ];
P2 = E! [ 1/3*(l*m+l+m-2), -1/2*l*(l-1)*t + m*(m-1)/(2*t) ];
P3 = E! [ 1/3*(l*m-2*l+m+1), 1/2*l*(l-1)*t - m*(m-1)/(2*t) ];
P4 = E! [ 1/3*(l*m+l-2*m+1), -1/2*l*(l-1)*t - m*(m-1)/(2*t) ];

now it's an easy check these are obtained from 
(1,1), (l,m), (1,m), (l,1)
by using the change of coords

X = (3*x1*B^2+3*a*B^2+a*x2*A*B-a*b*t^2*x1*A-3*b^2*t^2*A-3*b^2*t^2*x2)
 /(3*(x2*B-b*t^2*x1))

Y = (2*x1*B^3+2*a*B^3+x1*x2*A*B^2+2*a*x2*A*B^2+2*a*x2^2*B^2+b*t^2*x1^2*A*B
          -2*b^2*t^2*A*B-a*b*t^2*x1*x2*B-2*b^2*t^2*x2*A^2-2*b^2*t^2*x2^2*A
          -a*b^2*t^4*x1^2-2*b^3*t^4*x1)/(2*t*x1*(x2*B-b*t^2*x1))

(actually, get negatives of P2 and P4).





==> auxfiles/F3.txt <==

the two elliptic curves are

y^2 = x^3 - 27*u*(u^3 + 8)*x + 54*(u^6 - 20*u^3 - 8)
y^2 = x^3 - 27*v*(v^3 + 8)*x + 54*(v^6 - 20*v^3 - 8)

so
a = 0
b = -27*u*(u^3 + 8)
c =  54*(u^6 - 20*u^3 - 8)
A = 0
B = -27*v*(v^3 + 8)
C = 54*(v^6 - 20*v^3 - 8)

plug in to the formulas from F1.txt, and then scale X, Y by 3^2, 3^3
to get (after the base change t -> t^3)

Y^2 = X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3

/* sage code follows */

F<w> := NumberField(Polynomial([1,1,1]));
G<u> := RationalFunctionField(F);
H<v> := RationalFunctionField(G);
K<t> := RationalFunctionField(H);
R<X> := PolynomialRing(K);

s := 4*((u^3-1)*t + (v^3-1)/t);
p :=  X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 1728*(u^3-1)^3*t^3  + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3;

q := X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 27*(s^3 - 48*(u^3-1)*(v^3-1)*s + 2*(u^6-20*u^3-8)*(v^6-20*v^3-8));

q - p;

// RES is discussed in F3RES.txt
//-------------------

F3 basis

F<w> := NumberField(Polynomial([1,1,1]));
R<t,u,v> := RationalFunctionField(F,3);

thetau := function(P)
 xP := P[1]; yP := P[2];
 return [ w^2*Evaluate(xP,[w^2*t,w^2*u,v]), Evaluate(yP,[w^2*t,w^2*u,v]) ];
end function;

rhou := function(P)
 xP := P[1]; yP := P[2];
 return [ (u-1)^2/(2*w+1)^2*Evaluate(xP,[(u-1)^2/(2*w+1)^2*t, (u+2)/(u-1),v]), -(u-1)^3/(2*w+1)^3*Evaluate(yP,[(u-1)^2/(2*w+1)^2*t, (u+2)/(u-1),v])];
end function;

sigmasq := function(P)
 xP := P[1]; yP := P[2];
 return [ Evaluate(xP,[w^2*t,u,v]), Evaluate(yP,[w^2*t,u,v]) ];
end function;

s := 4*((u^3-1)*t + (v^3-1)/t);

P0 := [-3*s-9*(u*v+2)^2, 9*(2*w+1)*(u*v+2)*s+12*(2*w+1)*(u^3*v^3+9*u^2*v^2-u^3-v^3+9*u*v+10)];

basis_F3:=[
[-3*w*(w*t*u^2*v^2-4*u^2*v*t*w-4*w*u*v^2*t+4*t^2*u^3+v^2*u^2*t-4*w*v^3-8*w*t*u-8*w*t*v-4*t*u^2-4*u*v*t-4*v^2*t-4*v^3-4*w*t-4*t^2-8*t*u-8*t*v+4*w+4)/t, 36*w*(-2-2*t^2*v+2*t+u*v^4-u*v-4*w*t*v^2+2*w*u+t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+2*t*u+2*t*v+2*t^2*u^3*v+u*v^3*t+2*v^3+2*w*t^2*u^4-4*w*t*u^2-2*w*t^2*u-2*u*v^3*w+t*u^3*v^2*w+2*w*t^2*u^3*v-2*w*v^4+2*w*v-3*w*t*u*v-t*u^3-2*w*t^2+2*w*t+2*w*t^2*u^3+w*u*v^4-w*t*u^3-w*t*v^3-w*u*v-t*v^3-t^2*u^4*v+u*v*t^2+3*v^2*u^2*t+w*t*u^2*v^3)/t],
[-3*w*(w*t*u^2*v^2+4*u^2*v*t*w+4*t^2*u^3+v^2*u^2*t+4*w*t*u^2-4*w*t*v^2-4*w*v^3+4*u^2*v*t-4*u*v^2*t+8*w*t*v+4*t*u^2-4*u*v*t-4*v^3-4*w*t-4*t^2+8*t*u+4*w+4)/t, -36*w*(2-2*t-2*v-u*v^4+u*v+2*u-4*w*t*v^2+2*w*t*v+2*w*u+t*u^3*v^2+t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+4*t*u^2+2*t*v-v^3*u^2*t+2*v^4-2*v^3-4*v^2*t-2*w*t*u-2*u*v^3*w+t*u^3*v^2*w+t*u^3*v*w+2*w*t^2*u^3*v-w*u*v^3*t+3*w*t*u*v+t*u^3+2*w*t^2-2*w*t-2*w*t^2*u^3-w*u*v^4+w*t*u^3+w*t*v^3+w*u*v+t*v^3+t^2*u^4*v-u*v*t^2-3*v^2*u^2*t-2*u*v^3)/t],
[3*w*(3*w*t*u^2*v^2-4*t^2*u^3+3*v^2*u^2*t+4*w*v^3-12*u*v*t+4*v^3-12*w*t+4*t^2-4*w-4)/t, -12*(w+2)*(-6-10*w*t-10*t-3*w*u*v^4-3*u*v^4+3*w*u*v+3*u*v+6*v^3+w*t*u^3+t*u^3-w*t*u^3*v^3-t*u^3*v^3+w*t*v^3+t*v^3-6*w*t^2+6*w*t^2*u^3+3*t^2*u^4*v-3*u*v*t^2+9*w*t*u*v+9*v^2*u^2*t)/t],
[-12*(u^3-1)*t-12*(v^3-1)/t-9*(u*v+2)^2, 9*(2*w+1)*(u*v+2)*(4*(u^3-1)*t+4*(v^3-1)/t)+12*(2*w+1)*(u^3*v^3+9*u^2*v^2-u^3-v^3+9*u*v+10)],
[3*(w+1)*(3*w*t*u^2*v^2+4*t^2*u^3+12*w*t*u*v-4*w*v^3-4*v^3+12*w*t-4*t^2+4*w+4)/t, -12*(w-1)*(w*t*u^3*v^3+3*t^2*u^4*v+9*w*t*u^2*v^2-3*w*u*v^4-w*t*u^3-w*t*v^3+6*t^2*u^3-3*u*v^4+9*w*t*u*v-6*w*v^3-3*u*v*t^2+3*w*u*v-6*v^3+10*w*t-6*t^2+3*u*v+6*w+6)/t],
[-3*(4*t^2*u^3+3*v^2*u^2*t+12*w*t*u*v+4*w*v^3-12*w*t-4*t^2-4*w-12*t)/t, 12*(2*w+1)*(3*t^2*u^4*v+t*u^3*v^3+6*w*t^2*u^3+9*w*t*u^2*v^2+3*w*u*v^4-9*w*t*u*v-6*w*v^3-3*u*v*t^2-t*u^3-t*v^3-6*w*t^2-3*w*u*v-9*u*v*t-6*v^3+6*w+10*t+6)/t],
[3*(4*w*u*v^2*t-4*t^2*u^3+v^2*u^2*t+4*w*t*u*v-4*w*t*v^2-4*w*v^3+4*u^2*v*t-8*w*t*u+8*w*t*v+4*t*u^2-4*v^2*t-4*w*t+4*t^2+8*t*v+4*w-4*t)/t, -36*(-2+2*t+2*v-2*w*u-t*u^3*v^2-t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+2*t*u-2*t*v+u*v^3*t-2*v^4+2*v^3-2*w+4*v^2*t+4*w*t*u^2+2*w*t*u+2*u*v^3*w+2*w*t^2*u^3*v+w*u*v^3*t-2*w*v^4+2*w*v-3*w*t*u^2*v^2-3*w*t*u*v-t*u^3+2*w*v^3+2*w*t^2-2*w*t^2*u^3+w*u*v^4-w*u*v-t*v^3+t^2*u^4*v-u*v*t^2-3*u*v*t-w*t*u^2*v^3)/t],
[-3*(4*u^2*v*t*w+4*w*u*v^2*t+4*t^2*u^3-v^2*u^2*t-4*w*t*u^2-4*w*t*u*v-4*w*t*v^2+4*w*v^3+4*u^2*v*t+4*u*v^2*t+4*w*t-4*t^2+8*t*u+8*t*v-4*w+4*t)/t, 36*w*(2*t-2*v-u*v^4+u*v-2*u-4*w*t*v^2-2*w*u+t*u^3*v+2*w*t^2*v+2*t*u+2*t*v+u*v^3*t+2*v^4-2*w-2*w*t^2*u^4-4*w*t*u^2+2*w*t^2*u+2*u*v^3*w+t*u^3*v^2*w-2*w*t^2*u^3*v+2*w*v^4-2*w*v+w*t^2*u^4*v-w*t^2*u*v-3*w*t*u*v-t*u^3+2*w*v^3+2*w*t-w*t*u^3-w*t*v^3-t*v^3-2*t^2+2*t^2*u^3+t^2*u^4*v-u*v*t^2+3*v^2*u^2*t+2*u*v^3+w*t*u^2*v^3)/t]
];


P0 eq basis_F3[4];
thetau(P0) eq basis_F3[3];
thetau(rhou(P0)) eq basis_F3[2];
rhou(rhou(rhou(thetau(rhou(P0))))) eq basis_F3[1];
sigmasq(basis_F3[4]) eq basis_F3[5];
sigmasq(basis_F3[3]) eq basis_F3[6];
sigmasq(basis_F3[2]) eq basis_F3[7];
sigmasq(basis_F3[1]) eq basis_F3[8];

S<X> := PolynomialRing(R);

p :=  X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 1728*(u^3-1)^3*t^3  + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3;


E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1),Coefficient(p,0)]);

basis_F3:=[E! a: a in basis_F3];


==> auxfiles/F3RES.txt <==

F<w> := NumberField(Polynomial([1,1,1]));
R<s,u,v> := RationalFunctionField(F,3);
thetau := function(P)
 xP := P[1]; yP := P[2];
 return [ w^2*Evaluate(xP,[s,w^2*u,v]), Evaluate(yP,[s,w^2*u,v]) ];
end function;

rhou := function(P)
 xP := P[1]; yP := P[2];
 return [ (u-1)^2/(2*w+1)^2*Evaluate(xP,[(2*w+1)^2/(u-1)^2*s, (u+2)/(u-1),v]), -(u-1)^3/(2*w+1)^3*Evaluate(yP,[(2*w+1)^2/(u-1)^2*s, (u+2)/(u-1),v])];
end function;

P0 := [-3*s-9*(u*v+2)^2, 9*(2*w+1)*(u*v+2)*s+12*(2*w+1)*(u^3*v^3+9*u^2*v^2-u^3-v^3+9*u*v+10)];

thetau(P0) eq [(3*w+3)*s-9*(u*v+2*w)^2, -9*(w-1)*(u*v+2*w)*s+12*(2*w+1)*(u^3*v^3+9*u^2*v^2*w-9*u*v*w-u^3-v^3-9*u*v+10) ];

thetau(rhou(P0)) eq [(3*w+3)*s+3*(2*v*w+u*v-2*w+2*u)^2,  9*(w+1)*(2*v*w+u*v-2*w+2*u)*s+36*w*u^2*v^3+36*u^3*v^2+108*u^2*v^2*w-36*w*u*v^3-72+36*u^3*v-36*u*v^3+36*u^3-144*u^2*w+108*u*v*w+36*v^3+108*u*v-72*u*w-144*v^2-72*u+72*v ];

rhou(rhou(rhou(thetau(rhou(P0))))) eq [  (3*w+3)*s+3*(2*u*w+2*v*w-u*v+2*w+2*u+2*v)^2,  (9*u*v*w-18*u*w-18*v*w+9*u*v+18)*s+36*(w+1)*(w*u^3*v+3*u^2*v^2*w+w*u*v^3-u^3*v^2-u^2*v^3-u^3*w-w*v^3+u^3*v+3*u^2*v^2+u*v^3+2*u*w+2*v*w+4*u^2+3*u*v+4*v^2+2*w+2*u+2*v) ];
// note rho^(-1) = rho^3

F<w> := NumberField(Polynomial([1,1,1]));
G<u> := RationalFunctionField(F);
H<v> := RationalFunctionField(G);
K<s> := RationalFunctionField(H);
R<X> := PolynomialRing(K);

p :=  X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 27*(s^3 - 48*(u^3-1)*(v^3-1)*s + 2*(u^6-20*u^3-8)*(v^6-20*v^3-8));

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1), Coefficient(p,0)]);

P1 := E! [-3*s-9*(u*v+2)^2, 9*(2*w+1)*(u*v+2)*s+12*(2*w+1)*(u^3*v^3+9*u^2*v^2-u^3-v^3+9*u*v+10) ];

P2 := E! [(3*w+3)*s-9*(u*v+2*w)^2, -9*(w-1)*(u*v+2*w)*s+12*(2*w+1)*(u^3*v^3+9*u^2*v^2*w-9*u*v*w-u^3-v^3-9*u*v+10) ];

P3 := E! [(3*w+3)*s+3*(2*v*w+u*v-2*w+2*u)^2,  9*(w+1)*(2*v*w+u*v-2*w+2*u)*s+36*w*u^2*v^3+36*u^3*v^2+108*u^2*v^2*w-36*w*u*v^3-72+36*u^3*v-36*u*v^3+36*u^3-144*u^2*w+108*u*v*w+36*v^3+108*u*v-72*u*w-144*v^2-72*u+72*v ];

P4 := E! [ (3*w+3)*s+3*(2*u*w+2*v*w-u*v+2*w+2*u+2*v)^2, (9*u*v*w-18*u*w-18*v*w+9*u*v+18)*s+36*(w+1)*(w*u^3*v+3*u^2*v^2*w+w*u*v^3-u^3*v^2-u^2*v^3-u^3*w-w*v^3+u^3*v+3*u^2*v^2+u*v^3+2*u*w+2*v*w+4*u^2+3*u*v+4*v^2+2*w+2*u+2*v) ];




==> auxfiles/F3basis.txt <==
basis_F3:=[
[-3*w*(w*t*u^2*v^2-4*u^2*v*t*w-4*w*u*v^2*t+4*t^2*u^3+v^2*u^2*t-4*w*v^3-8*w*t*u-8*w*t*v-4*t*u^2-4*u*v*t-4*v^2*t-4*v^3-4*w*t-4*t^2-8*t*u-8*t*v+4*w+4)/t, 36*w*(-2-2*t^2*v+2*t+u*v^4-u*v-4*w*t*v^2+2*w*u+t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+2*t*u+2*t*v+2*t^2*u^3*v+u*v^3*t+2*v^3+2*w*t^2*u^4-4*w*t*u^2-2*w*t^2*u-2*u*v^3*w+t*u^3*v^2*w+2*w*t^2*u^3*v-2*w*v^4+2*w*v-3*w*t*u*v-t*u^3-2*w*t^2+2*w*t+2*w*t^2*u^3+w*u*v^4-w*t*u^3-w*t*v^3-w*u*v-t*v^3-t^2*u^4*v+u*v*t^2+3*v^2*u^2*t+w*t*u^2*v^3)/t],
[-3*w*(w*t*u^2*v^2+4*u^2*v*t*w+4*t^2*u^3+v^2*u^2*t+4*w*t*u^2-4*w*t*v^2-4*w*v^3+4*u^2*v*t-4*u*v^2*t+8*w*t*v+4*t*u^2-4*u*v*t-4*v^3-4*w*t-4*t^2+8*t*u+4*w+4)/t, -36*w*(2-2*t-2*v-u*v^4+u*v+2*u-4*w*t*v^2+2*w*t*v+2*w*u+t*u^3*v^2+t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+4*t*u^2+2*t*v-v^3*u^2*t+2*v^4-2*v^3-4*v^2*t-2*w*t*u-2*u*v^3*w+t*u^3*v^2*w+t*u^3*v*w+2*w*t^2*u^3*v-w*u*v^3*t+3*w*t*u*v+t*u^3+2*w*t^2-2*w*t-2*w*t^2*u^3-w*u*v^4+w*t*u^3+w*t*v^3+w*u*v+t*v^3+t^2*u^4*v-u*v*t^2-3*v^2*u^2*t-2*u*v^3)/t],
[3*w*(3*w*t*u^2*v^2-4*t^2*u^3+3*v^2*u^2*t+4*w*v^3-12*u*v*t+4*v^3-12*w*t+4*t^2-4*w-4)/t, -12*(w+2)*(-6-10*w*t-10*t-3*w*u*v^4-3*u*v^4+3*w*u*v+3*u*v+6*v^3+w*t*u^3+t*u^3-w*t*u^3*v^3-t*u^3*v^3+w*t*v^3+t*v^3-6*w*t^2+6*w*t^2*u^3+3*t^2*u^4*v-3*u*v*t^2+9*w*t*u*v+9*v^2*u^2*t)/t],
[-12*(u^3-1)*t-12*(v^3-1)/t-9*(u*v+2)^2, 9*(2*w+1)*(u*v+2)*(4*(u^3-1)*t+4*(v^3-1)/t)+12*(2*w+1)*(u^3*v^3+9*u^2*v^2-u^3-v^3+9*u*v+10)],
[3*(w+1)*(3*w*t*u^2*v^2+4*t^2*u^3+12*w*t*u*v-4*w*v^3-4*v^3+12*w*t-4*t^2+4*w+4)/t, -12*(w-1)*(w*t*u^3*v^3+3*t^2*u^4*v+9*w*t*u^2*v^2-3*w*u*v^4-w*t*u^3-w*t*v^3+6*t^2*u^3-3*u*v^4+9*w*t*u*v-6*w*v^3-3*u*v*t^2+3*w*u*v-6*v^3+10*w*t-6*t^2+3*u*v+6*w+6)/t],
[-3*(4*t^2*u^3+3*v^2*u^2*t+12*w*t*u*v+4*w*v^3-12*w*t-4*t^2-4*w-12*t)/t, 12*(2*w+1)*(3*t^2*u^4*v+t*u^3*v^3+6*w*t^2*u^3+9*w*t*u^2*v^2+3*w*u*v^4-9*w*t*u*v-6*w*v^3-3*u*v*t^2-t*u^3-t*v^3-6*w*t^2-3*w*u*v-9*u*v*t-6*v^3+6*w+10*t+6)/t],
[3*(4*w*u*v^2*t-4*t^2*u^3+v^2*u^2*t+4*w*t*u*v-4*w*t*v^2-4*w*v^3+4*u^2*v*t-8*w*t*u+8*w*t*v+4*t*u^2-4*v^2*t-4*w*t+4*t^2+8*t*v+4*w-4*t)/t, -36*(-2+2*t+2*v-2*w*u-t*u^3*v^2-t*u^3*v-2*w*t^2*v+2*t^2*u^4-2*u*t^2+2*t*u-2*t*v+u*v^3*t-2*v^4+2*v^3-2*w+4*v^2*t+4*w*t*u^2+2*w*t*u+2*u*v^3*w+2*w*t^2*u^3*v+w*u*v^3*t-2*w*v^4+2*w*v-3*w*t*u^2*v^2-3*w*t*u*v-t*u^3+2*w*v^3+2*w*t^2-2*w*t^2*u^3+w*u*v^4-w*u*v-t*v^3+t^2*u^4*v-u*v*t^2-3*u*v*t-w*t*u^2*v^3)/t],
[-3*(4*u^2*v*t*w+4*w*u*v^2*t+4*t^2*u^3-v^2*u^2*t-4*w*t*u^2-4*w*t*u*v-4*w*t*v^2+4*w*v^3+4*u^2*v*t+4*u*v^2*t+4*w*t-4*t^2+8*t*u+8*t*v-4*w+4*t)/t, 36*w*(2*t-2*v-u*v^4+u*v-2*u-4*w*t*v^2-2*w*u+t*u^3*v+2*w*t^2*v+2*t*u+2*t*v+u*v^3*t+2*v^4-2*w-2*w*t^2*u^4-4*w*t*u^2+2*w*t^2*u+2*u*v^3*w+t*u^3*v^2*w-2*w*t^2*u^3*v+2*w*v^4-2*w*v+w*t^2*u^4*v-w*t^2*u*v-3*w*t*u*v-t*u^3+2*w*v^3+2*w*t-w*t*u^3-w*t*v^3-t*v^3-2*t^2+2*t^2*u^3+t^2*u^4*v-u*v*t^2+3*v^2*u^2*t+2*u*v^3+w*t*u^2*v^3)/t]
];


==> auxfiles/F3twist.txt <==

simplification in paper:

if we start from 

y^2 = x*(x-1)*(x-l) and 
y^2 = x*(x-1)*(x-m)

then eqn of F3 twist (after scaling x,y by 9,27) is

t*y^2 = x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2

R1 = ( -3*(w^2*(l^2-l+1)*t + w*(m^2-m+1)/t), 
       3*(2*w+1)*((l+1)*(l-2)*(2*l-1)*t^3-(m+1)*(m-2)*(2*m-1))/(2*t^2) )

R2 = ( -3*(w*(l^2-l+1)*t + w^2*(m^2-m+1)/t), 
       3*(2*w+1)*((l+1)*(l-2)*(2*l-1)*t^3-(m+1)*(m-2)*(2*m-1))/(2*t^2) )


transformation from cubic surface

F<w> := NumberField(Polynomial([1,1,1]));
K<l,m> := RationalFunctionField(F,2);
R<X,Y,Z,W> := FunctionField(K,4);

a := -(l^2-l+1)/3;
b := -(l-2)*(l+1)*(2*l-1)/27;
A := -(m^2-m+1)/3;
B := -(m-2)*(m+1)*(2*m-1)/27;

x1 := X/Y - (l+1)/3;
x2 := Z/W - (m+1)/3;
t := Y/W;

x := (-t*(2*a*t^2-A)*x1 - 3*(b*t^3-B) - (a*t^2-2*A)*x2)/(t*(t*x1-x2));
y := (6*(a*t^2-A)*(b*t^3-B) + 6*(a*t^2-A)*(a*t^3*x1-A*x2) - 9*(b*t^3-B)*(t^2*x1^2-x2^2))/(2*t^2*(t*x1-x2)^2);

x := x*9;
y := y*27;


p := x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2 - t*y^2;

p := Numerator(p);
Factorization(p);

// Total transformation

x = ((6*l^2 - 6*l + 6)*X*Y^2 + (-3*m^2 + 3*m - 3)*X*W^2 + (-3*l^2 -
    3*l)*Y^3 + (3*l^2 - 3*l + 3)*Y^2*Z + (-l^2*m - l^2 + l*m + l - m -
    1)*Y^2*W + (l*m^2 - l*m + l + m^2 - m + 1)*Y*W^2 + (-6*m^2 + 6*m -
    6)*Z*W^2 + (3*m^2 + 3*m)*W^3)/(X*Y*W + (-1/3*l - 1/3)*Y^2*W +
    -1*Y*Z*W + (1/3*m + 1/3)*Y*W^2)

y = ((9*l^3 - 27/2*l^2 - 27/2*l + 9)*X^2*Y^3 + (-9*m^3 + 27/2*m^2 +
    27/2*m - 9)*X^2*W^3 + (3*l^4 - 15*l^3 + 45*l^2 - 15*l + 3)*X*Y^4 +
    (-9*l^2*m^2 + 9*l^2*m - 9*l^2 + 9*l*m^2 - 9*l*m + 9*l - 9*m^2 +
    9*m - 9)*X*Y^2*W^2 + (6*l*m^3 - 9*l*m^2 - 9*l*m + 6*l + 6*m^3 -
    9*m^2 - 9*m + 6)*X*Y*W^3 + (-3/2*l^4 - 9/2*l^3 - 9/2*l^2 -
    3/2*l)*Y^5 + (-9*l^3 + 27/2*l^2 + 27/2*l - 9)*Y^3*Z^2 + (6*l^3*m +
    6*l^3 - 9*l^2*m - 9*l^2 - 9*l*m - 9*l + 6*m + 6)*Y^3*Z*W +
    (-3*l^3*m + 9/2*l^2*m^2 + 9/2*l^2 + 9/2*l*m^2 + 9/2*l -
    3*m)*Y^3*W^2 + (-9*l^2*m^2 + 9*l^2*m - 9*l^2 + 9*l*m^2 - 9*l*m +
    9*l - 9*m^2 + 9*m - 9)*Y^2*Z*W^2 + (9/2*l^2*m^2 + 9/2*l^2*m -
    3*l*m^3 - 3*l + 9/2*m^2 + 9/2*m)*Y^2*W^3 + (9*m^3 - 27/2*m^2 -
    27/2*m + 9)*Z^2*W^3 + (3*m^4 - 15*m^3 + 45*m^2 - 15*m + 3)*Z*W^4 +
    (-3/2*m^4 - 9/2*m^3 - 9/2*m^2 - 3/2*m)*W^5)/(X^2*Y^2*W + (-2/3*l -
    2/3)*X*Y^3*W + -2*X*Y^2*Z*W + (2/3*m + 2/3)*X*Y^2*W^2 + (1/9*l^2 +
    2/9*l + 1/9)*Y^4*W + (2/3*l + 2/3)*Y^3*Z*W + (-2/9*l*m - 2/9*l -
    2/9*m - 2/9)*Y^3*W^2 + Y^2*Z^2*W + (-2/3*m - 2/3)*Y^2*Z*W^2 +
    (1/9*m^2 + 2/9*m + 1/9)*Y^2*W^3)

---------------------------------------

F<w> := NumberField(Polynomial([1,1,1]));
G<l> :=  RationalFunctionField(F);
H<m> :=  RationalFunctionField(G);
K<d> := ext<H | Polynomial([m*(m-1),0,0,-l*(l-1)]) >;
L<t> := RationalFunctionField(K);

// note that Y/W  = t is rigged to be a/b. So can take b = 1, a = t

a := t;
b := 1;

V := [
[0,a,0,b], [a,a,0,b], [l*a,a,0,b], [0,a,b,b], [a,a,b,b], [l*a,a,b,b], [0,a,m*b,b], [a,a,m*b,b], [l*a,a,m*b,b],
[-l*(m-1)*a + d^2*l*(l-1)*b, (l-m)*a, -d*l*(l-1)*a + m*(l-1)*b,(l-m)*b],
[-l*a - d^2*l*(l-1)*b, (l*m-l-m)*a, -d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[-l*(m-1)*a + w^2*d^2*l*(l-1)*b, (l-m)*a, -w*d*l*(l-1)*a + m*(l-1)*b, (l-m)*b],
[-l*a - w^2*d^2*l*(l-1)*b, (l*m-l-m)*a, -w*d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[-l*(m-1)*a + w*d^2*l*(l-1)*b, (l-m)*a,  -w^2*d*l*(l-1)*a + m*(l-1)*b, (l-m)*b],
[-l*a - w*d^2*l*(l-1)*b, (l*m-l-m)*a, -w^2*d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[l*(m-1)*a + d^2*l*(l-1)*b, (l*m-1)*a, d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*(m-1)*a + w^2*d^2*l*(l-1)*b, (l*m-1)*a, w*d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*(m-1)*a + w*d^2*l*(l-1)*b, (l*m-1)*a, w^2*d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*m*a - d^2*l*(l-1)*b, (l+m-1)*a, -d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + d^2*l*(l-1)*b, (l*m-l+1)*a, -d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*m*a - w^2*d^2*l*(l-1)*b, (l+m-1)*a, -w*d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + w^2*d^2*l*(l-1)*b, (l*m-l+1)*a, -w*d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*m*a - w*d^2*l*(l-1)*b, (l+m-1)*a, -w^2*d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + w*d^2*l*(l-1)*b, (l*m-l+1)*a, -w^2*d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*a - d^2*l*(l-1)*b, (l*m-m+1)*a, d*l*(l-1)*a + l*m*b, (l*m-m+1)*b],
[l*a - w^2*d^2*l*(l-1)*b, (l*m-m+1)*a, w*d*l*(l-1)*a + l*m*b, (l*m-m+1)*b],
[l*a - w*d^2*l*(l-1)*b, (l*m-m+1)*a, w^2*d*l*(l-1)*a + l*m*b, (l*m-m+1)*b]];

S := [];

for P in V do
 X := P[1];
 Y := P[2];
 Z := P[3];
 W := P[4];

 x := ((6*l^2 - 6*l + 6)*X*Y^2 + (-3*m^2 + 3*m - 3)*X*W^2 + (-3*l^2 -
    3*l)*Y^3 + (3*l^2 - 3*l + 3)*Y^2*Z + (-l^2*m - l^2 + l*m + l - m -
    1)*Y^2*W + (l*m^2 - l*m + l + m^2 - m + 1)*Y*W^2 + (-6*m^2 + 6*m -
    6)*Z*W^2 + (3*m^2 + 3*m)*W^3)/(X*Y*W + (-1/3*l - 1/3)*Y^2*W +
    -1*Y*Z*W + (1/3*m + 1/3)*Y*W^2);

 y := ((9*l^3 - 27/2*l^2 - 27/2*l + 9)*X^2*Y^3 + (-9*m^3 + 27/2*m^2 +
    27/2*m - 9)*X^2*W^3 + (3*l^4 - 15*l^3 + 45*l^2 - 15*l + 3)*X*Y^4 +
    (-9*l^2*m^2 + 9*l^2*m - 9*l^2 + 9*l*m^2 - 9*l*m + 9*l - 9*m^2 +
    9*m - 9)*X*Y^2*W^2 + (6*l*m^3 - 9*l*m^2 - 9*l*m + 6*l + 6*m^3 -
    9*m^2 - 9*m + 6)*X*Y*W^3 + (-3/2*l^4 - 9/2*l^3 - 9/2*l^2 -
    3/2*l)*Y^5 + (-9*l^3 + 27/2*l^2 + 27/2*l - 9)*Y^3*Z^2 + (6*l^3*m +
    6*l^3 - 9*l^2*m - 9*l^2 - 9*l*m - 9*l + 6*m + 6)*Y^3*Z*W +
    (-3*l^3*m + 9/2*l^2*m^2 + 9/2*l^2 + 9/2*l*m^2 + 9/2*l -
    3*m)*Y^3*W^2 + (-9*l^2*m^2 + 9*l^2*m - 9*l^2 + 9*l*m^2 - 9*l*m +
    9*l - 9*m^2 + 9*m - 9)*Y^2*Z*W^2 + (9/2*l^2*m^2 + 9/2*l^2*m -
    3*l*m^3 - 3*l + 9/2*m^2 + 9/2*m)*Y^2*W^3 + (9*m^3 - 27/2*m^2 -
    27/2*m + 9)*Z^2*W^3 + (3*m^4 - 15*m^3 + 45*m^2 - 15*m + 3)*Z*W^4 +
    (-3/2*m^4 - 9/2*m^3 - 9/2*m^2 - 3/2*m)*W^5)/(X^2*Y^2*W + (-2/3*l -
    2/3)*X*Y^3*W + -2*X*Y^2*Z*W + (2/3*m + 2/3)*X*Y^2*W^2 + (1/9*l^2 +
    2/9*l + 1/9)*Y^4*W + (2/3*l + 2/3)*Y^3*Z*W + (-2/9*l*m - 2/9*l -
    2/9*m - 2/9)*Y^3*W^2 + Y^2*Z^2*W + (-2/3*m - 2/3)*Y^2*Z*W^2 +
    (1/9*m^2 + 2/9*m + 1/9)*Y^2*W^3);

 print x^3  -27*(l^2-l+1)*(m^2-m+1) * x
       + 729*l^2*(l-1)^2/4 * t^3 + 729*m^2*(m-1)^2/(4*t^3)
       + 27*(l-2)*(l+1)*(2*l-1)*(m-2)*(m+1)*(2*m-1)/2 - t*y^2;

 print [x,y];
 S := S cat [[x,y]];

end for;

----------------------------------------------------------------

a basis is in F3twistsimplebasis.txt

It is given by the the two blowup sections and lines 1,2,4,5,10,12

------------------------------------------------------------------

/* to go to the form in the paper:

F<w> := NumberField(Polynomial([1,1,1]));
G<r> := RationalFunctionField(F);
H<q> := RationalFunctionField(G);
K<f> := ext< H | Polynomial([r^2-1,0,0,-1]) >;
L<g> := ext< K | Polynomial([q^2-1,0,0,-1]) >;
M<t,l,m,d> := RationalFunctionField(L,4);

l0 := (r-3)^3*(r+1)/((r-1)*(r+3)^3);
m0 := (q-3)^3*(q+1)/((q-1)*(q+3)^3);
d0 := (r+3)^2*(r-1)*q*(q-3)/(r*(r-3)*(q+3)^2*(q-1))*g/f;

load "F3twistsimplebasis.txt";

simplebasis := basis;

h := g/f;
load "F3twistbasis.txt";

for i := 1 to #simplebasis do
P := simplebasis[i];

print i;

x := P[1];
y := P[2];

l0 := (r-3)^3*(r+1)/((r-1)*(r+3)^3);
m0 := (q-3)^3*(q+1)/((q-1)*(q+3)^3);
d0 := (r+3)^2*(r-1)*q*(q-3)/(r*(r-3)*(q+3)^2*(q-1))*g/f;

x := Evaluate(x, [t*(r-1)*(r+3)^3/((q-1)*(q+3)^3), l0,m0,d0]);
y := Evaluate(y, [t*(r-1)*(r+3)^3/((q-1)*(q+3)^3), l0,m0,d0]);
x := x*((q-1)*(q+3)^3*(r-1)*(r+3)^3);
y := -y*((q-1)*(q+3)^3*(r-1)^2*(r+3)^6);

print x eq basis[i][1];
print y eq basis[i][2];

end for;

// This is in F3twistbasis.txt

--------------------------

equation of F3twist in paper

x^3 
-27*(q^2+3)*(q^6+225*q^4-405*q^2+243)*(r^2+3)*(r^6+225*r^4-405*r^2+243)*x 
+46656*r^6*(r-1)^2*(r+1)^2*(r-3)^6*(r+3)^6*t^3
+54*(q^4+18*q^2-27)*(q^4-24*q^3+18*q^2-27)*(q^4+24*q^3+18*q^2-27)*(r^4+18*r^2-27)*(r^4-24*r^3+18*r^2-27)*(r^4+24*r^3+18*r^2-27)
+46656*q^6*(q-1)^2*(q+1)^2*(q-3)^6*(q+3)^6/t^3
-t*y^2;

F<w> := NumberField(Polynomial([1,1,1]));
G<r> := RationalFunctionField(F);
H<q> := RationalFunctionField(G);
K<f> := ext< H | Polynomial([r^2-1,0,0,-1]) >;
L<g> := ext< K | Polynomial([q^2-1,0,0,-1]) >;
M<t> := RationalFunctionField(L);
R<X> := PolynomialRing(M);

h := g/f;

Q := X^3 
    - 27*(q^8+228*q^6+270*q^4-972*q^2+729)*(r^8+228*r^6+270*r^4-972*r^2+729)*X
    + 46656*(r-3)^6*(r-1)^2*r^6*(r+1)^2*(r+3)^6*t^3
    + 54*(q^12-522*q^10-9477*q^8+18468*q^6-24057*q^4+39366*q^2-19683)*(r^12-522*r^10-9477*r^8+18468*r^6-24057*r^4+39366*r^2-19683)
    + 46656*(q-3)^6*(q-1)^2*q^6*(q+1)^2*(q+3)^6/t^3;

load "F3twistbasis.txt";

for P in basis do
 print Evaluate(Q,P[1]) - t*P[2]^2;
end for;


// basis in F3twistbasis.txt

-------------------


==> auxfiles/F3twistbasis.txt <==
basis := [
[(3*(w+1))*(18*w*r^2-r^3+9*r^2-18*w+9*r-9)*(18*w*r^2+r^3+9*r^2-18*w-9*r-9)*(-r+1+2*w)*(r+1+2*w)*t-3*w*(18*w*q^2-q^3+9*q^2-18*w+9*q-9)*(-q+1+2*w)*(18*w*q^2+q^3+9*q^2-18*w-9*q-9)*(q+1+2*w)/t, (3*(1+2*w))*(r^4+18*r^2-27)*(r^4-24*r^3+18*r^2-27)*(r^4+24*r^3+18*r^2-27)*t-(3*(1+2*w))*(q^4+18*q^2-27)*(q^4-24*q^3+18*q^2-27)*(q^4+24*q^3+18*q^2-27)/t^2],
[-3*w*t*(r^2+3)*(r^6+225*r^4-405*r^2+243)+(3*(w+1))*(-q+1+2*w)*(18*w*q^2+q^3+9*q^2-18*w-9*q-9)*(18*w*q^2-q^3+9*q^2-18*w+9*q-9)*(q+1+2*w)/t, (3*(1+2*w))*(r^4+18*r^2-27)*(r^4-24*r^3+18*r^2-27)*(r^4+24*r^3+18*r^2-27)*t-(3*(1+2*w))*(q^4+18*q^2-27)*(q^4-24*q^3+18*q^2-27)*(q^4+24*q^3+18*q^2-27)/t^2],
    [
        ((9*r^8 - 252*r^6 + 2430*r^4 - 8748*r^2 + 6561)*t^2 + ((12*r^4 + 216*r^2
            - 324)*q^4 + (216*r^4 + 3888*r^2 - 5832)*q^2 - 324*r^4 - 5832*r^2 + 
            8748)*t + (9*q^8 - 252*q^6 + 2430*q^4 - 8748*q^2 + 6561))/t,
        ((27*r^12 - 270*r^10 - 7047*r^8 + 125388*r^6 - 649539*r^4 + 1062882*r^2 
            - 531441)*t^3 + ((54*r^8 - 1512*r^6 + 14580*r^4 - 52488*r^2 + 
            39366)*q^4 + (972*r^8 - 27216*r^6 + 262440*r^4 - 944784*r^2 + 
            708588)*q^2 - 1458*r^8 + 40824*r^6 - 393660*r^4 + 1417176*r^2 - 
            1062882)*t^2 + ((54*r^4 + 972*r^2 - 1458)*q^8 + (-1512*r^4 - 
            27216*r^2 + 40824)*q^6 + (14580*r^4 + 262440*r^2 - 393660)*q^4 + 
            (-52488*r^4 - 944784*r^2 + 1417176)*q^2 + (39366*r^4 + 708588*r^2 - 
            1062882))*t + (27*q^12 - 270*q^10 - 7047*q^8 + 125388*q^6 - 
            649539*q^4 + 1062882*q^2 - 531441))/t^2
    ],
    [
        ((144*r^7 + 1152*r^6 + 2592*r^5 - 3888*r^3)*t^2 + ((-6*r^4 - 144*r^3 - 
            108*r^2 + 162)*q^4 + (-108*r^4 - 2592*r^3 - 1944*r^2 + 2916)*q^2 + 
            (162*r^4 + 3888*r^3 + 2916*r^2 - 4374))*t + (9*q^8 - 252*q^6 + 
            2430*q^4 - 8748*q^2 + 6561))/t,
        ((-216*r^11 - 6912*r^10 - 49248*r^9 - 124416*r^8 - 58320*r^7 + 
            186624*r^6 + 209952*r^5 - 157464*r^3)*t^3 + ((864*r^7 + 6912*r^6 + 
            15552*r^5 - 23328*r^3)*q^4 + (15552*r^7 + 124416*r^6 + 279936*r^5 - 
            419904*r^3)*q^2 - 23328*r^7 - 186624*r^6 - 419904*r^5 + 
            629856*r^3)*t^2 + ((-27*r^4 - 648*r^3 - 486*r^2 + 729)*q^8 + 
            (756*r^4 + 18144*r^3 + 13608*r^2 - 20412)*q^6 + (-7290*r^4 - 
            174960*r^3 - 131220*r^2 + 196830)*q^4 + (26244*r^4 + 629856*r^3 + 
            472392*r^2 - 708588)*q^2 - 19683*r^4 - 472392*r^3 - 354294*r^2 + 
            531441)*t + (27*q^12 - 270*q^10 - 7047*q^8 + 125388*q^6 - 649539*q^4
            + 1062882*q^2 - 531441))/t^2
    ],
    [
        ((9*r^8 - 252*r^6 + 2430*r^4 - 8748*r^2 + 6561)*t^2 + ((-6*r^4 - 108*r^2
            + 162)*q^4 + (-144*r^4 - 2592*r^2 + 3888)*q^3 + (-108*r^4 - 1944*r^2
            + 2916)*q^2 + (162*r^4 + 2916*r^2 - 4374))*t + (144*q^7 + 1152*q^6 +
            2592*q^5 - 3888*q^3))/t,
        ((27*r^12 - 270*r^10 - 7047*r^8 + 125388*r^6 - 649539*r^4 + 1062882*r^2 
            - 531441)*t^3 + ((-27*r^8 + 756*r^6 - 7290*r^4 + 26244*r^2 - 
            19683)*q^4 + (-648*r^8 + 18144*r^6 - 174960*r^4 + 629856*r^2 - 
            472392)*q^3 + (-486*r^8 + 13608*r^6 - 131220*r^4 + 472392*r^2 - 
            354294)*q^2 + (729*r^8 - 20412*r^6 + 196830*r^4 - 708588*r^2 + 
            531441))*t^2 + ((864*r^4 + 15552*r^2 - 23328)*q^7 + (6912*r^4 + 
            124416*r^2 - 186624)*q^6 + (15552*r^4 + 279936*r^2 - 419904)*q^5 + 
            (-23328*r^4 - 419904*r^2 + 629856)*q^3)*t + (-216*q^11 - 6912*q^10 -
            49248*q^9 - 124416*q^8 - 58320*q^7 + 186624*q^6 + 209952*q^5 - 
            157464*q^3))/t^2
    ],
    [
        ((144*r^7 + 1152*r^6 + 2592*r^5 - 3888*r^3)*t^2 + ((3*r^4 + 72*r^3 + 
            54*r^2 - 81)*q^4 + (72*r^4 + 1728*r^3 + 1296*r^2 - 1944)*q^3 + 
            (54*r^4 + 1296*r^3 + 972*r^2 - 1458)*q^2 - 81*r^4 - 1944*r^3 - 
            1458*r^2 + 2187)*t + (144*q^7 + 1152*q^6 + 2592*q^5 - 3888*q^3))/t,
        ((-216*r^11 - 6912*r^10 - 49248*r^9 - 124416*r^8 - 58320*r^7 + 
            186624*r^6 + 209952*r^5 - 157464*r^3)*t^3 + ((-432*r^7 - 3456*r^6 - 
            7776*r^5 + 11664*r^3)*q^4 + (-10368*r^7 - 82944*r^6 - 186624*r^5 + 
            279936*r^3)*q^3 + (-7776*r^7 - 62208*r^6 - 139968*r^5 + 
            209952*r^3)*q^2 + (11664*r^7 + 93312*r^6 + 209952*r^5 - 
            314928*r^3))*t^2 + ((-432*r^4 - 10368*r^3 - 7776*r^2 + 11664)*q^7 + 
            (-3456*r^4 - 82944*r^3 - 62208*r^2 + 93312)*q^6 + (-7776*r^4 - 
            186624*r^3 - 139968*r^2 + 209952)*q^5 + (11664*r^4 + 279936*r^3 + 
            209952*r^2 - 314928)*q^3)*t + (-216*q^11 - 6912*q^10 - 49248*q^9 - 
            124416*q^8 - 58320*q^7 + 186624*q^6 + 209952*q^5 - 157464*q^3))/t^2
    ],
    [
        ((((27*r^12 - 1026*r^10 + 15093*r^8 - 105948*r^6 + 347733*r^4 - 
            433026*r^2 + 177147)/r^2*q^6 + (-486*r^12 + 18468*r^10 - 271674*r^8 
            + 1907064*r^6 - 6259194*r^4 + 7794468*r^2 - 3188646)/r^2*q^4 + 
            (2187*r^12 - 83106*r^10 + 1222533*r^8 - 8581788*r^6 + 28166373*r^4 -
            35075106*r^2 + 14348907)/r^2*q^2)/(q^8 + (-2*r^4 - 36*r^2 + 
            54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + 
            (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 
            1458)/r^3*q^3 - 972*q^2 + 729)*h^2 + ((18*r^10 - 18*r^8 - 4860*r^6 +
            39852*r^4 - 74358*r^2 + 39366)/r*q^7 + (9*r^14 - 1575*r^12 + 
            29997*r^10 - 194643*r^8 + 527067*r^6 - 1187541*r^4 + 1358127*r^2 - 
            531441)/r^4*q^6 + (162*r^10 - 162*r^8 - 43740*r^6 + 358668*r^4 - 
            669222*r^2 + 354294)/r*q^5 + (-81*r^14 + 14175*r^12 - 269973*r^10 + 
            1751787*r^8 - 4743603*r^6 + 10687869*r^4 - 12223143*r^2 + 
            4782969)/r^4*q^4 + (-3402*r^10 + 3402*r^8 + 918540*r^6 - 7532028*r^4
            + 14053662*r^2 - 7440174)/r*q^3 + (4374*r^10 - 4374*r^8 - 
            1180980*r^6 + 9684036*r^4 - 18068994*r^2 + 9565938)/r*q)/(q^8 + 
            (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 +
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)*h + ((9*r^8 - 252*r^6 + 
            2430*r^4 - 8748*r^2 + 6561)*q^8 + (18*r^12 - 180*r^10 - 4698*r^8 + 
            83592*r^6 - 433026*r^4 + 708588*r^2 - 354294)/r^3*q^7 + (-1404*r^8 +
            39312*r^6 - 379080*r^4 + 1364688*r^2 - 1023516)*q^6 + (324*r^12 - 
            3240*r^10 - 84564*r^8 + 1504656*r^6 - 7794468*r^4 + 12754584*r^2 - 
            6377292)/r^3*q^5 + (2430*r^8 - 68040*r^6 + 656100*r^4 - 2361960*r^2 
            + 1771470)*q^4 + (-486*r^12 + 4860*r^10 + 126846*r^8 - 2256984*r^6 +
            11691702*r^4 - 19131876*r^2 + 9565938)/r^3*q^3 + (-8748*r^8 + 
            244944*r^6 - 2361960*r^4 + 8503056*r^2 - 6377292)*q^2 + (6561*r^8 - 
            183708*r^6 + 1771470*r^4 - 6377292*r^2 + 4782969))/(q^8 + (-2*r^4 - 
            36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729))*t^2 + (((-36*r^8 - 
            288*r^6 + 7128*r^4 - 15552*r^2 + 8748)/r^2*q^10 + (-18*r^12 + 
            2988*r^10 - 33102*r^8 + 91368*r^6 - 231822*r^4 + 288684*r^2 - 
            118098)/r^5*q^9 + (324*r^12 - 53784*r^10 + 595836*r^8 - 1644624*r^6 
            + 4172796*r^4 - 5196312*r^2 + 2125764)/r^5*q^7 + (9720*r^8 + 
            77760*r^6 - 1924560*r^4 + 4199040*r^2 - 2361960)/r^2*q^6 + 
            (-1458*r^12 + 242028*r^10 - 2681262*r^8 + 7400808*r^6 - 18777582*r^4
            + 23383404*r^2 - 9565938)/r^5*q^5 + (-69984*r^8 - 559872*r^6 + 
            13856832*r^4 - 30233088*r^2 + 17006112)/r^2*q^4 + (78732*r^8 + 
            629856*r^6 - 15588936*r^4 + 34012224*r^2 - 19131876)/r^2*q^2)/(q^8 +
            (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 +
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)*h^2 + ((-18*r^6 + 342*r^4
            - 1782*r^2 + 1458)/r*q^11 + (-36*r^10 + 36*r^8 + 9720*r^6 - 
            79704*r^4 + 148716*r^2 - 78732)/r^4*q^10 + (2970*r^6 - 56430*r^4 + 
            294030*r^2 - 240570)/r*q^9 + (-324*r^10 + 324*r^8 + 87480*r^6 - 
            717336*r^4 + 1338444*r^2 - 708588)/r^4*q^8 + (-30132*r^6 + 
            572508*r^4 - 2983068*r^2 + 2440692)/r*q^7 + (6804*r^10 - 6804*r^8 - 
            1837080*r^6 + 15064056*r^4 - 28107324*r^2 + 14880348)/r^4*q^6 + 
            (61236*r^6 - 1163484*r^4 + 6062364*r^2 - 4960116)/r*q^5 + 
            (-8748*r^10 + 8748*r^8 + 2361960*r^6 - 19368072*r^4 + 36137988*r^2 -
            19131876)/r^4*q^4 + (-170586*r^6 + 3241134*r^4 - 16888014*r^2 + 
            13817466)/r*q^3 + (118098*r^6 - 2243862*r^4 + 11691702*r^2 - 
            9565938)/r*q)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 
            + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h + ((-6*r^4 - 108*r^2 + 162)*q^12 + (-42*r^8 + 792*r^6 - 
            11340*r^4 + 40824*r^2 - 30618)/r^3*q^11 + (-6*r^12 + 1656*r^10 + 
            30294*r^8 - 70956*r^6 + 144342*r^4 - 236196*r^2 + 118098)/r^6*q^10 +
            (792*r^8 - 109728*r^6 + 213840*r^4 - 769824*r^2 + 577368)/r^3*q^9 + 
            (-108*r^12 + 30294*r^10 + 554040*r^8 - 1290330*r^6 + 2598156*r^4 - 
            4251528*r^2 + 2125764)/r^6*q^8 + (-11340*r^8 + 213840*r^6 - 
            3061800*r^4 + 11022480*r^2 - 8266860)/r^3*q^7 + (162*r^12 - 
            70956*r^10 - 1290330*r^8 + 2624400*r^6 - 3897234*r^4 + 6377292*r^2 -
            3188646)/r^6*q^6 + (40824*r^8 - 769824*r^6 + 11022480*r^4 - 
            39680928*r^2 + 29760696)/r^3*q^5 + (144342*r^4 + 2598156*r^2 - 
            3897234)*q^4 + (-30618*r^8 + 577368*r^6 - 8266860*r^4 + 29760696*r^2
            - 22320522)/r^3*q^3 + (-236196*r^4 - 4251528*r^2 + 6377292)*q^2 + 
            (118098*r^4 + 2125764*r^2 - 3188646))/(q^8 + (-2*r^4 - 36*r^2 + 
            54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + 
            (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 
            1458)/r^3*q^3 - 972*q^2 + 729))*t + (((9*r^4 - 90*r^2 + 81)/r^2*q^14
            + (18*r^8 + 144*r^6 - 3564*r^4 + 7776*r^2 - 4374)/r^5*q^13 + 
            (-1566*r^4 + 15660*r^2 - 14094)/r^2*q^12 + (28431*r^4 - 284310*r^2 +
            255879)/r^2*q^10 + (-4860*r^8 - 38880*r^6 + 962280*r^4 - 2099520*r^2
            + 1180980)/r^5*q^9 + (-166212*r^4 + 1662120*r^2 - 1495908)/r^2*q^8 +
            (34992*r^8 + 279936*r^6 - 6928416*r^4 + 15116544*r^2 - 
            8503056)/r^5*q^7 + (360855*r^4 - 3608550*r^2 + 3247695)/r^2*q^6 + 
            (-39366*r^8 - 314928*r^6 + 7794468*r^4 - 17006112*r^2 + 
            9565938)/r^5*q^5 + (-826686*r^4 + 8266860*r^2 - 7440174)/r^2*q^4 + 
            (531441*r^4 - 5314410*r^2 + 4782969)/r^2*q^2)/(q^8 + (-2*r^4 - 
            36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)*h^2 + ((27*r^6 - 513*r^4 
            + 2673*r^2 - 2187)/r^4*q^14 + (-999*r^6 + 18981*r^4 - 98901*r^2 + 
            80919)/r^4*q^12 + (14094*r^6 - 267786*r^4 + 1395306*r^2 - 
            1141614)/r^4*q^10 + (-91854*r^6 + 1745226*r^4 - 9093546*r^2 + 
            7440174)/r^4*q^8 + (255879*r^6 - 4861701*r^4 + 25332021*r^2 - 
            20726199)/r^4*q^6 + (-177147*r^6 + 3365793*r^4 - 17537553*r^2 + 
            14348907)/r^4*q^4)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h + ((18*r^4 + 324*r^2 - 486)/r^3*q^15 + (9*r^8 - 1404*r^6 + 
            2430*r^4 - 8748*r^2 + 6561)/r^6*q^14 + (-180*r^4 - 3240*r^2 + 
            4860)/r^3*q^13 + (-252*r^8 + 39312*r^6 - 68040*r^4 + 244944*r^2 - 
            183708)/r^6*q^12 + (-4698*r^4 - 84564*r^2 + 126846)/r^3*q^11 + 
            (2430*r^8 - 379080*r^6 + 656100*r^4 - 2361960*r^2 + 
            1771470)/r^6*q^10 + (83592*r^4 + 1504656*r^2 - 2256984)/r^3*q^9 + 
            (-8748*r^8 + 1364688*r^6 - 2361960*r^4 + 8503056*r^2 - 
            6377292)/r^6*q^8 + (-433026*r^4 - 7794468*r^2 + 11691702)/r^3*q^7 + 
            (6561*r^8 - 1023516*r^6 + 1771470*r^4 - 6377292*r^2 + 
            4782969)/r^6*q^6 + (708588*r^4 + 12754584*r^2 - 19131876)/r^3*q^5 + 
            (-354294*r^4 - 6377292*r^2 + 9565938)/r^3*q^3)/(q^8 + (-2*r^4 - 
            36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)))/t,
        ((((162*r^16 - 3240*r^14 - 24624*r^12 + 1160568*r^10 - 11801052*r^8 + 
            52120584*r^6 - 102036672*r^4 + 89282088*r^2 - 28697814)/r^2*q^10 + 
            (81*r^20 - 15714*r^18 + 547317*r^16 - 8291160*r^14 + 65903058*r^12 -
            296111052*r^10 + 826804098*r^8 - 1679353560*r^6 + 2166684957*r^4 - 
            1463588514*r^2 + 387420489)/r^5*q^9 + (-1458*r^20 + 282852*r^18 - 
            9851706*r^16 + 149240880*r^14 - 1186255044*r^12 + 5329998936*r^10 - 
            14882473764*r^8 + 30228364080*r^6 - 39000329226*r^4 + 
            26344593252*r^2 - 6973568802)/r^5*q^7 + (-43740*r^16 + 874800*r^14 +
            6648480*r^12 - 313353360*r^10 + 3186284040*r^8 - 14072557680*r^6 + 
            27549901440*r^4 - 24106163760*r^2 + 7748409780)/r^2*q^6 + (6561*r^20
            - 1272834*r^18 + 44332677*r^16 - 671583960*r^14 + 5338147698*r^12 - 
            23984995212*r^10 + 66971131938*r^8 - 136027638360*r^6 + 
            175501481517*r^4 - 118550669634*r^2 + 31381059609)/r^5*q^5 + 
            (314928*r^16 - 6298560*r^14 - 47869056*r^12 + 2256144192*r^10 - 
            22941245088*r^8 + 101322415296*r^6 - 198359290368*r^4 + 
            173564379072*r^2 - 55788550416)/r^2*q^4 + (-354294*r^16 + 
            7085880*r^14 + 53852688*r^12 - 2538162216*r^10 + 25808900724*r^8 - 
            113987717208*r^6 + 223154201664*r^4 - 195259926456*r^2 + 
            62762119218)/r^2*q^2)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + 
            (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 
            162*r^10 - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + 
            (54*r^8 + 2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + 
            (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 
            78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 
            - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 
            19683)*h^2 + ((81*r^14 - 3807*r^12 + 72981*r^10 - 725355*r^8 + 
            3903795*r^6 - 10687869*r^4 + 12223143*r^2 - 4782969)/r*q^11 + 
            (162*r^18 - 4698*r^16 + 4536*r^14 + 1382184*r^12 - 22246164*r^10 + 
            158330052*r^8 - 571121928*r^6 + 1007612136*r^4 - 832236606*r^2 + 
            258280326)/r^4*q^10 + (-13365*r^14 + 628155*r^12 - 12041865*r^10 + 
            119683575*r^8 - 644126175*r^6 + 1763498385*r^4 - 2016818595*r^2 + 
            789189885)/r*q^9 + (1458*r^18 - 42282*r^16 + 40824*r^14 + 
            12439656*r^12 - 200215476*r^10 + 1424970468*r^8 - 5140097352*r^6 + 
            9068509224*r^4 - 7490129454*r^2 + 2324522934)/r^4*q^8 + (135594*r^14
            - 6372918*r^12 + 122170194*r^10 - 1214244270*r^8 + 6534952830*r^6 - 
            17891492706*r^4 + 20461541382*r^2 - 8006690106)/r*q^7 + (-30618*r^18
            + 887922*r^16 - 857304*r^14 - 261232776*r^12 + 4204524996*r^10 - 
            29924379828*r^8 + 107942044392*r^6 - 190438693704*r^4 + 
            157292718534*r^2 - 48814981614)/r^4*q^6 + (-275562*r^14 + 
            12951414*r^12 - 248281362*r^10 + 2467657710*r^8 - 13280710590*r^6 + 
            36360130338*r^4 - 41583132486*r^2 + 16271660538)/r*q^5 + (39366*r^18
            - 1141614*r^16 + 1102248*r^14 + 335870712*r^12 - 5405817852*r^10 + 
            38474202636*r^8 - 138782628504*r^6 + 244849749048*r^4 - 
            202233495258*r^2 + 62762119218)/r^4*q^4 + (767637*r^14 - 
            36078939*r^12 + 691640937*r^10 - 6874189335*r^8 + 36996265215*r^6 - 
            101288934513*r^4 + 115838726211*r^2 - 45328197213)/r*q^3 + 
            (-531441*r^14 + 24977727*r^12 - 478828341*r^10 + 4759054155*r^8 - 
            25612798995*r^6 + 70123108509*r^4 - 80196041223*r^2 + 
            31381059609)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 +
            162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 
            2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683)*h + 
            ((27*r^12 - 270*r^10 - 7047*r^8 + 125388*r^6 - 649539*r^4 + 
            1062882*r^2 - 531441)*q^12 + (189*r^16 - 8856*r^14 + 201852*r^12 - 
            2758536*r^10 + 22661694*r^8 - 105658344*r^6 + 252965916*r^4 - 
            267846264*r^2 + 100442349)/r^3*q^11 + (27*r^20 - 8208*r^18 + 
            79623*r^16 + 2098062*r^14 - 39134178*r^12 + 232534962*r^10 - 
            615408678*r^8 + 1165981554*r^6 - 1650124305*r^4 + 1291401630*r^2 - 
            387420489)/r^6*q^10 + (-3564*r^16 + 593568*r^14 - 15750288*r^12 + 
            167191776*r^10 - 841960008*r^8 + 2303383392*r^6 - 4770214416*r^4 + 
            5050815264*r^2 - 1894055724)/r^3*q^9 + (486*r^20 - 149931*r^18 + 
            1455084*r^16 + 38335923*r^14 - 714571632*r^12 + 4238241975*r^10 - 
            11163449646*r^8 + 21030714693*r^6 - 29702237490*r^4 + 
            23245229340*r^2 - 6973568802)/r^6*q^8 + (51030*r^16 - 2391120*r^14 +
            54500040*r^12 - 744804720*r^10 + 6118657380*r^8 - 28527752880*r^6 + 
            68300797320*r^4 - 72318491280*r^2 + 27119434230)/r^3*q^7 + 
            (-729*r^20 + 339714*r^18 - 3330801*r^16 - 87471252*r^14 + 
            1605069918*r^12 - 9119527560*r^10 + 21265080174*r^8 - 
            33806024892*r^6 + 44553356235*r^4 - 34867844010*r^2 + 
            10460353203)/r^6*q^6 + (-183708*r^16 + 8608032*r^14 - 196200144*r^12
            + 2681296992*r^10 - 22027166568*r^8 + 102699910368*r^6 - 
            245882870352*r^4 + 260346568608*r^2 - 97629963228)/r^3*q^5 + 
            (-649539*r^12 + 6495390*r^10 + 169529679*r^8 - 3016459116*r^6 + 
            15625959723*r^4 - 25569752274*r^2 + 12784876137)*q^4 + (137781*r^16 
            - 6456024*r^14 + 147150108*r^12 - 2010972744*r^10 + 16520374926*r^8 
            - 77024932776*r^6 + 184412152764*r^4 - 195259926456*r^2 + 
            73222472421)/r^3*q^3 + (1062882*r^12 - 10628820*r^10 - 277412202*r^8
            + 4936024008*r^6 - 25569752274*r^4 + 41841412812*r^2 - 
            20920706406)*q^2 - 531441*r^12 + 5314410*r^10 + 138706101*r^8 - 
            2468012004*r^6 + 12784876137*r^4 - 20920706406*r^2 + 
            10460353203)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 
            162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 
            2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683))*t^3 
            + (((-270*r^12 + 3348*r^10 - 81810*r^8 + 997272*r^6 - 3477330*r^4 + 
            4330260*r^2 - 1771470)/r^2*q^14 + (-432*r^16 + 22464*r^14 + 
            176256*r^12 - 5832000*r^10 + 37441440*r^8 - 142347456*r^6 + 
            272097792*r^4 - 238085568*r^2 + 76527504)/r^5*q^13 + (-27*r^20 + 
            34938*r^18 - 1877823*r^16 + 25033860*r^14 - 143611542*r^12 + 
            481209984*r^10 - 751929966*r^8 + 754646220*r^6 - 722228319*r^4 + 
            487862838*r^2 - 129140163)/r^8*q^12 + (486*r^20 - 636174*r^18 + 
            33891210*r^16 - 452818350*r^14 + 2611934100*r^12 - 8755667622*r^10 +
            13651656408*r^8 - 13631461650*r^6 + 13000109742*r^4 - 8781531084*r^2
            + 2324522934)/r^8*q^10 + (116640*r^16 - 6065280*r^14 - 47589120*r^12
            + 1574640000*r^10 - 10109188800*r^8 + 38433813120*r^6 - 
            73466403840*r^4 + 64283103360*r^2 - 20662426080)/r^5*q^9 + 
            (-2187*r^20 + 4010958*r^18 - 166747815*r^16 + 2385579600*r^14 - 
            15994602630*r^12 + 54187850124*r^10 - 79846884486*r^8 + 
            68874753600*r^6 - 58500493839*r^4 + 39516889878*r^2 - 
            10460353203)/r^8*q^8 + (-839808*r^16 + 43670016*r^14 + 
            342641664*r^12 - 11337408000*r^10 + 72786159360*r^8 - 
            276723454464*r^6 + 528958107648*r^4 - 462838344192*r^2 + 
            148769467776)/r^5*q^7 + (-10825650*r^12 + 134238060*r^10 - 
            3280171950*r^8 + 39985620840*r^6 - 139423546350*r^4 + 
            173621774700*r^2 - 71027089650)/r^2*q^6 + (944784*r^16 - 
            49128768*r^14 - 385471872*r^12 + 12754584000*r^10 - 81884429280*r^8 
            + 311313886272*r^6 - 595077871104*r^4 + 520693137216*r^2 - 
            167365651248)/r^5*q^5 + (24800580*r^12 - 307527192*r^10 + 
            7514575740*r^8 - 91603422288*r^6 + 319406669820*r^4 - 
            397751702040*r^2 + 162716605380)/r^2*q^4 + (-15943230*r^12 + 
            197696052*r^10 - 4830798690*r^8 + 58887914328*r^6 - 205332859170*r^4
            + 255697522740*r^2 - 104603532030)/r^2*q^2)/(q^12 + (-3*r^4 - 54*r^2
            + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 
            2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4 - 
            39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h^2 + ((-108*r^10 + 108*r^8 + 
            29160*r^6 - 239112*r^4 + 446148*r^2 - 236196)/r*q^15 + (-513*r^14 + 
            17199*r^12 - 330885*r^10 + 3909627*r^8 - 24164163*r^6 + 67689837*r^4
            - 77413239*r^2 + 30292137)/r^4*q^14 + (-108*r^18 + 32832*r^16 - 
            32724*r^14 - 8940456*r^12 + 80586576*r^10 - 228244068*r^8 + 
            445701852*r^6 - 671741424*r^4 + 554824404*r^2 - 172186884)/r^7*q^13 
            + (12069*r^14 - 2080971*r^12 + 39635001*r^10 - 257936967*r^8 + 
            704277423*r^6 - 1592492481*r^4 + 1821248307*r^2 - 
            712662381)/r^4*q^12 + (-972*r^18 + 295488*r^16 - 294516*r^14 - 
            80464104*r^12 + 725279184*r^10 - 2054196612*r^8 + 4011316668*r^6 - 
            6045672816*r^4 + 4993419636*r^2 - 1549681956)/r^7*q^11 + 
            (-205578*r^14 + 21979350*r^12 - 419252274*r^10 + 3060352206*r^8 - 
            10905523614*r^6 + 27125811522*r^4 - 31022336934*r^2 + 
            12139175322)/r^4*q^10 + (20412*r^18 - 6572664*r^16 + 6552252*r^14 + 
            1788948504*r^12 - 16044321888*r^10 + 44655924348*r^8 - 
            85041188820*r^6 + 126959129136*r^4 - 104861812356*r^2 + 
            32543321076)/r^7*q^9 + (1745226*r^14 - 58510998*r^12 + 
            1125670770*r^10 - 13300551054*r^8 + 82206482526*r^6 - 
            230280825474*r^4 + 263359839078*r^2 - 103053850074)/r^4*q^8 + 
            (-26244*r^18 + 14591664*r^16 - 14565420*r^14 - 3958172568*r^12 + 
            34224800400*r^10 - 82783627452*r^8 + 122769248292*r^6 - 
            163233166032*r^4 + 134822330172*r^2 - 41841412812)/r^7*q^7 + 
            (-4861701*r^14 + 162994923*r^12 - 3135797145*r^10 + 37051535079*r^8 
            - 229003772751*r^6 + 641496585249*r^4 - 733645266003*r^2 + 
            287078582349)/r^4*q^6 + (-27634932*r^10 + 27634932*r^8 + 
            7461431640*r^6 - 61183739448*r^4 + 114159904092*r^2 - 
            60437596284)/r*q^5 + (3365793*r^14 - 112842639*r^12 + 
            2170936485*r^10 - 25651062747*r^8 + 158541073443*r^6 - 
            444113020557*r^4 + 507908261079*r^2 - 198746710857)/r^4*q^4 + 
            (40389516*r^10 - 40389516*r^8 - 10905169320*r^6 + 89422388424*r^4 - 
            166849090596*r^2 + 88331871492)/r*q^3 + (-19131876*r^10 + 
            19131876*r^8 + 5165606520*r^6 - 42357973464*r^4 + 79033779756*r^2 - 
            41841412812)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 +
            162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 
            2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683)*h + 
            ((-27*r^8 + 756*r^6 - 7290*r^4 + 26244*r^2 - 19683)*q^16 + 
            (-432*r^12 + 4320*r^10 + 112752*r^8 - 2006208*r^6 + 10392624*r^4 - 
            17006112*r^2 + 8503056)/r^3*q^15 + (-270*r^16 + 37368*r^14 - 
            980424*r^12 + 10614240*r^10 - 56398356*r^8 + 168958872*r^6 - 
            361379880*r^4 + 382637520*r^2 - 143489070)/r^6*q^14 + (18144*r^12 - 
            181440*r^10 - 4735584*r^8 + 84260736*r^6 - 436490208*r^4 + 
            714256704*r^2 - 357128352)/r^3*q^13 + (648*r^16 - 1537380*r^14 + 
            42888528*r^12 - 416352312*r^10 + 1542517344*r^8 - 1460872260*r^6 + 
            867311712*r^4 - 918330048*r^2 + 344373768)/r^6*q^12 + (361584*r^12 -
            3615840*r^10 - 94373424*r^8 + 1679196096*r^6 - 8698626288*r^4 + 
            14234115744*r^2 - 7117057872)/r^3*q^11 + (-72900*r^16 + 
            10141848*r^14 - 266184144*r^12 + 2880016560*r^10 - 15278574456*r^8 +
            45657159192*r^6 - 97572567600*r^4 + 103312130400*r^2 - 
            38742048900)/r^6*q^10 + (-2379456*r^12 + 23794560*r^10 + 
            621038016*r^8 - 11050193664*r^6 + 57242572992*r^4 - 93669664896*r^2 
            + 46834832448)/r^3*q^9 + (262440*r^16 - 38329362*r^14 + 
            1009186776*r^12 - 10859111100*r^10 + 56770653384*r^8 - 
            165691612098*r^6 + 351261243360*r^4 - 371923669440*r^2 + 
            139471376040)/r^6*q^8 + (10392624*r^12 - 103926240*r^10 - 
            2712474864*r^8 + 48263345856*r^6 - 250015355568*r^4 + 
            409116036384*r^2 - 204558018192)/r^3*q^7 + (-196830*r^16 + 
            41413032*r^14 - 1111538376*r^12 + 11564156160*r^10 - 54889352244*r^8
            + 133502230728*r^6 - 263445932520*r^4 + 278942752080*r^2 - 
            104603532030)/r^6*q^6 + (-17006112*r^12 + 170061120*r^10 + 
            4438595232*r^8 - 78976384128*r^6 + 409116036384*r^4 - 
            669462604992*r^2 + 334731302496)/r^3*q^5 + (-36137988*r^8 + 
            1011863664*r^6 - 9757256760*r^4 + 35126124336*r^2 - 26344593252)*q^4
            + (8503056*r^12 - 85030560*r^10 - 2219297616*r^8 + 39488192064*r^6 -
            204558018192*r^4 + 334731302496*r^2 - 167365651248)/r^3*q^3 + 
            (38263752*r^8 - 1071385056*r^6 + 10331213040*r^4 - 37192366944*r^2 +
            27894275208)*q^2 - 14348907*r^8 + 401769396*r^6 - 3874204890*r^4 + 
            13947137604*r^2 - 10460353203)/(q^12 + (-3*r^4 - 54*r^2 + 
            81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 
            2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4 - 
            39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683))*t^2 + (((108*r^8 + 864*r^6 - 
            21384*r^4 + 46656*r^2 - 26244)/r^2*q^18 + (513*r^12 - 12582*r^10 + 
            217647*r^8 - 1950804*r^6 + 6606927*r^4 - 8227494*r^2 + 
            3365793)/r^5*q^17 + (108*r^16 - 32832*r^14 - 261792*r^12 + 
            6846768*r^10 - 21117672*r^8 + 42200352*r^6 - 68024448*r^4 + 
            59521392*r^2 - 19131876)/r^8*q^16 + (-16686*r^12 + 2085588*r^10 - 
            23842674*r^8 + 78539544*r^6 - 214898994*r^4 + 267610068*r^2 - 
            109476846)/r^5*q^15 + (314199*r^12 - 37880298*r^10 + 435044601*r^8 -
            1466383500*r^6 + 4046568921*r^4 - 5039123562*r^2 + 
            2061459639)/r^5*q^13 + (-29160*r^16 + 8969616*r^14 + 71523648*r^12 -
            1869412608*r^10 + 5747121072*r^8 - 11419604208*r^6 + 18366600960*r^4
            - 16070775840*r^2 + 5165606520)/r^8*q^12 + (-3595428*r^12 + 
            223966296*r^10 - 2883244572*r^8 + 14894519760*r^6 - 46305517212*r^4 
            + 57663474264*r^2 - 23589603108)/r^5*q^11 + (209952*r^16 - 
            71856072*r^14 - 573168960*r^12 + 14900188464*r^10 - 44522001216*r^8 
            + 83988935640*r^6 - 132239526912*r^4 + 115709586048*r^2 - 
            37192366944)/r^8*q^10 + (20568735*r^12 - 504475290*r^10 + 
            8726556465*r^8 - 78217486380*r^6 + 264904738065*r^4 - 
            329881371930*r^2 + 134951470335)/r^5*q^9 + (-236196*r^16 + 
            156834144*r^14 + 1252783584*r^12 - 31809932496*r^10 + 
            82917550584*r^8 - 112954595904*r^6 + 148769467776*r^4 - 
            130173284304*r^2 + 41841412812)/r^8*q^8 + (-47121102*r^12 + 
            1155707028*r^10 - 19991747538*r^8 + 179189150616*r^6 - 
            606872672658*r^4 + 755728233876*r^2 - 309161550222)/r^5*q^7 + 
            (-289103904*r^8 - 2312831232*r^6 + 57242572992*r^4 - 
            124892886528*r^2 + 70252248672)/r^2*q^6 + (30292137*r^12 - 
            742954518*r^10 + 12851837703*r^8 - 115193025396*r^6 + 
            390132432423*r^4 - 485825293206*r^2 + 198746710857)/r^5*q^5 + 
            (382637520*r^8 + 3061100160*r^6 - 75762228960*r^4 + 165299408640*r^2
            - 92980917360)/r^2*q^4 + (-172186884*r^8 - 1377495072*r^6 + 
            34093003032*r^4 - 74384733888*r^2 + 41841412812)/r^2*q^2)/(q^12 + 
            (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h^2 + ((27*r^6 - 513*r^4 + 
            2673*r^2 - 2187)/r*q^19 + (432*r^10 - 432*r^8 - 116640*r^6 + 
            956448*r^4 - 1784592*r^2 + 944784)/r^4*q^18 + (270*r^14 - 35181*r^12
            + 670599*r^10 - 4644459*r^8 + 14834421*r^6 - 35626230*r^4 + 
            40743810*r^2 - 15943230)/r^7*q^17 + (-22032*r^10 + 22032*r^8 + 
            5948640*r^6 - 48778848*r^4 + 91014192*r^2 - 48183984)/r^4*q^16 + 
            (-3078*r^14 + 1845990*r^12 - 35098434*r^10 + 195994566*r^8 - 
            286151454*r^6 + 406139022*r^4 - 464479434*r^2 + 181752822)/r^7*q^15 
            + (-198288*r^10 + 198288*r^8 + 53537760*r^6 - 439009632*r^4 + 
            819127728*r^2 - 433655856)/r^4*q^14 + (78732*r^14 - 23269680*r^12 + 
            442753776*r^10 - 2642403384*r^8 + 5379600096*r^6 - 10388608668*r^4 +
            11880894996*r^2 - 4649045868)/r^7*q^13 + (5633712*r^10 - 5633712*r^8
            - 1521102240*r^6 + 12473038368*r^4 - 23272864272*r^2 + 
            12320928144)/r^4*q^12 + (-918540*r^14 + 121339134*r^12 - 
            2312791866*r^10 + 15964133346*r^8 - 50600623374*r^6 + 
            121200434460*r^4 - 138610441620*r^2 + 54238868460)/r^7*q^11 + 
            (-31807728*r^10 + 31807728*r^8 + 8588086560*r^6 - 70422309792*r^4 + 
            131397724368*r^2 - 69563501136)/r^4*q^10 + (2558790*r^14 - 
            363348180*r^12 + 6924085740*r^10 - 46979384400*r^8 + 
            143010773100*r^6 - 337629781710*r^4 + 386129087370*r^2 - 
            151093990710)/r^7*q^9 + (110539728*r^10 - 110539728*r^8 - 
            29845726560*r^6 + 244734957792*r^4 - 456639616368*r^2 + 
            241750385136)/r^4*q^8 + (-1771470*r^14 + 392912046*r^12 - 
            7479500634*r^10 + 46519156494*r^8 - 110457886086*r^6 + 
            233743695030*r^4 - 267320137410*r^2 + 104603532030)/r^7*q^7 + 
            (-161558064*r^10 + 161558064*r^8 + 43620677280*r^6 - 
            357689553696*r^4 + 667396362384*r^2 - 353327485968)/r^4*q^6 + 
            (-363505644*r^6 + 6906607236*r^4 - 35987058756*r^2 + 
            29443957164)/r*q^5 + (76527504*r^10 - 76527504*r^8 - 20662426080*r^6
            + 169431893856*r^4 - 316135119024*r^2 + 167365651248)/r^4*q^4 + 
            (358722675*r^6 - 6815730825*r^4 + 35513544825*r^2 - 
            29056536675)/r*q^3 + (-129140163*r^6 + 2453663097*r^4 - 
            12784876137*r^2 + 10460353203)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 
            81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 
            2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4 - 
            39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h + ((270*r^8 - 648*r^6 + 
            72900*r^4 - 262440*r^2 + 196830)/r^3*q^19 + (432*r^12 - 18144*r^10 -
            361584*r^8 + 2379456*r^6 - 10392624*r^4 + 17006112*r^2 - 
            8503056)/r^6*q^18 + (27*r^16 - 37368*r^14 + 1537380*r^12 - 
            10141848*r^10 + 38329362*r^8 - 41413032*r^6 + 36137988*r^4 - 
            38263752*r^2 + 14348907)/r^9*q^17 + (-4320*r^12 + 181440*r^10 + 
            3615840*r^8 - 23794560*r^6 + 103926240*r^4 - 170061120*r^2 + 
            85030560)/r^6*q^16 + (-756*r^16 + 980424*r^14 - 42888528*r^12 + 
            266184144*r^10 - 1009186776*r^8 + 1111538376*r^6 - 1011863664*r^4 + 
            1071385056*r^2 - 401769396)/r^9*q^15 + (-112752*r^12 + 4735584*r^10 
            + 94373424*r^8 - 621038016*r^6 + 2712474864*r^4 - 4438595232*r^2 + 
            2219297616)/r^6*q^14 + (7290*r^16 - 10614240*r^14 + 416352312*r^12 -
            2880016560*r^10 + 10859111100*r^8 - 11564156160*r^6 + 9757256760*r^4
            - 10331213040*r^2 + 3874204890)/r^9*q^13 + (2006208*r^12 - 
            84260736*r^10 - 1679196096*r^8 + 11050193664*r^6 - 48263345856*r^4 +
            78976384128*r^2 - 39488192064)/r^6*q^12 + (-26244*r^16 + 
            56398356*r^14 - 1542517344*r^12 + 15278574456*r^10 - 56770653384*r^8
            + 54889352244*r^6 - 35126124336*r^4 + 37192366944*r^2 - 
            13947137604)/r^9*q^11 + (-10392624*r^12 + 436490208*r^10 + 
            8698626288*r^8 - 57242572992*r^6 + 250015355568*r^4 - 
            409116036384*r^2 + 204558018192)/r^6*q^10 + (19683*r^16 - 
            168958872*r^14 + 1460872260*r^12 - 45657159192*r^10 + 
            165691612098*r^8 - 133502230728*r^6 + 26344593252*r^4 - 
            27894275208*r^2 + 10460353203)/r^9*q^9 + (17006112*r^12 - 
            714256704*r^10 - 14234115744*r^8 + 93669664896*r^6 - 
            409116036384*r^4 + 669462604992*r^2 - 334731302496)/r^6*q^8 + 
            (361379880*r^8 - 867311712*r^6 + 97572567600*r^4 - 351261243360*r^2 
            + 263445932520)/r^3*q^7 + (-8503056*r^12 + 357128352*r^10 + 
            7117057872*r^8 - 46834832448*r^6 + 204558018192*r^4 - 
            334731302496*r^2 + 167365651248)/r^6*q^6 + (-382637520*r^8 + 
            918330048*r^6 - 103312130400*r^4 + 371923669440*r^2 - 
            278942752080)/r^3*q^5 + (143489070*r^8 - 344373768*r^6 + 
            38742048900*r^4 - 139471376040*r^2 + 104603532030)/r^3*q^3)/(q^12 + 
            (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683))*t + (((-162*r^8 - 1296*r^6 + 
            32076*r^4 - 69984*r^2 + 39366)/r^5*q^21 + (-81*r^12 + 13446*r^10 - 
            148959*r^8 + 411156*r^6 - 1043199*r^4 + 1299078*r^2 - 
            531441)/r^8*q^20 + (4536*r^8 + 36288*r^6 - 898128*r^4 + 1959552*r^2 
            - 1102248)/r^5*q^19 + (3726*r^12 - 618516*r^10 + 6852114*r^8 - 
            18913176*r^6 + 47987154*r^4 - 59757588*r^2 + 24446286)/r^8*q^18 + 
            (-69255*r^12 + 11496330*r^10 - 127359945*r^8 + 351538380*r^6 - 
            891935145*r^4 + 1110711690*r^2 - 454382055)/r^8*q^16 + (-1382184*r^8
            - 11057472*r^6 + 273672432*r^4 - 597103488*r^2 + 335870712)/r^5*q^15
            + (656100*r^12 - 108912600*r^10 + 1206567900*r^8 - 3330363600*r^6 + 
            8449911900*r^4 - 10522531800*r^2 + 4304672100)/r^8*q^14 + 
            (20863980*r^8 + 166911840*r^6 - 4131068040*r^4 + 9013239360*r^2 - 
            5069947140)/r^5*q^13 + (-3247695*r^12 + 539117370*r^10 - 
            5972511105*r^8 + 16485299820*r^6 - 41827063905*r^4 + 52086532410*r^2
            - 21308126895)/r^8*q^12 + (-137466072*r^8 - 1099728576*r^6 + 
            27218282256*r^4 - 59385343104*r^2 + 33404255496)/r^5*q^11 + 
            (7440174*r^12 - 1235068884*r^10 + 13682479986*r^8 - 37766323224*r^6 
            + 95822000946*r^4 - 119325510612*r^2 + 48814981614)/r^8*q^10 + 
            (433655856*r^8 + 3469246848*r^6 - 85863859488*r^4 + 187339329792*r^2
            - 105378373008)/r^5*q^9 + (-4782969*r^12 + 793972854*r^10 - 
            8795879991*r^8 + 24278350644*r^6 - 61599857751*r^4 + 76709256822*r^2
            - 31381059609)/r^8*q^8 + (-573956280*r^8 - 4591650240*r^6 + 
            113643343440*r^4 - 247949112960*r^2 + 139471376040)/r^5*q^7 + 
            (258280326*r^8 + 2066242608*r^6 - 51139504548*r^4 + 111577100832*r^2
            - 62762119218)/r^5*q^5)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + 
            (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 
            162*r^10 - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + 
            (54*r^8 + 2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + 
            (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 
            78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 
            - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 
            19683)*h^2 + ((-81*r^6 + 1539*r^4 - 8019*r^2 + 6561)/r^4*q^22 + 
            (-162*r^10 + 162*r^8 + 43740*r^6 - 358668*r^4 + 669222*r^2 - 
            354294)/r^7*q^21 + (15633*r^6 - 297027*r^4 + 1547667*r^2 - 
            1266273)/r^4*q^20 + (3078*r^10 - 3078*r^8 - 831060*r^6 + 6814692*r^4
            - 12715218*r^2 + 6731586)/r^7*q^19 + (-531684*r^6 + 10101996*r^4 - 
            52636716*r^2 + 43066404)/r^4*q^18 + (27702*r^10 - 27702*r^8 - 
            7479540*r^6 + 61332228*r^4 - 114436962*r^2 + 60584274)/r^7*q^17 + 
            (7759476*r^6 - 147430044*r^4 + 768188124*r^2 - 628517556)/r^4*q^16 +
            (-1132866*r^10 + 1132866*r^8 + 305873820*r^6 - 2508165324*r^4 + 
            4679869446*r^2 - 2477577942)/r^7*q^15 + (-58143582*r^6 + 
            1104728058*r^4 - 5756214618*r^2 + 4709630142)/r^4*q^14 + 
            (10668186*r^10 - 10668186*r^8 - 2880410220*r^6 + 23619363804*r^4 - 
            44070276366*r^2 + 23331322782)/r^7*q^13 + (237967470*r^6 - 
            4521381930*r^4 + 23558779530*r^2 - 19275365070)/r^4*q^12 + 
            (-41452398*r^10 + 41452398*r^8 + 11192147460*r^6 - 91775609172*r^4 +
            171239856138*r^2 - 90656394426)/r^7*q^11 + (-588836628*r^6 + 
            11187895932*r^4 - 58294826172*r^2 + 47695766868)/r^4*q^10 + 
            (60584274*r^10 - 60584274*r^8 - 16357753980*r^6 + 134133582636*r^4 -
            250273635894*r^2 + 132497807238)/r^7*q^9 + (1090516932*r^6 - 
            20719821708*r^4 + 107961176268*r^2 - 88331871492)/r^4*q^8 + 
            (-28697814*r^10 + 28697814*r^8 + 7748409780*r^6 - 63536960196*r^4 + 
            118550669634*r^2 - 62762119218)/r^7*q^7 + (-1076168025*r^6 + 
            20447192475*r^4 - 106540634475*r^2 + 87169610025)/r^4*q^6 + 
            (387420489*r^6 - 7360989291*r^4 + 38354628411*r^2 - 
            31381059609)/r^4*q^4)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + 
            (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 
            162*r^10 - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + 
            (54*r^8 + 2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + 
            (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 
            78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 
            - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 
            19683)*h + ((-27*r^4 - 486*r^2 + 729)/r^3*q^23 + (-189*r^8 + 
            3564*r^6 - 51030*r^4 + 183708*r^2 - 137781)/r^6*q^22 + (-27*r^12 + 
            8208*r^10 + 149931*r^8 - 339714*r^6 + 649539*r^4 - 1062882*r^2 + 
            531441)/r^9*q^21 + (8856*r^8 - 593568*r^6 + 2391120*r^4 - 
            8608032*r^2 + 6456024)/r^6*q^20 + (270*r^12 - 79623*r^10 - 
            1455084*r^8 + 3330801*r^6 - 6495390*r^4 + 10628820*r^2 - 
            5314410)/r^9*q^19 + (-201852*r^8 + 15750288*r^6 - 54500040*r^4 + 
            196200144*r^2 - 147150108)/r^6*q^18 + (7047*r^12 - 2098062*r^10 - 
            38335923*r^8 + 87471252*r^6 - 169529679*r^4 + 277412202*r^2 - 
            138706101)/r^9*q^17 + (2758536*r^8 - 167191776*r^6 + 744804720*r^4 -
            2681296992*r^2 + 2010972744)/r^6*q^16 + (-125388*r^12 + 
            39134178*r^10 + 714571632*r^8 - 1605069918*r^6 + 3016459116*r^4 - 
            4936024008*r^2 + 2468012004)/r^9*q^15 + (-22661694*r^8 + 
            841960008*r^6 - 6118657380*r^4 + 22027166568*r^2 - 
            16520374926)/r^6*q^14 + (649539*r^12 - 232534962*r^10 - 
            4238241975*r^8 + 9119527560*r^6 - 15625959723*r^4 + 25569752274*r^2 
            - 12784876137)/r^9*q^13 + (105658344*r^8 - 2303383392*r^6 + 
            28527752880*r^4 - 102699910368*r^2 + 77024932776)/r^6*q^12 + 
            (-1062882*r^12 + 615408678*r^10 + 11163449646*r^8 - 21265080174*r^6 
            + 25569752274*r^4 - 41841412812*r^2 + 20920706406)/r^9*q^11 + 
            (-252965916*r^8 + 4770214416*r^6 - 68300797320*r^4 + 
            245882870352*r^2 - 184412152764)/r^6*q^10 + (531441*r^12 - 
            1165981554*r^10 - 21030714693*r^8 + 33806024892*r^6 - 
            12784876137*r^4 + 20920706406*r^2 - 10460353203)/r^9*q^9 + 
            (267846264*r^8 - 5050815264*r^6 + 72318491280*r^4 - 260346568608*r^2
            + 195259926456)/r^6*q^8 + (1650124305*r^4 + 29702237490*r^2 - 
            44553356235)/r^3*q^7 + (-100442349*r^8 + 1894055724*r^6 - 
            27119434230*r^4 + 97629963228*r^2 - 73222472421)/r^6*q^6 + 
            (-1291401630*r^4 - 23245229340*r^2 + 34867844010)/r^3*q^5 + 
            (387420489*r^4 + 6973568802*r^2 - 10460353203)/r^3*q^3)/(q^12 + 
            (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)))/t^2
    ],
    [
        (((((-27*w - 27)*r^12 + (1026*w + 1026)*r^10 + (-15093*w - 15093)*r^8 + 
            (105948*w + 105948)*r^6 + (-347733*w - 347733)*r^4 + (433026*w + 
            433026)*r^2 - 177147*w - 177147)/r^2*q^6 + ((486*w + 486)*r^12 + 
            (-18468*w - 18468)*r^10 + (271674*w + 271674)*r^8 + (-1907064*w - 
            1907064)*r^6 + (6259194*w + 6259194)*r^4 + (-7794468*w - 
            7794468)*r^2 + (3188646*w + 3188646))/r^2*q^4 + ((-2187*w - 
            2187)*r^12 + (83106*w + 83106)*r^10 + (-1222533*w - 1222533)*r^8 + 
            (8581788*w + 8581788)*r^6 + (-28166373*w - 28166373)*r^4 + 
            (35075106*w + 35075106)*r^2 - 14348907*w - 14348907)/r^2*q^2)/(q^8 +
            (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 +
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)*h^2 + ((18*w*r^10 - 
            18*w*r^8 - 4860*w*r^6 + 39852*w*r^4 - 74358*w*r^2 + 39366*w)/r*q^7 +
            (9*w*r^14 - 1575*w*r^12 + 29997*w*r^10 - 194643*w*r^8 + 527067*w*r^6
            - 1187541*w*r^4 + 1358127*w*r^2 - 531441*w)/r^4*q^6 + (162*w*r^10 - 
            162*w*r^8 - 43740*w*r^6 + 358668*w*r^4 - 669222*w*r^2 + 
            354294*w)/r*q^5 + (-81*w*r^14 + 14175*w*r^12 - 269973*w*r^10 + 
            1751787*w*r^8 - 4743603*w*r^6 + 10687869*w*r^4 - 12223143*w*r^2 + 
            4782969*w)/r^4*q^4 + (-3402*w*r^10 + 3402*w*r^8 + 918540*w*r^6 - 
            7532028*w*r^4 + 14053662*w*r^2 - 7440174*w)/r*q^3 + (4374*w*r^10 - 
            4374*w*r^8 - 1180980*w*r^6 + 9684036*w*r^4 - 18068994*w*r^2 + 
            9565938*w)/r*q)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h + ((9*r^8 - 252*r^6 + 2430*r^4 - 8748*r^2 + 6561)*q^8 + 
            (18*r^12 - 180*r^10 - 4698*r^8 + 83592*r^6 - 433026*r^4 + 708588*r^2
            - 354294)/r^3*q^7 + (-1404*r^8 + 39312*r^6 - 379080*r^4 + 
            1364688*r^2 - 1023516)*q^6 + (324*r^12 - 3240*r^10 - 84564*r^8 + 
            1504656*r^6 - 7794468*r^4 + 12754584*r^2 - 6377292)/r^3*q^5 + 
            (2430*r^8 - 68040*r^6 + 656100*r^4 - 2361960*r^2 + 1771470)*q^4 + 
            (-486*r^12 + 4860*r^10 + 126846*r^8 - 2256984*r^6 + 11691702*r^4 - 
            19131876*r^2 + 9565938)/r^3*q^3 + (-8748*r^8 + 244944*r^6 - 
            2361960*r^4 + 8503056*r^2 - 6377292)*q^2 + (6561*r^8 - 183708*r^6 + 
            1771470*r^4 - 6377292*r^2 + 4782969))/(q^8 + (-2*r^4 - 36*r^2 + 
            54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + 
            (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 
            1458)/r^3*q^3 - 972*q^2 + 729))*t^2 + ((((36*w + 36)*r^8 + (288*w + 
            288)*r^6 + (-7128*w - 7128)*r^4 + (15552*w + 15552)*r^2 - 8748*w - 
            8748)/r^2*q^10 + ((18*w + 18)*r^12 + (-2988*w - 2988)*r^10 + 
            (33102*w + 33102)*r^8 + (-91368*w - 91368)*r^6 + (231822*w + 
            231822)*r^4 + (-288684*w - 288684)*r^2 + (118098*w + 
            118098))/r^5*q^9 + ((-324*w - 324)*r^12 + (53784*w + 53784)*r^10 + 
            (-595836*w - 595836)*r^8 + (1644624*w + 1644624)*r^6 + (-4172796*w -
            4172796)*r^4 + (5196312*w + 5196312)*r^2 - 2125764*w - 
            2125764)/r^5*q^7 + ((-9720*w - 9720)*r^8 + (-77760*w - 77760)*r^6 + 
            (1924560*w + 1924560)*r^4 + (-4199040*w - 4199040)*r^2 + (2361960*w 
            + 2361960))/r^2*q^6 + ((1458*w + 1458)*r^12 + (-242028*w - 
            242028)*r^10 + (2681262*w + 2681262)*r^8 + (-7400808*w - 
            7400808)*r^6 + (18777582*w + 18777582)*r^4 + (-23383404*w - 
            23383404)*r^2 + (9565938*w + 9565938))/r^5*q^5 + ((69984*w + 
            69984)*r^8 + (559872*w + 559872)*r^6 + (-13856832*w - 13856832)*r^4 
            + (30233088*w + 30233088)*r^2 - 17006112*w - 17006112)/r^2*q^4 + 
            ((-78732*w - 78732)*r^8 + (-629856*w - 629856)*r^6 + (15588936*w + 
            15588936)*r^4 + (-34012224*w - 34012224)*r^2 + (19131876*w + 
            19131876))/r^2*q^2)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h^2 + ((-18*w*r^6 + 342*w*r^4 - 1782*w*r^2 + 1458*w)/r*q^11 +
            (-36*w*r^10 + 36*w*r^8 + 9720*w*r^6 - 79704*w*r^4 + 148716*w*r^2 - 
            78732*w)/r^4*q^10 + (2970*w*r^6 - 56430*w*r^4 + 294030*w*r^2 - 
            240570*w)/r*q^9 + (-324*w*r^10 + 324*w*r^8 + 87480*w*r^6 - 
            717336*w*r^4 + 1338444*w*r^2 - 708588*w)/r^4*q^8 + (-30132*w*r^6 + 
            572508*w*r^4 - 2983068*w*r^2 + 2440692*w)/r*q^7 + (6804*w*r^10 - 
            6804*w*r^8 - 1837080*w*r^6 + 15064056*w*r^4 - 28107324*w*r^2 + 
            14880348*w)/r^4*q^6 + (61236*w*r^6 - 1163484*w*r^4 + 6062364*w*r^2 -
            4960116*w)/r*q^5 + (-8748*w*r^10 + 8748*w*r^8 + 2361960*w*r^6 - 
            19368072*w*r^4 + 36137988*w*r^2 - 19131876*w)/r^4*q^4 + 
            (-170586*w*r^6 + 3241134*w*r^4 - 16888014*w*r^2 + 13817466*w)/r*q^3 
            + (118098*w*r^6 - 2243862*w*r^4 + 11691702*w*r^2 - 
            9565938*w)/r*q)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h + ((-6*r^4 - 108*r^2 + 162)*q^12 + (-42*r^8 + 792*r^6 - 
            11340*r^4 + 40824*r^2 - 30618)/r^3*q^11 + (-6*r^12 + 1656*r^10 + 
            30294*r^8 - 70956*r^6 + 144342*r^4 - 236196*r^2 + 118098)/r^6*q^10 +
            (792*r^8 - 109728*r^6 + 213840*r^4 - 769824*r^2 + 577368)/r^3*q^9 + 
            (-108*r^12 + 30294*r^10 + 554040*r^8 - 1290330*r^6 + 2598156*r^4 - 
            4251528*r^2 + 2125764)/r^6*q^8 + (-11340*r^8 + 213840*r^6 - 
            3061800*r^4 + 11022480*r^2 - 8266860)/r^3*q^7 + (162*r^12 - 
            70956*r^10 - 1290330*r^8 + 2624400*r^6 - 3897234*r^4 + 6377292*r^2 -
            3188646)/r^6*q^6 + (40824*r^8 - 769824*r^6 + 11022480*r^4 - 
            39680928*r^2 + 29760696)/r^3*q^5 + (144342*r^4 + 2598156*r^2 - 
            3897234)*q^4 + (-30618*r^8 + 577368*r^6 - 8266860*r^4 + 29760696*r^2
            - 22320522)/r^3*q^3 + (-236196*r^4 - 4251528*r^2 + 6377292)*q^2 + 
            (118098*r^4 + 2125764*r^2 - 3188646))/(q^8 + (-2*r^4 - 36*r^2 + 
            54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + 
            (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 
            1458)/r^3*q^3 - 972*q^2 + 729))*t + ((((-9*w - 9)*r^4 + (90*w + 
            90)*r^2 - 81*w - 81)/r^2*q^14 + ((-18*w - 18)*r^8 + (-144*w - 
            144)*r^6 + (3564*w + 3564)*r^4 + (-7776*w - 7776)*r^2 + (4374*w + 
            4374))/r^5*q^13 + ((1566*w + 1566)*r^4 + (-15660*w - 15660)*r^2 + 
            (14094*w + 14094))/r^2*q^12 + ((-28431*w - 28431)*r^4 + (284310*w + 
            284310)*r^2 - 255879*w - 255879)/r^2*q^10 + ((4860*w + 4860)*r^8 + 
            (38880*w + 38880)*r^6 + (-962280*w - 962280)*r^4 + (2099520*w + 
            2099520)*r^2 - 1180980*w - 1180980)/r^5*q^9 + ((166212*w + 
            166212)*r^4 + (-1662120*w - 1662120)*r^2 + (1495908*w + 
            1495908))/r^2*q^8 + ((-34992*w - 34992)*r^8 + (-279936*w - 
            279936)*r^6 + (6928416*w + 6928416)*r^4 + (-15116544*w - 
            15116544)*r^2 + (8503056*w + 8503056))/r^5*q^7 + ((-360855*w - 
            360855)*r^4 + (3608550*w + 3608550)*r^2 - 3247695*w - 
            3247695)/r^2*q^6 + ((39366*w + 39366)*r^8 + (314928*w + 314928)*r^6 
            + (-7794468*w - 7794468)*r^4 + (17006112*w + 17006112)*r^2 - 
            9565938*w - 9565938)/r^5*q^5 + ((826686*w + 826686)*r^4 + 
            (-8266860*w - 8266860)*r^2 + (7440174*w + 7440174))/r^2*q^4 + 
            ((-531441*w - 531441)*r^4 + (5314410*w + 5314410)*r^2 - 4782969*w - 
            4782969)/r^2*q^2)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h^2 + ((27*w*r^6 - 513*w*r^4 + 2673*w*r^2 - 2187*w)/r^4*q^14 
            + (-999*w*r^6 + 18981*w*r^4 - 98901*w*r^2 + 80919*w)/r^4*q^12 + 
            (14094*w*r^6 - 267786*w*r^4 + 1395306*w*r^2 - 1141614*w)/r^4*q^10 + 
            (-91854*w*r^6 + 1745226*w*r^4 - 9093546*w*r^2 + 7440174*w)/r^4*q^8 +
            (255879*w*r^6 - 4861701*w*r^4 + 25332021*w*r^2 - 20726199*w)/r^4*q^6
            + (-177147*w*r^6 + 3365793*w*r^4 - 17537553*w*r^2 + 
            14348907*w)/r^4*q^4)/(q^8 + (-2*r^4 - 36*r^2 + 54)/r^3*q^7 + (r^8 + 
            72*r^6 + 270*r^4 - 972*r^2 + 729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 
            972)/r^3*q^5 + 270*q^4 + (54*r^4 + 972*r^2 - 1458)/r^3*q^3 - 972*q^2
            + 729)*h + ((18*r^4 + 324*r^2 - 486)/r^3*q^15 + (9*r^8 - 1404*r^6 + 
            2430*r^4 - 8748*r^2 + 6561)/r^6*q^14 + (-180*r^4 - 3240*r^2 + 
            4860)/r^3*q^13 + (-252*r^8 + 39312*r^6 - 68040*r^4 + 244944*r^2 - 
            183708)/r^6*q^12 + (-4698*r^4 - 84564*r^2 + 126846)/r^3*q^11 + 
            (2430*r^8 - 379080*r^6 + 656100*r^4 - 2361960*r^2 + 
            1771470)/r^6*q^10 + (83592*r^4 + 1504656*r^2 - 2256984)/r^3*q^9 + 
            (-8748*r^8 + 1364688*r^6 - 2361960*r^4 + 8503056*r^2 - 
            6377292)/r^6*q^8 + (-433026*r^4 - 7794468*r^2 + 11691702)/r^3*q^7 + 
            (6561*r^8 - 1023516*r^6 + 1771470*r^4 - 6377292*r^2 + 
            4782969)/r^6*q^6 + (708588*r^4 + 12754584*r^2 - 19131876)/r^3*q^5 + 
            (-354294*r^4 - 6377292*r^2 + 9565938)/r^3*q^3)/(q^8 + (-2*r^4 - 
            36*r^2 + 54)/r^3*q^7 + (r^8 + 72*r^6 + 270*r^4 - 972*r^2 + 
            729)/r^6*q^6 + (-36*r^4 - 648*r^2 + 972)/r^3*q^5 + 270*q^4 + (54*r^4
            + 972*r^2 - 1458)/r^3*q^3 - 972*q^2 + 729)))/t,
        (((((-162*w - 162)*r^16 + (3240*w + 3240)*r^14 + (24624*w + 24624)*r^12 
            + (-1160568*w - 1160568)*r^10 + (11801052*w + 11801052)*r^8 + 
            (-52120584*w - 52120584)*r^6 + (102036672*w + 102036672)*r^4 + 
            (-89282088*w - 89282088)*r^2 + (28697814*w + 28697814))/r^2*q^10 + 
            ((-81*w - 81)*r^20 + (15714*w + 15714)*r^18 + (-547317*w - 
            547317)*r^16 + (8291160*w + 8291160)*r^14 + (-65903058*w - 
            65903058)*r^12 + (296111052*w + 296111052)*r^10 + (-826804098*w - 
            826804098)*r^8 + (1679353560*w + 1679353560)*r^6 + (-2166684957*w - 
            2166684957)*r^4 + (1463588514*w + 1463588514)*r^2 - 387420489*w - 
            387420489)/r^5*q^9 + ((1458*w + 1458)*r^20 + (-282852*w - 
            282852)*r^18 + (9851706*w + 9851706)*r^16 + (-149240880*w - 
            149240880)*r^14 + (1186255044*w + 1186255044)*r^12 + (-5329998936*w 
            - 5329998936)*r^10 + (14882473764*w + 14882473764)*r^8 + 
            (-30228364080*w - 30228364080)*r^6 + (39000329226*w + 
            39000329226)*r^4 + (-26344593252*w - 26344593252)*r^2 + 
            (6973568802*w + 6973568802))/r^5*q^7 + ((43740*w + 43740)*r^16 + 
            (-874800*w - 874800)*r^14 + (-6648480*w - 6648480)*r^12 + 
            (313353360*w + 313353360)*r^10 + (-3186284040*w - 3186284040)*r^8 + 
            (14072557680*w + 14072557680)*r^6 + (-27549901440*w - 
            27549901440)*r^4 + (24106163760*w + 24106163760)*r^2 - 7748409780*w 
            - 7748409780)/r^2*q^6 + ((-6561*w - 6561)*r^20 + (1272834*w + 
            1272834)*r^18 + (-44332677*w - 44332677)*r^16 + (671583960*w + 
            671583960)*r^14 + (-5338147698*w - 5338147698)*r^12 + (23984995212*w
            + 23984995212)*r^10 + (-66971131938*w - 66971131938)*r^8 + 
            (136027638360*w + 136027638360)*r^6 + (-175501481517*w - 
            175501481517)*r^4 + (118550669634*w + 118550669634)*r^2 - 
            31381059609*w - 31381059609)/r^5*q^5 + ((-314928*w - 314928)*r^16 + 
            (6298560*w + 6298560)*r^14 + (47869056*w + 47869056)*r^12 + 
            (-2256144192*w - 2256144192)*r^10 + (22941245088*w + 
            22941245088)*r^8 + (-101322415296*w - 101322415296)*r^6 + 
            (198359290368*w + 198359290368)*r^4 + (-173564379072*w - 
            173564379072)*r^2 + (55788550416*w + 55788550416))/r^2*q^4 + 
            ((354294*w + 354294)*r^16 + (-7085880*w - 7085880)*r^14 + 
            (-53852688*w - 53852688)*r^12 + (2538162216*w + 2538162216)*r^10 + 
            (-25808900724*w - 25808900724)*r^8 + (113987717208*w + 
            113987717208)*r^6 + (-223154201664*w - 223154201664)*r^4 + 
            (195259926456*w + 195259926456)*r^2 - 62762119218*w - 
            62762119218)/r^2*q^2)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + 
            (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 
            162*r^10 - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + 
            (54*r^8 + 2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + 
            (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 
            78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 
            - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 
            19683)*h^2 + ((81*w*r^14 - 3807*w*r^12 + 72981*w*r^10 - 725355*w*r^8
            + 3903795*w*r^6 - 10687869*w*r^4 + 12223143*w*r^2 - 
            4782969*w)/r*q^11 + (162*w*r^18 - 4698*w*r^16 + 4536*w*r^14 + 
            1382184*w*r^12 - 22246164*w*r^10 + 158330052*w*r^8 - 571121928*w*r^6
            + 1007612136*w*r^4 - 832236606*w*r^2 + 258280326*w)/r^4*q^10 + 
            (-13365*w*r^14 + 628155*w*r^12 - 12041865*w*r^10 + 119683575*w*r^8 -
            644126175*w*r^6 + 1763498385*w*r^4 - 2016818595*w*r^2 + 
            789189885*w)/r*q^9 + (1458*w*r^18 - 42282*w*r^16 + 40824*w*r^14 + 
            12439656*w*r^12 - 200215476*w*r^10 + 1424970468*w*r^8 - 
            5140097352*w*r^6 + 9068509224*w*r^4 - 7490129454*w*r^2 + 
            2324522934*w)/r^4*q^8 + (135594*w*r^14 - 6372918*w*r^12 + 
            122170194*w*r^10 - 1214244270*w*r^8 + 6534952830*w*r^6 - 
            17891492706*w*r^4 + 20461541382*w*r^2 - 8006690106*w)/r*q^7 + 
            (-30618*w*r^18 + 887922*w*r^16 - 857304*w*r^14 - 261232776*w*r^12 + 
            4204524996*w*r^10 - 29924379828*w*r^8 + 107942044392*w*r^6 - 
            190438693704*w*r^4 + 157292718534*w*r^2 - 48814981614*w)/r^4*q^6 + 
            (-275562*w*r^14 + 12951414*w*r^12 - 248281362*w*r^10 + 
            2467657710*w*r^8 - 13280710590*w*r^6 + 36360130338*w*r^4 - 
            41583132486*w*r^2 + 16271660538*w)/r*q^5 + (39366*w*r^18 - 
            1141614*w*r^16 + 1102248*w*r^14 + 335870712*w*r^12 - 
            5405817852*w*r^10 + 38474202636*w*r^8 - 138782628504*w*r^6 + 
            244849749048*w*r^4 - 202233495258*w*r^2 + 62762119218*w)/r^4*q^4 + 
            (767637*w*r^14 - 36078939*w*r^12 + 691640937*w*r^10 - 
            6874189335*w*r^8 + 36996265215*w*r^6 - 101288934513*w*r^4 + 
            115838726211*w*r^2 - 45328197213*w)/r*q^3 + (-531441*w*r^14 + 
            24977727*w*r^12 - 478828341*w*r^10 + 4759054155*w*r^8 - 
            25612798995*w*r^6 + 70123108509*w*r^4 - 80196041223*w*r^2 + 
            31381059609*w)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8
            + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 
            - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683)*h + 
            ((27*r^12 - 270*r^10 - 7047*r^8 + 125388*r^6 - 649539*r^4 + 
            1062882*r^2 - 531441)*q^12 + (189*r^16 - 8856*r^14 + 201852*r^12 - 
            2758536*r^10 + 22661694*r^8 - 105658344*r^6 + 252965916*r^4 - 
            267846264*r^2 + 100442349)/r^3*q^11 + (27*r^20 - 8208*r^18 + 
            79623*r^16 + 2098062*r^14 - 39134178*r^12 + 232534962*r^10 - 
            615408678*r^8 + 1165981554*r^6 - 1650124305*r^4 + 1291401630*r^2 - 
            387420489)/r^6*q^10 + (-3564*r^16 + 593568*r^14 - 15750288*r^12 + 
            167191776*r^10 - 841960008*r^8 + 2303383392*r^6 - 4770214416*r^4 + 
            5050815264*r^2 - 1894055724)/r^3*q^9 + (486*r^20 - 149931*r^18 + 
            1455084*r^16 + 38335923*r^14 - 714571632*r^12 + 4238241975*r^10 - 
            11163449646*r^8 + 21030714693*r^6 - 29702237490*r^4 + 
            23245229340*r^2 - 6973568802)/r^6*q^8 + (51030*r^16 - 2391120*r^14 +
            54500040*r^12 - 744804720*r^10 + 6118657380*r^8 - 28527752880*r^6 + 
            68300797320*r^4 - 72318491280*r^2 + 27119434230)/r^3*q^7 + 
            (-729*r^20 + 339714*r^18 - 3330801*r^16 - 87471252*r^14 + 
            1605069918*r^12 - 9119527560*r^10 + 21265080174*r^8 - 
            33806024892*r^6 + 44553356235*r^4 - 34867844010*r^2 + 
            10460353203)/r^6*q^6 + (-183708*r^16 + 8608032*r^14 - 196200144*r^12
            + 2681296992*r^10 - 22027166568*r^8 + 102699910368*r^6 - 
            245882870352*r^4 + 260346568608*r^2 - 97629963228)/r^3*q^5 + 
            (-649539*r^12 + 6495390*r^10 + 169529679*r^8 - 3016459116*r^6 + 
            15625959723*r^4 - 25569752274*r^2 + 12784876137)*q^4 + (137781*r^16 
            - 6456024*r^14 + 147150108*r^12 - 2010972744*r^10 + 16520374926*r^8 
            - 77024932776*r^6 + 184412152764*r^4 - 195259926456*r^2 + 
            73222472421)/r^3*q^3 + (1062882*r^12 - 10628820*r^10 - 277412202*r^8
            + 4936024008*r^6 - 25569752274*r^4 + 41841412812*r^2 - 
            20920706406)*q^2 - 531441*r^12 + 5314410*r^10 + 138706101*r^8 - 
            2468012004*r^6 + 12784876137*r^4 - 20920706406*r^2 + 
            10460353203)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 
            162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 
            2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683))*t^3 
            + ((((270*w + 270)*r^12 + (-3348*w - 3348)*r^10 + (81810*w + 
            81810)*r^8 + (-997272*w - 997272)*r^6 + (3477330*w + 3477330)*r^4 + 
            (-4330260*w - 4330260)*r^2 + (1771470*w + 1771470))/r^2*q^14 + 
            ((432*w + 432)*r^16 + (-22464*w - 22464)*r^14 + (-176256*w - 
            176256)*r^12 + (5832000*w + 5832000)*r^10 + (-37441440*w - 
            37441440)*r^8 + (142347456*w + 142347456)*r^6 + (-272097792*w - 
            272097792)*r^4 + (238085568*w + 238085568)*r^2 - 76527504*w - 
            76527504)/r^5*q^13 + ((27*w + 27)*r^20 + (-34938*w - 34938)*r^18 + 
            (1877823*w + 1877823)*r^16 + (-25033860*w - 25033860)*r^14 + 
            (143611542*w + 143611542)*r^12 + (-481209984*w - 481209984)*r^10 + 
            (751929966*w + 751929966)*r^8 + (-754646220*w - 754646220)*r^6 + 
            (722228319*w + 722228319)*r^4 + (-487862838*w - 487862838)*r^2 + 
            (129140163*w + 129140163))/r^8*q^12 + ((-486*w - 486)*r^20 + 
            (636174*w + 636174)*r^18 + (-33891210*w - 33891210)*r^16 + 
            (452818350*w + 452818350)*r^14 + (-2611934100*w - 2611934100)*r^12 +
            (8755667622*w + 8755667622)*r^10 + (-13651656408*w - 
            13651656408)*r^8 + (13631461650*w + 13631461650)*r^6 + 
            (-13000109742*w - 13000109742)*r^4 + (8781531084*w + 8781531084)*r^2
            - 2324522934*w - 2324522934)/r^8*q^10 + ((-116640*w - 116640)*r^16 +
            (6065280*w + 6065280)*r^14 + (47589120*w + 47589120)*r^12 + 
            (-1574640000*w - 1574640000)*r^10 + (10109188800*w + 
            10109188800)*r^8 + (-38433813120*w - 38433813120)*r^6 + 
            (73466403840*w + 73466403840)*r^4 + (-64283103360*w - 
            64283103360)*r^2 + (20662426080*w + 20662426080))/r^5*q^9 + ((2187*w
            + 2187)*r^20 + (-4010958*w - 4010958)*r^18 + (166747815*w + 
            166747815)*r^16 + (-2385579600*w - 2385579600)*r^14 + (15994602630*w
            + 15994602630)*r^12 + (-54187850124*w - 54187850124)*r^10 + 
            (79846884486*w + 79846884486)*r^8 + (-68874753600*w - 
            68874753600)*r^6 + (58500493839*w + 58500493839)*r^4 + 
            (-39516889878*w - 39516889878)*r^2 + (10460353203*w + 
            10460353203))/r^8*q^8 + ((839808*w + 839808)*r^16 + (-43670016*w - 
            43670016)*r^14 + (-342641664*w - 342641664)*r^12 + (11337408000*w + 
            11337408000)*r^10 + (-72786159360*w - 72786159360)*r^8 + 
            (276723454464*w + 276723454464)*r^6 + (-528958107648*w - 
            528958107648)*r^4 + (462838344192*w + 462838344192)*r^2 - 
            148769467776*w - 148769467776)/r^5*q^7 + ((10825650*w + 
            10825650)*r^12 + (-134238060*w - 134238060)*r^10 + (3280171950*w + 
            3280171950)*r^8 + (-39985620840*w - 39985620840)*r^6 + 
            (139423546350*w + 139423546350)*r^4 + (-173621774700*w - 
            173621774700)*r^2 + (71027089650*w + 71027089650))/r^2*q^6 + 
            ((-944784*w - 944784)*r^16 + (49128768*w + 49128768)*r^14 + 
            (385471872*w + 385471872)*r^12 + (-12754584000*w - 12754584000)*r^10
            + (81884429280*w + 81884429280)*r^8 + (-311313886272*w - 
            311313886272)*r^6 + (595077871104*w + 595077871104)*r^4 + 
            (-520693137216*w - 520693137216)*r^2 + (167365651248*w + 
            167365651248))/r^5*q^5 + ((-24800580*w - 24800580)*r^12 + 
            (307527192*w + 307527192)*r^10 + (-7514575740*w - 7514575740)*r^8 + 
            (91603422288*w + 91603422288)*r^6 + (-319406669820*w - 
            319406669820)*r^4 + (397751702040*w + 397751702040)*r^2 - 
            162716605380*w - 162716605380)/r^2*q^4 + ((15943230*w + 
            15943230)*r^12 + (-197696052*w - 197696052)*r^10 + (4830798690*w + 
            4830798690)*r^8 + (-58887914328*w - 58887914328)*r^6 + 
            (205332859170*w + 205332859170)*r^4 + (-255697522740*w - 
            255697522740)*r^2 + (104603532030*w + 104603532030))/r^2*q^2)/(q^12 
            + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h^2 + ((-108*w*r^10 + 108*w*r^8 
            + 29160*w*r^6 - 239112*w*r^4 + 446148*w*r^2 - 236196*w)/r*q^15 + 
            (-513*w*r^14 + 17199*w*r^12 - 330885*w*r^10 + 3909627*w*r^8 - 
            24164163*w*r^6 + 67689837*w*r^4 - 77413239*w*r^2 + 
            30292137*w)/r^4*q^14 + (-108*w*r^18 + 32832*w*r^16 - 32724*w*r^14 - 
            8940456*w*r^12 + 80586576*w*r^10 - 228244068*w*r^8 + 445701852*w*r^6
            - 671741424*w*r^4 + 554824404*w*r^2 - 172186884*w)/r^7*q^13 + 
            (12069*w*r^14 - 2080971*w*r^12 + 39635001*w*r^10 - 257936967*w*r^8 +
            704277423*w*r^6 - 1592492481*w*r^4 + 1821248307*w*r^2 - 
            712662381*w)/r^4*q^12 + (-972*w*r^18 + 295488*w*r^16 - 294516*w*r^14
            - 80464104*w*r^12 + 725279184*w*r^10 - 2054196612*w*r^8 + 
            4011316668*w*r^6 - 6045672816*w*r^4 + 4993419636*w*r^2 - 
            1549681956*w)/r^7*q^11 + (-205578*w*r^14 + 21979350*w*r^12 - 
            419252274*w*r^10 + 3060352206*w*r^8 - 10905523614*w*r^6 + 
            27125811522*w*r^4 - 31022336934*w*r^2 + 12139175322*w)/r^4*q^10 + 
            (20412*w*r^18 - 6572664*w*r^16 + 6552252*w*r^14 + 1788948504*w*r^12 
            - 16044321888*w*r^10 + 44655924348*w*r^8 - 85041188820*w*r^6 + 
            126959129136*w*r^4 - 104861812356*w*r^2 + 32543321076*w)/r^7*q^9 + 
            (1745226*w*r^14 - 58510998*w*r^12 + 1125670770*w*r^10 - 
            13300551054*w*r^8 + 82206482526*w*r^6 - 230280825474*w*r^4 + 
            263359839078*w*r^2 - 103053850074*w)/r^4*q^8 + (-26244*w*r^18 + 
            14591664*w*r^16 - 14565420*w*r^14 - 3958172568*w*r^12 + 
            34224800400*w*r^10 - 82783627452*w*r^8 + 122769248292*w*r^6 - 
            163233166032*w*r^4 + 134822330172*w*r^2 - 41841412812*w)/r^7*q^7 + 
            (-4861701*w*r^14 + 162994923*w*r^12 - 3135797145*w*r^10 + 
            37051535079*w*r^8 - 229003772751*w*r^6 + 641496585249*w*r^4 - 
            733645266003*w*r^2 + 287078582349*w)/r^4*q^6 + (-27634932*w*r^10 + 
            27634932*w*r^8 + 7461431640*w*r^6 - 61183739448*w*r^4 + 
            114159904092*w*r^2 - 60437596284*w)/r*q^5 + (3365793*w*r^14 - 
            112842639*w*r^12 + 2170936485*w*r^10 - 25651062747*w*r^8 + 
            158541073443*w*r^6 - 444113020557*w*r^4 + 507908261079*w*r^2 - 
            198746710857*w)/r^4*q^4 + (40389516*w*r^10 - 40389516*w*r^8 - 
            10905169320*w*r^6 + 89422388424*w*r^4 - 166849090596*w*r^2 + 
            88331871492*w)/r*q^3 + (-19131876*w*r^10 + 19131876*w*r^8 + 
            5165606520*w*r^6 - 42357973464*w*r^4 + 79033779756*w*r^2 - 
            41841412812*w)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8
            + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 
            - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683)*h + 
            ((-27*r^8 + 756*r^6 - 7290*r^4 + 26244*r^2 - 19683)*q^16 + 
            (-432*r^12 + 4320*r^10 + 112752*r^8 - 2006208*r^6 + 10392624*r^4 - 
            17006112*r^2 + 8503056)/r^3*q^15 + (-270*r^16 + 37368*r^14 - 
            980424*r^12 + 10614240*r^10 - 56398356*r^8 + 168958872*r^6 - 
            361379880*r^4 + 382637520*r^2 - 143489070)/r^6*q^14 + (18144*r^12 - 
            181440*r^10 - 4735584*r^8 + 84260736*r^6 - 436490208*r^4 + 
            714256704*r^2 - 357128352)/r^3*q^13 + (648*r^16 - 1537380*r^14 + 
            42888528*r^12 - 416352312*r^10 + 1542517344*r^8 - 1460872260*r^6 + 
            867311712*r^4 - 918330048*r^2 + 344373768)/r^6*q^12 + (361584*r^12 -
            3615840*r^10 - 94373424*r^8 + 1679196096*r^6 - 8698626288*r^4 + 
            14234115744*r^2 - 7117057872)/r^3*q^11 + (-72900*r^16 + 
            10141848*r^14 - 266184144*r^12 + 2880016560*r^10 - 15278574456*r^8 +
            45657159192*r^6 - 97572567600*r^4 + 103312130400*r^2 - 
            38742048900)/r^6*q^10 + (-2379456*r^12 + 23794560*r^10 + 
            621038016*r^8 - 11050193664*r^6 + 57242572992*r^4 - 93669664896*r^2 
            + 46834832448)/r^3*q^9 + (262440*r^16 - 38329362*r^14 + 
            1009186776*r^12 - 10859111100*r^10 + 56770653384*r^8 - 
            165691612098*r^6 + 351261243360*r^4 - 371923669440*r^2 + 
            139471376040)/r^6*q^8 + (10392624*r^12 - 103926240*r^10 - 
            2712474864*r^8 + 48263345856*r^6 - 250015355568*r^4 + 
            409116036384*r^2 - 204558018192)/r^3*q^7 + (-196830*r^16 + 
            41413032*r^14 - 1111538376*r^12 + 11564156160*r^10 - 54889352244*r^8
            + 133502230728*r^6 - 263445932520*r^4 + 278942752080*r^2 - 
            104603532030)/r^6*q^6 + (-17006112*r^12 + 170061120*r^10 + 
            4438595232*r^8 - 78976384128*r^6 + 409116036384*r^4 - 
            669462604992*r^2 + 334731302496)/r^3*q^5 + (-36137988*r^8 + 
            1011863664*r^6 - 9757256760*r^4 + 35126124336*r^2 - 26344593252)*q^4
            + (8503056*r^12 - 85030560*r^10 - 2219297616*r^8 + 39488192064*r^6 -
            204558018192*r^4 + 334731302496*r^2 - 167365651248)/r^3*q^3 + 
            (38263752*r^8 - 1071385056*r^6 + 10331213040*r^4 - 37192366944*r^2 +
            27894275208)*q^2 - 14348907*r^8 + 401769396*r^6 - 3874204890*r^4 + 
            13947137604*r^2 - 10460353203)/(q^12 + (-3*r^4 - 54*r^2 + 
            81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 
            2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4 - 
            39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683))*t^2 + ((((-108*w - 108)*r^8 + 
            (-864*w - 864)*r^6 + (21384*w + 21384)*r^4 + (-46656*w - 46656)*r^2 
            + (26244*w + 26244))/r^2*q^18 + ((-513*w - 513)*r^12 + (12582*w + 
            12582)*r^10 + (-217647*w - 217647)*r^8 + (1950804*w + 1950804)*r^6 +
            (-6606927*w - 6606927)*r^4 + (8227494*w + 8227494)*r^2 - 3365793*w -
            3365793)/r^5*q^17 + ((-108*w - 108)*r^16 + (32832*w + 32832)*r^14 + 
            (261792*w + 261792)*r^12 + (-6846768*w - 6846768)*r^10 + (21117672*w
            + 21117672)*r^8 + (-42200352*w - 42200352)*r^6 + (68024448*w + 
            68024448)*r^4 + (-59521392*w - 59521392)*r^2 + (19131876*w + 
            19131876))/r^8*q^16 + ((16686*w + 16686)*r^12 + (-2085588*w - 
            2085588)*r^10 + (23842674*w + 23842674)*r^8 + (-78539544*w - 
            78539544)*r^6 + (214898994*w + 214898994)*r^4 + (-267610068*w - 
            267610068)*r^2 + (109476846*w + 109476846))/r^5*q^15 + ((-314199*w -
            314199)*r^12 + (37880298*w + 37880298)*r^10 + (-435044601*w - 
            435044601)*r^8 + (1466383500*w + 1466383500)*r^6 + (-4046568921*w - 
            4046568921)*r^4 + (5039123562*w + 5039123562)*r^2 - 2061459639*w - 
            2061459639)/r^5*q^13 + ((29160*w + 29160)*r^16 + (-8969616*w - 
            8969616)*r^14 + (-71523648*w - 71523648)*r^12 + (1869412608*w + 
            1869412608)*r^10 + (-5747121072*w - 5747121072)*r^8 + (11419604208*w
            + 11419604208)*r^6 + (-18366600960*w - 18366600960)*r^4 + 
            (16070775840*w + 16070775840)*r^2 - 5165606520*w - 
            5165606520)/r^8*q^12 + ((3595428*w + 3595428)*r^12 + (-223966296*w -
            223966296)*r^10 + (2883244572*w + 2883244572)*r^8 + (-14894519760*w 
            - 14894519760)*r^6 + (46305517212*w + 46305517212)*r^4 + 
            (-57663474264*w - 57663474264)*r^2 + (23589603108*w + 
            23589603108))/r^5*q^11 + ((-209952*w - 209952)*r^16 + (71856072*w + 
            71856072)*r^14 + (573168960*w + 573168960)*r^12 + (-14900188464*w - 
            14900188464)*r^10 + (44522001216*w + 44522001216)*r^8 + 
            (-83988935640*w - 83988935640)*r^6 + (132239526912*w + 
            132239526912)*r^4 + (-115709586048*w - 115709586048)*r^2 + 
            (37192366944*w + 37192366944))/r^8*q^10 + ((-20568735*w - 
            20568735)*r^12 + (504475290*w + 504475290)*r^10 + (-8726556465*w - 
            8726556465)*r^8 + (78217486380*w + 78217486380)*r^6 + 
            (-264904738065*w - 264904738065)*r^4 + (329881371930*w + 
            329881371930)*r^2 - 134951470335*w - 134951470335)/r^5*q^9 + 
            ((236196*w + 236196)*r^16 + (-156834144*w - 156834144)*r^14 + 
            (-1252783584*w - 1252783584)*r^12 + (31809932496*w + 
            31809932496)*r^10 + (-82917550584*w - 82917550584)*r^8 + 
            (112954595904*w + 112954595904)*r^6 + (-148769467776*w - 
            148769467776)*r^4 + (130173284304*w + 130173284304)*r^2 - 
            41841412812*w - 41841412812)/r^8*q^8 + ((47121102*w + 47121102)*r^12
            + (-1155707028*w - 1155707028)*r^10 + (19991747538*w + 
            19991747538)*r^8 + (-179189150616*w - 179189150616)*r^6 + 
            (606872672658*w + 606872672658)*r^4 + (-755728233876*w - 
            755728233876)*r^2 + (309161550222*w + 309161550222))/r^5*q^7 + 
            ((289103904*w + 289103904)*r^8 + (2312831232*w + 2312831232)*r^6 + 
            (-57242572992*w - 57242572992)*r^4 + (124892886528*w + 
            124892886528)*r^2 - 70252248672*w - 70252248672)/r^2*q^6 + 
            ((-30292137*w - 30292137)*r^12 + (742954518*w + 742954518)*r^10 + 
            (-12851837703*w - 12851837703)*r^8 + (115193025396*w + 
            115193025396)*r^6 + (-390132432423*w - 390132432423)*r^4 + 
            (485825293206*w + 485825293206)*r^2 - 198746710857*w - 
            198746710857)/r^5*q^5 + ((-382637520*w - 382637520)*r^8 + 
            (-3061100160*w - 3061100160)*r^6 + (75762228960*w + 75762228960)*r^4
            + (-165299408640*w - 165299408640)*r^2 + (92980917360*w + 
            92980917360))/r^2*q^4 + ((172186884*w + 172186884)*r^8 + 
            (1377495072*w + 1377495072)*r^6 + (-34093003032*w - 34093003032)*r^4
            + (74384733888*w + 74384733888)*r^2 - 41841412812*w - 
            41841412812)/r^2*q^2)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + 
            (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 
            162*r^10 - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + 
            (54*r^8 + 2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + 
            (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 
            78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 
            - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 
            19683)*h^2 + ((27*w*r^6 - 513*w*r^4 + 2673*w*r^2 - 2187*w)/r*q^19 + 
            (432*w*r^10 - 432*w*r^8 - 116640*w*r^6 + 956448*w*r^4 - 
            1784592*w*r^2 + 944784*w)/r^4*q^18 + (270*w*r^14 - 35181*w*r^12 + 
            670599*w*r^10 - 4644459*w*r^8 + 14834421*w*r^6 - 35626230*w*r^4 + 
            40743810*w*r^2 - 15943230*w)/r^7*q^17 + (-22032*w*r^10 + 22032*w*r^8
            + 5948640*w*r^6 - 48778848*w*r^4 + 91014192*w*r^2 - 
            48183984*w)/r^4*q^16 + (-3078*w*r^14 + 1845990*w*r^12 - 
            35098434*w*r^10 + 195994566*w*r^8 - 286151454*w*r^6 + 
            406139022*w*r^4 - 464479434*w*r^2 + 181752822*w)/r^7*q^15 + 
            (-198288*w*r^10 + 198288*w*r^8 + 53537760*w*r^6 - 439009632*w*r^4 + 
            819127728*w*r^2 - 433655856*w)/r^4*q^14 + (78732*w*r^14 - 
            23269680*w*r^12 + 442753776*w*r^10 - 2642403384*w*r^8 + 
            5379600096*w*r^6 - 10388608668*w*r^4 + 11880894996*w*r^2 - 
            4649045868*w)/r^7*q^13 + (5633712*w*r^10 - 5633712*w*r^8 - 
            1521102240*w*r^6 + 12473038368*w*r^4 - 23272864272*w*r^2 + 
            12320928144*w)/r^4*q^12 + (-918540*w*r^14 + 121339134*w*r^12 - 
            2312791866*w*r^10 + 15964133346*w*r^8 - 50600623374*w*r^6 + 
            121200434460*w*r^4 - 138610441620*w*r^2 + 54238868460*w)/r^7*q^11 + 
            (-31807728*w*r^10 + 31807728*w*r^8 + 8588086560*w*r^6 - 
            70422309792*w*r^4 + 131397724368*w*r^2 - 69563501136*w)/r^4*q^10 + 
            (2558790*w*r^14 - 363348180*w*r^12 + 6924085740*w*r^10 - 
            46979384400*w*r^8 + 143010773100*w*r^6 - 337629781710*w*r^4 + 
            386129087370*w*r^2 - 151093990710*w)/r^7*q^9 + (110539728*w*r^10 - 
            110539728*w*r^8 - 29845726560*w*r^6 + 244734957792*w*r^4 - 
            456639616368*w*r^2 + 241750385136*w)/r^4*q^8 + (-1771470*w*r^14 + 
            392912046*w*r^12 - 7479500634*w*r^10 + 46519156494*w*r^8 - 
            110457886086*w*r^6 + 233743695030*w*r^4 - 267320137410*w*r^2 + 
            104603532030*w)/r^7*q^7 + (-161558064*w*r^10 + 161558064*w*r^8 + 
            43620677280*w*r^6 - 357689553696*w*r^4 + 667396362384*w*r^2 - 
            353327485968*w)/r^4*q^6 + (-363505644*w*r^6 + 6906607236*w*r^4 - 
            35987058756*w*r^2 + 29443957164*w)/r*q^5 + (76527504*w*r^10 - 
            76527504*w*r^8 - 20662426080*w*r^6 + 169431893856*w*r^4 - 
            316135119024*w*r^2 + 167365651248*w)/r^4*q^4 + (358722675*w*r^6 - 
            6815730825*w*r^4 + 35513544825*w*r^2 - 29056536675*w)/r*q^3 + 
            (-129140163*w*r^6 + 2453663097*w*r^4 - 12784876137*w*r^2 + 
            10460353203*w)/r*q)/(q^12 + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8
            + 162*r^6 + 810*r^4 - 2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 
            - 2835*r^8 + 24057*r^4 - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 
            2835*r^6 + 14580*r^4 - 52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 
            14580*r^2 + 21870)/r^3*q^7 + (-81*r^8 - 21870*r^4 + 78732*r^2 - 
            59049)/r^6*q^6 + (2916*r^4 + 52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 
            + (-2187*r^4 - 39366*r^2 + 59049)/r^3*q^3 + 39366*q^2 - 19683)*h + 
            ((270*r^8 - 648*r^6 + 72900*r^4 - 262440*r^2 + 196830)/r^3*q^19 + 
            (432*r^12 - 18144*r^10 - 361584*r^8 + 2379456*r^6 - 10392624*r^4 + 
            17006112*r^2 - 8503056)/r^6*q^18 + (27*r^16 - 37368*r^14 + 
            1537380*r^12 - 10141848*r^10 + 38329362*r^8 - 41413032*r^6 + 
            36137988*r^4 - 38263752*r^2 + 14348907)/r^9*q^17 + (-4320*r^12 + 
            181440*r^10 + 3615840*r^8 - 23794560*r^6 + 103926240*r^4 - 
            170061120*r^2 + 85030560)/r^6*q^16 + (-756*r^16 + 980424*r^14 - 
            42888528*r^12 + 266184144*r^10 - 1009186776*r^8 + 1111538376*r^6 - 
            1011863664*r^4 + 1071385056*r^2 - 401769396)/r^9*q^15 + 
            (-112752*r^12 + 4735584*r^10 + 94373424*r^8 - 621038016*r^6 + 
            2712474864*r^4 - 4438595232*r^2 + 2219297616)/r^6*q^14 + (7290*r^16 
            - 10614240*r^14 + 416352312*r^12 - 2880016560*r^10 + 10859111100*r^8
            - 11564156160*r^6 + 9757256760*r^4 - 10331213040*r^2 + 
            3874204890)/r^9*q^13 + (2006208*r^12 - 84260736*r^10 - 
            1679196096*r^8 + 11050193664*r^6 - 48263345856*r^4 + 78976384128*r^2
            - 39488192064)/r^6*q^12 + (-26244*r^16 + 56398356*r^14 - 
            1542517344*r^12 + 15278574456*r^10 - 56770653384*r^8 + 
            54889352244*r^6 - 35126124336*r^4 + 37192366944*r^2 - 
            13947137604)/r^9*q^11 + (-10392624*r^12 + 436490208*r^10 + 
            8698626288*r^8 - 57242572992*r^6 + 250015355568*r^4 - 
            409116036384*r^2 + 204558018192)/r^6*q^10 + (19683*r^16 - 
            168958872*r^14 + 1460872260*r^12 - 45657159192*r^10 + 
            165691612098*r^8 - 133502230728*r^6 + 26344593252*r^4 - 
            27894275208*r^2 + 10460353203)/r^9*q^9 + (17006112*r^12 - 
            714256704*r^10 - 14234115744*r^8 + 93669664896*r^6 - 
            409116036384*r^4 + 669462604992*r^2 - 334731302496)/r^6*q^8 + 
            (361379880*r^8 - 867311712*r^6 + 97572567600*r^4 - 351261243360*r^2 
            + 263445932520)/r^3*q^7 + (-8503056*r^12 + 357128352*r^10 + 
            7117057872*r^8 - 46834832448*r^6 + 204558018192*r^4 - 
            334731302496*r^2 + 167365651248)/r^6*q^6 + (-382637520*r^8 + 
            918330048*r^6 - 103312130400*r^4 + 371923669440*r^2 - 
            278942752080)/r^3*q^5 + (143489070*r^8 - 344373768*r^6 + 
            38742048900*r^4 - 139471376040*r^2 + 104603532030)/r^3*q^3)/(q^12 + 
            (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683))*t + ((((162*w + 162)*r^8 + 
            (1296*w + 1296)*r^6 + (-32076*w - 32076)*r^4 + (69984*w + 69984)*r^2
            - 39366*w - 39366)/r^5*q^21 + ((81*w + 81)*r^12 + (-13446*w - 
            13446)*r^10 + (148959*w + 148959)*r^8 + (-411156*w - 411156)*r^6 + 
            (1043199*w + 1043199)*r^4 + (-1299078*w - 1299078)*r^2 + (531441*w +
            531441))/r^8*q^20 + ((-4536*w - 4536)*r^8 + (-36288*w - 36288)*r^6 +
            (898128*w + 898128)*r^4 + (-1959552*w - 1959552)*r^2 + (1102248*w + 
            1102248))/r^5*q^19 + ((-3726*w - 3726)*r^12 + (618516*w + 
            618516)*r^10 + (-6852114*w - 6852114)*r^8 + (18913176*w + 
            18913176)*r^6 + (-47987154*w - 47987154)*r^4 + (59757588*w + 
            59757588)*r^2 - 24446286*w - 24446286)/r^8*q^18 + ((69255*w + 
            69255)*r^12 + (-11496330*w - 11496330)*r^10 + (127359945*w + 
            127359945)*r^8 + (-351538380*w - 351538380)*r^6 + (891935145*w + 
            891935145)*r^4 + (-1110711690*w - 1110711690)*r^2 + (454382055*w + 
            454382055))/r^8*q^16 + ((1382184*w + 1382184)*r^8 + (11057472*w + 
            11057472)*r^6 + (-273672432*w - 273672432)*r^4 + (597103488*w + 
            597103488)*r^2 - 335870712*w - 335870712)/r^5*q^15 + ((-656100*w - 
            656100)*r^12 + (108912600*w + 108912600)*r^10 + (-1206567900*w - 
            1206567900)*r^8 + (3330363600*w + 3330363600)*r^6 + (-8449911900*w -
            8449911900)*r^4 + (10522531800*w + 10522531800)*r^2 - 4304672100*w -
            4304672100)/r^8*q^14 + ((-20863980*w - 20863980)*r^8 + (-166911840*w
            - 166911840)*r^6 + (4131068040*w + 4131068040)*r^4 + (-9013239360*w 
            - 9013239360)*r^2 + (5069947140*w + 5069947140))/r^5*q^13 + 
            ((3247695*w + 3247695)*r^12 + (-539117370*w - 539117370)*r^10 + 
            (5972511105*w + 5972511105)*r^8 + (-16485299820*w - 16485299820)*r^6
            + (41827063905*w + 41827063905)*r^4 + (-52086532410*w - 
            52086532410)*r^2 + (21308126895*w + 21308126895))/r^8*q^12 + 
            ((137466072*w + 137466072)*r^8 + (1099728576*w + 1099728576)*r^6 + 
            (-27218282256*w - 27218282256)*r^4 + (59385343104*w + 
            59385343104)*r^2 - 33404255496*w - 33404255496)/r^5*q^11 + 
            ((-7440174*w - 7440174)*r^12 + (1235068884*w + 1235068884)*r^10 + 
            (-13682479986*w - 13682479986)*r^8 + (37766323224*w + 
            37766323224)*r^6 + (-95822000946*w - 95822000946)*r^4 + 
            (119325510612*w + 119325510612)*r^2 - 48814981614*w - 
            48814981614)/r^8*q^10 + ((-433655856*w - 433655856)*r^8 + 
            (-3469246848*w - 3469246848)*r^6 + (85863859488*w + 85863859488)*r^4
            + (-187339329792*w - 187339329792)*r^2 + (105378373008*w + 
            105378373008))/r^5*q^9 + ((4782969*w + 4782969)*r^12 + (-793972854*w
            - 793972854)*r^10 + (8795879991*w + 8795879991)*r^8 + 
            (-24278350644*w - 24278350644)*r^6 + (61599857751*w + 
            61599857751)*r^4 + (-76709256822*w - 76709256822)*r^2 + 
            (31381059609*w + 31381059609))/r^8*q^8 + ((573956280*w + 
            573956280)*r^8 + (4591650240*w + 4591650240)*r^6 + (-113643343440*w 
            - 113643343440)*r^4 + (247949112960*w + 247949112960)*r^2 - 
            139471376040*w - 139471376040)/r^5*q^7 + ((-258280326*w - 
            258280326)*r^8 + (-2066242608*w - 2066242608)*r^6 + (51139504548*w +
            51139504548)*r^4 + (-111577100832*w - 111577100832)*r^2 + 
            (62762119218*w + 62762119218))/r^5*q^5)/(q^12 + (-3*r^4 - 54*r^2 + 
            81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 2916*r^2 + 
            2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4 - 
            39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h^2 + ((-81*w*r^6 + 1539*w*r^4 -
            8019*w*r^2 + 6561*w)/r^4*q^22 + (-162*w*r^10 + 162*w*r^8 + 
            43740*w*r^6 - 358668*w*r^4 + 669222*w*r^2 - 354294*w)/r^7*q^21 + 
            (15633*w*r^6 - 297027*w*r^4 + 1547667*w*r^2 - 1266273*w)/r^4*q^20 + 
            (3078*w*r^10 - 3078*w*r^8 - 831060*w*r^6 + 6814692*w*r^4 - 
            12715218*w*r^2 + 6731586*w)/r^7*q^19 + (-531684*w*r^6 + 
            10101996*w*r^4 - 52636716*w*r^2 + 43066404*w)/r^4*q^18 + 
            (27702*w*r^10 - 27702*w*r^8 - 7479540*w*r^6 + 61332228*w*r^4 - 
            114436962*w*r^2 + 60584274*w)/r^7*q^17 + (7759476*w*r^6 - 
            147430044*w*r^4 + 768188124*w*r^2 - 628517556*w)/r^4*q^16 + 
            (-1132866*w*r^10 + 1132866*w*r^8 + 305873820*w*r^6 - 
            2508165324*w*r^4 + 4679869446*w*r^2 - 2477577942*w)/r^7*q^15 + 
            (-58143582*w*r^6 + 1104728058*w*r^4 - 5756214618*w*r^2 + 
            4709630142*w)/r^4*q^14 + (10668186*w*r^10 - 10668186*w*r^8 - 
            2880410220*w*r^6 + 23619363804*w*r^4 - 44070276366*w*r^2 + 
            23331322782*w)/r^7*q^13 + (237967470*w*r^6 - 4521381930*w*r^4 + 
            23558779530*w*r^2 - 19275365070*w)/r^4*q^12 + (-41452398*w*r^10 + 
            41452398*w*r^8 + 11192147460*w*r^6 - 91775609172*w*r^4 + 
            171239856138*w*r^2 - 90656394426*w)/r^7*q^11 + (-588836628*w*r^6 + 
            11187895932*w*r^4 - 58294826172*w*r^2 + 47695766868*w)/r^4*q^10 + 
            (60584274*w*r^10 - 60584274*w*r^8 - 16357753980*w*r^6 + 
            134133582636*w*r^4 - 250273635894*w*r^2 + 132497807238*w)/r^7*q^9 + 
            (1090516932*w*r^6 - 20719821708*w*r^4 + 107961176268*w*r^2 - 
            88331871492*w)/r^4*q^8 + (-28697814*w*r^10 + 28697814*w*r^8 + 
            7748409780*w*r^6 - 63536960196*w*r^4 + 118550669634*w*r^2 - 
            62762119218*w)/r^7*q^7 + (-1076168025*w*r^6 + 20447192475*w*r^4 - 
            106540634475*w*r^2 + 87169610025*w)/r^4*q^6 + (387420489*w*r^6 - 
            7360989291*w*r^4 + 38354628411*w*r^2 - 31381059609*w)/r^4*q^4)/(q^12
            + (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)*h + ((-27*r^4 - 486*r^2 + 
            729)/r^3*q^23 + (-189*r^8 + 3564*r^6 - 51030*r^4 + 183708*r^2 - 
            137781)/r^6*q^22 + (-27*r^12 + 8208*r^10 + 149931*r^8 - 339714*r^6 +
            649539*r^4 - 1062882*r^2 + 531441)/r^9*q^21 + (8856*r^8 - 593568*r^6
            + 2391120*r^4 - 8608032*r^2 + 6456024)/r^6*q^20 + (270*r^12 - 
            79623*r^10 - 1455084*r^8 + 3330801*r^6 - 6495390*r^4 + 10628820*r^2 
            - 5314410)/r^9*q^19 + (-201852*r^8 + 15750288*r^6 - 54500040*r^4 + 
            196200144*r^2 - 147150108)/r^6*q^18 + (7047*r^12 - 2098062*r^10 - 
            38335923*r^8 + 87471252*r^6 - 169529679*r^4 + 277412202*r^2 - 
            138706101)/r^9*q^17 + (2758536*r^8 - 167191776*r^6 + 744804720*r^4 -
            2681296992*r^2 + 2010972744)/r^6*q^16 + (-125388*r^12 + 
            39134178*r^10 + 714571632*r^8 - 1605069918*r^6 + 3016459116*r^4 - 
            4936024008*r^2 + 2468012004)/r^9*q^15 + (-22661694*r^8 + 
            841960008*r^6 - 6118657380*r^4 + 22027166568*r^2 - 
            16520374926)/r^6*q^14 + (649539*r^12 - 232534962*r^10 - 
            4238241975*r^8 + 9119527560*r^6 - 15625959723*r^4 + 25569752274*r^2 
            - 12784876137)/r^9*q^13 + (105658344*r^8 - 2303383392*r^6 + 
            28527752880*r^4 - 102699910368*r^2 + 77024932776)/r^6*q^12 + 
            (-1062882*r^12 + 615408678*r^10 + 11163449646*r^8 - 21265080174*r^6 
            + 25569752274*r^4 - 41841412812*r^2 + 20920706406)/r^9*q^11 + 
            (-252965916*r^8 + 4770214416*r^6 - 68300797320*r^4 + 
            245882870352*r^2 - 184412152764)/r^6*q^10 + (531441*r^12 - 
            1165981554*r^10 - 21030714693*r^8 + 33806024892*r^6 - 
            12784876137*r^4 + 20920706406*r^2 - 10460353203)/r^9*q^9 + 
            (267846264*r^8 - 5050815264*r^6 + 72318491280*r^4 - 260346568608*r^2
            + 195259926456)/r^6*q^8 + (1650124305*r^4 + 29702237490*r^2 - 
            44553356235)/r^3*q^7 + (-100442349*r^8 + 1894055724*r^6 - 
            27119434230*r^4 + 97629963228*r^2 - 73222472421)/r^6*q^6 + 
            (-1291401630*r^4 - 23245229340*r^2 + 34867844010)/r^3*q^5 + 
            (387420489*r^4 + 6973568802*r^2 - 10460353203)/r^3*q^3)/(q^12 + 
            (-3*r^4 - 54*r^2 + 81)/r^3*q^11 + (3*r^8 + 162*r^6 + 810*r^4 - 
            2916*r^2 + 2187)/r^6*q^10 + (-r^12 - 162*r^10 - 2835*r^8 + 24057*r^4
            - 39366*r^2 + 19683)/r^9*q^9 + (54*r^8 + 2835*r^6 + 14580*r^4 - 
            52488*r^2 + 39366)/r^6*q^8 + (-810*r^4 - 14580*r^2 + 21870)/r^3*q^7 
            + (-81*r^8 - 21870*r^4 + 78732*r^2 - 59049)/r^6*q^6 + (2916*r^4 + 
            52488*r^2 - 78732)/r^3*q^5 - 24057*q^4 + (-2187*r^4 - 39366*r^2 + 
            59049)/r^3*q^3 + 39366*q^2 - 19683)))/t^2
    ]
];


==> auxfiles/F3twistsimplebasis.txt <==

basis := [
[ -3*(w^2*(l^2-l+1)*t + w*(m^2-m+1)/t), 
       3*(2*w+1)*((l+1)*(l-2)*(2*l-1)*t^3-(m+1)*(m-2)*(2*m-1))/(2*t^2) ],

[-3*(w*(l^2-l+1)*t + w^2*(m^2-m+1)/t), 
       3*(2*w+1)*((l+1)*(l-2)*(2*l-1)*t^3-(m+1)*(m-2)*(2*m-1))/(2*t^2) ],

[ 3*( 3*l*t^2 + (l+1)*(m+1)*t + 3*m)/t, 
 -27*( l*(l+1)*t^3 + 2*l*(m+1)*t^2 + 2*(l+1)*m*t + m*(m+1) )/(2*t^2) ],

[ -3*( 3*(l-1)*t^2 - (l-2)*(m+1)*t - 3*m)/t,
  27*( (l-1)*(l-2)*t^3 + 2*(l-1)*(m+1)*t^2 -2*(l-2)*m*t -m*(m+1) )/(2*t^2) ],

[ 3*( 3*l*t^2 + (l+1)*(m-2)*t - 3*(m-1))/t,
   -27*( l*(l+1)*t^3 + 2*l*(m-2)*t^2 - 2*(m-1)*(l+1)*t - (m-1)*(m-2))/(2*t^2) ],

[-3*( 3*(l-1)*t^2 - (l-2)*(m-2)*t + 3*(m-1))/t,
  27*( (l-1)*(l-2)*t^3 + 2*(l-1)*(m-2)*t^2 + 2*(l-2)*(m-1)*t + (m-1)*(m-2))/(2*t^2) ],

[ 3*( (9*l^2*(l-1)^2*d^2 + 3*(l-1)*l*(2*l*m-m+l^2-2*l)*d +
3*(l-1)*l*(m^2+2*l*m-2*m-l) )*t^2
+ ( -6*(l-1)*l*(2*l*m-m+l^2-2*l)*d^2 -6*(l-1)*l*(m^2+2*l*m-2*m-l)*d
-(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3+2*l^2))*t
+ 3*(l-1)*l*(m^2+2*l*m-2*m-l)*d^2 + 9*(l-1)*l*(m-1)*m*d +
3*(m-1)*m*(2*l*m-m+l^2-2*l) )/((l-m)^2*t),

27*( ( 6*(l-1)^2*l^2*(2*l*m-m+l^2-2*l)*d^2 +
6*(l-1)^2*l^2*(m^2+2*l*m-2*m-l)*d +
(l-1)*l*(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3
+2*l^2) )*t^3 +
(-2*(l-1)*l*
 (10*l^2*m^2-10*l*m^2+m^2+16*l^3*m-34*l^2*m+16*l*m+l^4-10*l^3+10*l^2)*d^2
-2*(l-1)*l
 *(4*l*m^3-2*m^3+19*l^2*m^2-25*l*m^2+4*m^2+4*l^3*m-25*l^2*m+19*l*m-2*l^3
 +4*l^2)*d
-2*(l-1)*l
  *(m^4+16*l*m^3-10*m^3+10*l^2*m^2-34*l*m^2+10*m^2-10*l^2*m+16*l*m+l^2) )*t^2
+( 2*(l-1)*l
  *(4*l*m^3-2*m^3+19*l^2*m^2-25*l*m^2+4*m^2+4*l^3*m-25*l^2*m+19*l*m-2*l^3
    +4*l^2)*d^2 
 + 2*(l-1)*l*(m^4+16*l*m^3-10*m^3+10*l^2*m^2-34*l*m^2+10*m^2-10*l^2*m+16*l*m+l^2)*d
 + 2*(m-1)*m*(10*l^2*m^2-10*l*m^2+m^2+16*l^3*m-34*l^2*m+16*l*m+l^4-10*l^3+10*l^2) )*t 
 -6*(l-1)*l*(m-1)*m*(2*l*m-m+l^2-2*l)*d^2 -6*(l-1)*l*(m-1)*m*(m^2+2*l*m-2*m-l)*d
  -(m-1)*m
      *(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3
               +2*l^2) )/(2*(m-l)^3*t^2) ],

[ ( (-27*(l-1)^2*l^2*(w+1)*d^2 + 9*(l-1)*l*(2*l*m-m+l^2-2*l)*w*d +
9*(l-1)*l*(m^2+2*l*m-2*m-l) )*t^2 +
 ( 18*(l-1)*l*(2*l*m-m+l^2-2*l)*(w+1)*d^2
-18*(l-1)*l*(m^2+2*l*m-2*m-l)*w*d
-3*(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3+2*l^2) )*t
-9*(l-1)*l*(m^2+2*l*m-2*m-l)*(w+1)*d^2 + 27*(l-1)*l*(m-1)*m*w*d +
 9*(m-1)*m*(2*l*m-m+l^2-2*l) )/((l-m)^2*t) ,

( (-162*(l-1)^2*l^2*(2*l*m-m+l^2-2*l)*(w+1)*d^2 +
162*(l-1)^2*l^2*(m^2+2*l*m-2*m-l)*w*d + 27*(l-1)*l
*(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3+2*l^2) )*t^3
+ (54*(l-1)*l
*(10*l^2*m^2-10*l*m^2+m^2+16*l^3*m-34*l^2*m+16*l*m+l^4-10*l^3+10*l^2)*(w+1)*d^2
-54*(l-1)*l
*(4*l*m^3-2*m^3+19*l^2*m^2-25*l*m^2+4*m^2+4*l^3*m-25*l^2*m+19*l*m-2*l^3
+4*l^2)*w*d -54*(l-1)*l
*(m^4+16*l*m^3-10*m^3+10*l^2*m^2-34*l*m^2+10*m^2-10*l^2*m+16*l*m+l^2) )*t^2
+ ( -54*(l-1)*l
*(4*l*m^3-2*m^3+19*l^2*m^2-25*l*m^2+4*m^2+4*l^3*m-25*l^2*m+19*l*m-2*l^3
+4*l^2)*(w+1)*d^2 + 54*(l-1)*l
*(m^4+16*l*m^3-10*m^3+10*l^2*m^2-34*l*m^2+10*m^2-10*l^2*m+16*l*m+l^2)*w*d
+ 54*(m-1)*m
*(10*l^2*m^2-10*l*m^2+m^2+16*l^3*m-34*l^2*m+16*l*m+l^4-10*l^3+10*l^2) )*t
+ 162*(l-1)*l*(m-1)*m*(2*l*m-m+l^2-2*l)*(w+1)*d^2
-162*(l-1)*l*(m-1)*m*(m^2+2*l*m-2*m-l)*w*d -27*(m-1)*m
*(2*l*m^3-m^3+14*l^2*m^2-17*l*m^2+2*m^2+2*l^3*m-17*l^2*m+14*l*m-l^3+2*l^2) )/(2*(m-l)^3*t^2)
]
];



==> auxfiles/F4.txt <==

the two elliptic curves are 
y^2 = x*(x + (u^2+1)^2)*(x + (u^2-1)^2)
y^2 = x*(x + (v^2+1)^2)*(x + (v^2-1)^2)

so the relevant parameters from F1.txt are

a = 2*(u^4+1)
b = (u^4-1)^2
c = 0
A = 2*(v^4+1)
B = (v^4-1)^2
C = 0

equation of F4 (obtained by plugging t -> t^4 in the equation for F1,
and scaling X,Y by 3^2, 3^3) is

Y^2 = X^3 
     -27*(u^8+14*u^4+1)*(v^8+14*v^4+1) * X 
     + 2916*u^4*(u^4-1)^4*t^4 + 2916*v^4*(v^4-1)^4/t^4 
     + 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1)

------------------------------------

sections deduced from RES are in F4RES.txt
sections deduced from quartic model are in F4quartic.txt

comparison in F4comparebases.txt

-------------------------------------------



==> auxfiles/F4RES.txt <==

/* Magma code for rational elliptic surface */

F<i> := NumberField(Polynomial([1,0,1]));
G<u> := RationalFunctionField(F);
K<v> := RationalFunctionField(G);
L<t> := RationalFunctionField(K);
R<X> := PolynomialRing(L);

p := X^3  
     -27*(u^8+14*u^4+1)*(v^8+14*v^4+1) * X 
     + 2916*u^4*(u^4-1)^4*t^4 + 2916*v^4*(v^4-1)^4/t^4 
     + 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1);

s := u*(u^4-1)*t + v*(v^4-1)/t;

A := 27*(u^8+14*u^4+1)*(v^8+14*v^4+1);
B := u*v*(u^4-1)*(v^4-1);
C := 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1);

q := X^3 - A*X + 2916*(s^4 -4*B*s^2 + 2*B^2) + C;

q - p;

F<i> := NumberField(Polynomial([1,0,1]));
G<u> := RationalFunctionField(F);
H<v> := RationalFunctionField(G);
K<s> := RationalFunctionField(H);
R<X> := PolynomialRing(K);

A := 27*(u^8+14*u^4+1)*(v^8+14*v^4+1);
B := u*v*(u^4-1)*(v^4-1);
C := 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1);
p := X^3 - A*X + 2916*(s^4 -4*B*s^2 + 2*B^2) + C;

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1), Coefficient(p,0)]);

P1 := E! [(-72*v^3*u^3 + (-18*s + 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 - 18*s*v*u + (3*v^4 + (18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 - 108*s*v^3*u^3 + (54*v^6 + (324*s - 918)*v^2)*u^2 + 324*s*v*u + (-54*v^4 + (-108*s + 54)))*i + (432*v^5*u^5 + (108*s - 864)*v^3*u^3 + 324*s*v^2*u^2 + (-324*s + 432)*v*u + (54*s^2 - 108*s)) ];

P2 := E! [ (-72*v^3*u^3 + (18*s + 72)*v*u + 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 + 108*s*v^3*u^3 + (54*v^6 + (-324*s - 918)*v^2)*u^2 - 324*s*v*u + (-54*v^4 + (108*s + 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P3 := E! [(72*v^3*u^3 + (-18*s - 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((54*v^6 - 54*v^2)*u^6 + (-918*v^4 + 54)*u^4 - 108*s*v^3*u^3 + (-54*v^6 + (324*s + 918)*v^2)*u^2 + 324*s*v*u + (54*v^4 + (-108*s - 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P4 := E! [(-72*v*u^3 + (72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 + 18*s*u + (-15*v^4 + 18*s*v + 3)), ((-54*v^4 + 54)*u^6 + (54*v^6 - 918*v^2)*u^4 - 108*s*u^3 + (918*v^4 - 324*s*v - 54)*u^2 + 324*s*v^2*u + (-54*v^6 + 108*s*v^3 + 54*v^2))*i + (-432*v*u^5 + (864*v^3 - 108*s)*u^3 + 324*s*v*u^2 + (-432*v^5 + 324*s*v^2)*u + (-108*s*v^3 + 54*s^2)) ];

P5 := E! [(72*v*u^3 + (-72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 - 18*s*u + (-15*v^4 - 18*s*v + 3)), ((54*v^4 - 54)*u^6 + (-54*v^6 + 918*v^2)*u^4 - 108*s*u^3 + (-918*v^4 - 324*s*v + 54)*u^2 + 324*s*v^2*u + (54*v^6 + 108*s*v^3 - 54*v^2))*i + (-432*v*u^5 + (864*v^3 + 108*s)*u^3 - 324*s*v*u^2 + (-432*v^5 - 324*s*v^2)*u + (108*s*v^3 + 54*s^2)) ];

P6 := E! [(3*v^4 + 18*v^2 + 3)*u^4 + (18*v^4 - 36*v^2 + 18)*u^2 + (3*v^4 + 18*v^2 + 3), (-108*v^5 + 108*v)*u^5 + (108*v^5 - 108*v)*u + 54*s^2 ];

// ---------------------------------------------------

// Now convert to sections of F4

F<i> := NumberField(Polynomial([1,0,1]));
G<u> := FunctionField(F);
K<v> := FunctionField(G);
L<t> := FunctionField(K);
R<X> := PolynomialRing(L);

p := X^3 
     -27*(u^8+14*u^4+1)*(v^8+14*v^4+1) * X 
     + 2916*u^4*(u^4-1)^4*t^4 + 2916*v^4*(v^4-1)^4/t^4 
     + 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1);

s := u*(u^4-1)*t + v*(v^4-1)/t;
s1 := i*u*(u^4-1)*t + v*(v^4-1)/t;
u1 := i*u;

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1), Coefficient(p,0)]);

P1 := E ! [(-72*v^3*u^3 + (-18*s + 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 - 18*s*v*u + (3*v^4 + (18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 - 108*s*v^3*u^3 + (54*v^6 + (324*s - 918)*v^2)*u^2 + 324*s*v*u + (-54*v^4 + (-108*s + 54)))*i + (432*v^5*u^5 + (108*s - 864)*v^3*u^3 + 324*s*v^2*u^2 + (-324*s + 432)*v*u + (54*s^2 - 108*s)) ];

P2 := E! [ (-72*v^3*u^3 + (18*s + 72)*v*u + 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 + 108*s*v^3*u^3 + (54*v^6 + (-324*s - 918)*v^2)*u^2 - 324*s*v*u + (-54*v^4 + (108*s + 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P3 := E! [(72*v^3*u^3 + (-18*s - 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((54*v^6 - 54*v^2)*u^6 + (-918*v^4 + 54)*u^4 - 108*s*v^3*u^3 + (-54*v^6 + (324*s + 918)*v^2)*u^2 + 324*s*v*u + (54*v^4 + (-108*s - 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P4 := E! [ (-72*v*u^3 + (72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 + 18*s*u + (-15*v^4 + 18*s*v + 3)), ((-54*v^4 + 54)*u^6 + (54*v^6 - 918*v^2)*u^4 - 108*s*u^3 + (918*v^4 - 324*s*v - 54)*u^2 + 324*s*v^2*u + (-54*v^6 + 108*s*v^3 + 54*v^2))*i + (-432*v*u^5 + (864*v^3 - 108*s)*u^3 + 324*s*v*u^2 + (-432*v^5 + 324*s*v^2)*u + (-108*s*v^3 + 54*s^2)) ];

P5 := E! [(72*v*u^3 + (-72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 - 18*s*u + (-15*v^4 - 18*s*v + 3)), ((54*v^4 - 54)*u^6 + (-54*v^6 + 918*v^2)*u^4 - 108*s*u^3 + (-918*v^4 - 324*s*v + 54)*u^2 + 324*s*v^2*u + (54*v^6 + 108*s*v^3 - 54*v^2))*i + (-432*v*u^5 + (864*v^3 + 108*s)*u^3 - 324*s*v*u^2 + (-432*v^5 - 324*s*v^2)*u + (108*s*v^3 + 54*s^2))  ];

P6 := E! [ (3*v^4 + 18*v^2 + 3)*u^4 + (18*v^4 - 36*v^2 + 18)*u^2 + (3*v^4 + 18*v^2 + 3), (-108*v^5 + 108*v)*u^5 + (108*v^5 - 108*v)*u + 54*s^2 ];

P1p := E! [(-72*v^3*u1^3 + (-18*s1 + 72)*v*u1 - 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 - 18*s1*v*u1 + (3*v^4 + (18*s1 - 15))), ((-54*v^6 + 54*v^2)*u1^6 + (918*v^4 - 54)*u1^4 - 108*s1*v^3*u1^3 + (54*v^6 + (324*s1 - 918)*v^2)*u1^2 + 324*s1*v*u1 + (-54*v^4 + (-108*s1 + 54)))*i + (432*v^5*u1^5 + (108*s1 - 864)*v^3*u1^3 + 324*s1*v^2*u1^2 + (-324*s1 + 432)*v*u1 + (54*s1^2 - 108*s1)) ];

P2p := E! [ (-72*v^3*u1^3 + (18*s1 + 72)*v*u1 + 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 + 18*s1*v*u1 + (3*v^4 + (-18*s1 - 15))), ((-54*v^6 + 54*v^2)*u1^6 + (918*v^4 - 54)*u1^4 + 108*s1*v^3*u1^3 + (54*v^6 + (-324*s1 - 918)*v^2)*u1^2 - 324*s1*v*u1 + (-54*v^4 + (108*s1 + 54)))*i + (432*v^5*u1^5 + (-108*s1 - 864)*v^3*u1^3 - 324*s1*v^2*u1^2 + (324*s1 + 432)*v*u1 + (54*s1^2 + 108*s1)) ];

P3p := E! [(72*v^3*u1^3 + (-18*s1 - 72)*v*u1 - 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 + 18*s1*v*u1 + (3*v^4 + (-18*s1 - 15))), ((54*v^6 - 54*v^2)*u1^6 + (-918*v^4 + 54)*u1^4 - 108*s1*v^3*u1^3 + (-54*v^6 + (324*s1 + 918)*v^2)*u1^2 + 324*s1*v*u1 + (54*v^4 + (-108*s1 - 54)))*i + (432*v^5*u1^5 + (-108*s1 - 864)*v^3*u1^3 - 324*s1*v^2*u1^2 + (324*s1 + 432)*v*u1 + (54*s1^2 + 108*s1)) ];

P4p := E! [ (-72*v*u1^3 + (72*v^3 - 18*s1)*u1 + 18*s1*v)*i + ((3*v^4 - 15)*u1^4 + 72*v^2*u1^2 + 18*s1*u1 + (-15*v^4 + 18*s1*v + 3)), ((-54*v^4 + 54)*u1^6 + (54*v^6 - 918*v^2)*u1^4 - 108*s1*u1^3 + (918*v^4 - 324*s1*v - 54)*u1^2 + 324*s1*v^2*u1 + (-54*v^6 + 108*s1*v^3 + 54*v^2))*i + (-432*v*u1^5 + (864*v^3 - 108*s1)*u1^3 + 324*s1*v*u1^2 + (-432*v^5 + 324*s1*v^2)*u1 + (-108*s1*v^3 + 54*s1^2)) ];

P5p := E! [(72*v*u1^3 + (-72*v^3 - 18*s1)*u1 + 18*s1*v)*i + ((3*v^4 - 15)*u1^4 + 72*v^2*u1^2 - 18*s1*u1 + (-15*v^4 - 18*s1*v + 3)), ((54*v^4 - 54)*u1^6 + (-54*v^6 + 918*v^2)*u1^4 - 108*s1*u1^3 + (-918*v^4 - 324*s1*v + 54)*u1^2 + 324*s1*v^2*u1 + (54*v^6 + 108*s1*v^3 - 54*v^2))*i + (-432*v*u1^5 + (864*v^3 + 108*s1)*u1^3 - 324*s1*v*u1^2 + (-432*v^5 - 324*s1*v^2)*u1 + (108*s1*v^3 + 54*s1^2))  ];

P6p := E! [ (3*v^4 + 18*v^2 + 3)*u1^4 + (18*v^4 - 36*v^2 + 18)*u1^2 + (3*v^4 + 18*v^2 + 3), (-108*v^5 + 108*v)*u1^5 + (108*v^5 - 108*v)*u1 + 54*s1^2 ];


Q1 := E! [ (18*t*v - 18*t)*u^6 + (-18*t*v - 18*t)*u^5 + (3*v^4 - 18*v^3 + 18*v^2 - 18*v + 3)*u^4 + (-18*v^4 + 36*v^3 - 36*v + 18)*u^3 + (18*v^4 - 36*v^2 - 18*t*v + (18*t + 18))*u^2 + (18/t*v^6 - 18/t*v^5 - 18*v^4 - 36*v^3 - 18/t*v^2 + ((18*t^2 + 36*t + 18)/t)*v + (18*t + 18))*u + (-18/t*v^6 - 18/t*v^5 + 3*v^4 + 18*v^3 + ((18*t + 18)/t)*v^2 + ((18*t + 18)/t)*v + 3), 54*t^2*u^10 + (54*t*v^3 - 162*t*v^2 + 162*t*v - 54*t)*u^8 + (-162*t*v^3 + 162*t*v^2 + 162*t*v - 162*t)*u^7 + (-54*v^5 + 108*v^4 + (162*t - 108)*v^3 + (162*t + 108)*v^2 + (-162*t - 54)*v + (-108*t^2 - 162*t))*u^6 + (-54*v^6 + 324*v^5 - 270*v^4 - 54*t*v^3 + (-162*t + 270)*v^2 + (-162*t - 324)*v + (-54*t + 54))*u^5 + (108*v^6 - 270*v^5 - 216*v^4 + (-54*t + 324)*v^3 + (162*t - 216)*v^2 + (-162*t - 270)*v + (54*t + 108))*u^4 + (54/t*v^8 - 162/t*v^7 + ((-108*t + 162)/t)*v^6 - 54/t*v^5 + ((324*t - 54)/t)*v^4 + ((162*t^2 + 162)/t)*v^3 + ((-162*t^2 - 324*t - 162)/t)*v^2 + ((-162*t^2 + 54)/t)*v + (162*t + 108))*u^3 + (-162/t*v^8 + 162/t*v^7 + ((108*t + 162)/t)*v^6 + ((270*t - 162)/t)*v^5 + ((-216*t + 162)/t)*v^4 + ((-162*t^2 - 324*t - 162)/t)*v^3 + ((-162*t^2 - 216*t - 162)/t)*v^2 + ((162*t^2 + 270*t + 162)/t)*v + (54*t^2 + 162*t + 108))*u^2 + (162/t*v^8 + 162/t*v^7 + ((-54*t - 162)/t)*v^6 + ((-324*t - 162)/t)*v^5 + ((-270*t - 162)/t)*v^4 + ((54*t^2 - 162)/t)*v^3 + ((162*t^2 + 270*t + 162)/t)*v^2 + ((162*t^2 + 324*t + 162)/t)*v + (54*t + 54))*u + (54/t^2*v^10 - 54/t*v^8 - 162/t*v^7 + ((-162*t - 108)/t^2)*v^6 + ((54*t - 54)/t)*v^5 + ((108*t + 54)/t)*v^4 + ((108*t + 162)/t)*v^3 + ((108*t^2 + 162*t + 54)/t^2)*v^2 + ((54*t + 54)/t)*v) ];

Q1p := E! [((-18*t*v - 18*t)*u^5 + (18*v^4 - 36*v^3 + 36*v - 18)*u^3 + (18/t*v^6 - 18/t*v^5 - 18*v^4 - 36*v^3 - 18/t*v^2 + ((18*t^2 + 36*t + 18)/t)*v + (18*t + 18))*u)*i + ((-18*t*v + 18*t)*u^6 + (3*v^4 - 18*v^3 + 18*v^2 - 18*v + 3)*u^4 + (-18*v^4 + 36*v^2 + 18*t*v + (-18*t - 18))*u^2 + (-18/t*v^6 - 18/t*v^5 + 3*v^4 + 18*v^3 + ((18*t + 18)/t)*v^2 + ((18*t + 18)/t)*v + 3)), ((-54*u^10 + 108*u^6 - 54*u^2)*t^4 + ((54*u^8 + 162*i*u^7 - 162*u^6 - 54*i*u^5 - 54*u^4 - 162*i*u^3 + 162*u^2 + 54*i*u)*v^3 + (-162*u^8 - 162*i*u^7 - 162*u^6 - 162*i*u^5 + 162*u^4 + 162*i*u^3 + 162*u^2 + 162*i*u)*v^2 + (162*u^8 - 162*i*u^7 + 162*u^6 - 162*i*u^5 - 162*u^4 + 162*i*u^3 - 162*u^2 + 162*i*u)*v - 54*u^8 + 162*i*u^7 + 162*u^6 - 54*i*u^5 + 54*u^4 - 162*i*u^3 - 162*u^2 + 54*i*u)*t^3 + ((-54*i*u^5 + 108*u^4 + 108*i*u^3 - 108*u^2 - 54*i*u)*v^6 + (54*u^6 + 324*i*u^5 - 270*u^4 - 270*u^2 - 324*i*u + 54)*v^5 + (-108*u^6 - 270*i*u^5 - 216*u^4 - 324*i*u^3 + 216*u^2 - 270*i*u + 108)*v^4 + (108*u^6 + 324*u^4 + 324*u^2 + 108)*v^3 + (-108*u^6 + 270*i*u^5 - 216*u^4 + 324*i*u^3 + 216*u^2 + 270*i*u + 108)*v^2 + (54*u^6 - 324*i*u^5 - 270*u^4 - 270*u^2 + 324*i*u + 54)*v + (54*i*u^5 + 108*u^4 - 108*i*u^3 - 108*u^2 + 54*i*u))*t^2 + ((-54*i*u^3 + 162*u^2 + 162*i*u - 54)*v^8 + (162*i*u^3 - 162*u^2 + 162*i*u - 162)*v^7 + (-162*i*u^3 - 162*u^2 - 162*i*u - 162)*v^6 + (54*i*u^3 + 162*u^2 - 162*i*u - 54)*v^5 + (54*i*u^3 - 162*u^2 - 162*i*u + 54)*v^4 + (-162*i*u^3 + 162*u^2 - 162*i*u + 162)*v^3 + (162*i*u^3 + 162*u^2 + 162*i*u + 162)*v^2 + (-54*i*u^3 - 162*u^2 + 162*i*u + 54)*v)*t + (54*v^10 - 108*v^6 + 54*v^2))/t^2 ];

((P1 - P3) + (P4 - P5)) + (P6 + 2*Q1);
((P1p - P3p) + (P4p - P5p)) + (P6p + 2*Q1p);



==> auxfiles/F4comparebases.txt <==
F<i> := NumberField(Polynomial([1,0,1]));
G<u> := FunctionField(F);
K<v> := FunctionField(G);
L<t> := FunctionField(K);
R<X> := PolynomialRing(L);

p := X^3 
     -27*(u^8+14*u^4+1)*(v^8+14*v^4+1) * X 
     + 2916*u^4*(u^4-1)^4*t^4 + 2916*v^4*(v^4-1)^4/t^4 
     + 54*(u^12-33*u^8-33*u^4+1)*(v^12-33*v^8-33*v^4+1);

s := u*(u^4-1)*t + v*(v^4-1)/t;
s1 := i*u*(u^4-1)*t + v*(v^4-1)/t;
u1 := i*u;

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1), Coefficient(p,0)]);

P1 := E ! [(-72*v^3*u^3 + (-18*s + 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 - 18*s*v*u + (3*v^4 + (18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 - 108*s*v^3*u^3 + (54*v^6 + (324*s - 918)*v^2)*u^2 + 324*s*v*u + (-54*v^4 + (-108*s + 54)))*i + (432*v^5*u^5 + (108*s - 864)*v^3*u^3 + 324*s*v^2*u^2 + (-324*s + 432)*v*u + (54*s^2 - 108*s)) ];

P2 := E! [ (-72*v^3*u^3 + (18*s + 72)*v*u + 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((-54*v^6 + 54*v^2)*u^6 + (918*v^4 - 54)*u^4 + 108*s*v^3*u^3 + (54*v^6 + (-324*s - 918)*v^2)*u^2 - 324*s*v*u + (-54*v^4 + (108*s + 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P3 := E! [(72*v^3*u^3 + (-18*s - 72)*v*u - 18*s)*i + ((-15*v^4 + 3)*u^4 + 72*v^2*u^2 + 18*s*v*u + (3*v^4 + (-18*s - 15))), ((54*v^6 - 54*v^2)*u^6 + (-918*v^4 + 54)*u^4 - 108*s*v^3*u^3 + (-54*v^6 + (324*s + 918)*v^2)*u^2 + 324*s*v*u + (54*v^4 + (-108*s - 54)))*i + (432*v^5*u^5 + (-108*s - 864)*v^3*u^3 - 324*s*v^2*u^2 + (324*s + 432)*v*u + (54*s^2 + 108*s)) ];

P4 := E! [ (-72*v*u^3 + (72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 + 18*s*u + (-15*v^4 + 18*s*v + 3)), ((-54*v^4 + 54)*u^6 + (54*v^6 - 918*v^2)*u^4 - 108*s*u^3 + (918*v^4 - 324*s*v - 54)*u^2 + 324*s*v^2*u + (-54*v^6 + 108*s*v^3 + 54*v^2))*i + (-432*v*u^5 + (864*v^3 - 108*s)*u^3 + 324*s*v*u^2 + (-432*v^5 + 324*s*v^2)*u + (-108*s*v^3 + 54*s^2)) ];

P5 := E! [(72*v*u^3 + (-72*v^3 - 18*s)*u + 18*s*v)*i + ((3*v^4 - 15)*u^4 + 72*v^2*u^2 - 18*s*u + (-15*v^4 - 18*s*v + 3)), ((54*v^4 - 54)*u^6 + (-54*v^6 + 918*v^2)*u^4 - 108*s*u^3 + (-918*v^4 - 324*s*v + 54)*u^2 + 324*s*v^2*u + (54*v^6 + 108*s*v^3 - 54*v^2))*i + (-432*v*u^5 + (864*v^3 + 108*s)*u^3 - 324*s*v*u^2 + (-432*v^5 - 324*s*v^2)*u + (108*s*v^3 + 54*s^2))  ];

P1p := E! [(-72*v^3*u1^3 + (-18*s1 + 72)*v*u1 - 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 - 18*s1*v*u1 + (3*v^4 + (18*s1 - 15))), ((-54*v^6 + 54*v^2)*u1^6 + (918*v^4 - 54)*u1^4 - 108*s1*v^3*u1^3 + (54*v^6 + (324*s1 - 918)*v^2)*u1^2 + 324*s1*v*u1 + (-54*v^4 + (-108*s1 + 54)))*i + (432*v^5*u1^5 + (108*s1 - 864)*v^3*u1^3 + 324*s1*v^2*u1^2 + (-324*s1 + 432)*v*u1 + (54*s1^2 - 108*s1)) ];

P2p := E! [ (-72*v^3*u1^3 + (18*s1 + 72)*v*u1 + 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 + 18*s1*v*u1 + (3*v^4 + (-18*s1 - 15))), ((-54*v^6 + 54*v^2)*u1^6 + (918*v^4 - 54)*u1^4 + 108*s1*v^3*u1^3 + (54*v^6 + (-324*s1 - 918)*v^2)*u1^2 - 324*s1*v*u1 + (-54*v^4 + (108*s1 + 54)))*i + (432*v^5*u1^5 + (-108*s1 - 864)*v^3*u1^3 - 324*s1*v^2*u1^2 + (324*s1 + 432)*v*u1 + (54*s1^2 + 108*s1)) ];

P3p := E! [(72*v^3*u1^3 + (-18*s1 - 72)*v*u1 - 18*s1)*i + ((-15*v^4 + 3)*u1^4 + 72*v^2*u1^2 + 18*s1*v*u1 + (3*v^4 + (-18*s1 - 15))), ((54*v^6 - 54*v^2)*u1^6 + (-918*v^4 + 54)*u1^4 - 108*s1*v^3*u1^3 + (-54*v^6 + (324*s1 + 918)*v^2)*u1^2 + 324*s1*v*u1 + (54*v^4 + (-108*s1 - 54)))*i + (432*v^5*u1^5 + (-108*s1 - 864)*v^3*u1^3 - 324*s1*v^2*u1^2 + (324*s1 + 432)*v*u1 + (54*s1^2 + 108*s1)) ];

P4p := E! [ (-72*v*u1^3 + (72*v^3 - 18*s1)*u1 + 18*s1*v)*i + ((3*v^4 - 15)*u1^4 + 72*v^2*u1^2 + 18*s1*u1 + (-15*v^4 + 18*s1*v + 3)), ((-54*v^4 + 54)*u1^6 + (54*v^6 - 918*v^2)*u1^4 - 108*s1*u1^3 + (918*v^4 - 324*s1*v - 54)*u1^2 + 324*s1*v^2*u1 + (-54*v^6 + 108*s1*v^3 + 54*v^2))*i + (-432*v*u1^5 + (864*v^3 - 108*s1)*u1^3 + 324*s1*v*u1^2 + (-432*v^5 + 324*s1*v^2)*u1 + (-108*s1*v^3 + 54*s1^2)) ];

P5p := E! [(72*v*u1^3 + (-72*v^3 - 18*s1)*u1 + 18*s1*v)*i + ((3*v^4 - 15)*u1^4 + 72*v^2*u1^2 - 18*s1*u1 + (-15*v^4 - 18*s1*v + 3)), ((54*v^4 - 54)*u1^6 + (-54*v^6 + 918*v^2)*u1^4 - 108*s1*u1^3 + (-918*v^4 - 324*s1*v + 54)*u1^2 + 324*s1*v^2*u1 + (54*v^6 + 108*s1*v^3 - 54*v^2))*i + (-432*v*u1^5 + (864*v^3 + 108*s1)*u1^3 - 324*s1*v*u1^2 + (-432*v^5 - 324*s1*v^2)*u1 + (108*s1*v^3 + 54*s1^2))  ];

Q1 := E! [ (18*t*v - 18*t)*u^6 + (-18*t*v - 18*t)*u^5 + (3*v^4 - 18*v^3 + 18*v^2 - 18*v + 3)*u^4 + (-18*v^4 + 36*v^3 - 36*v + 18)*u^3 + (18*v^4 - 36*v^2 - 18*t*v + (18*t + 18))*u^2 + (18/t*v^6 - 18/t*v^5 - 18*v^4 - 36*v^3 - 18/t*v^2 + ((18*t^2 + 36*t + 18)/t)*v + (18*t + 18))*u + (-18/t*v^6 - 18/t*v^5 + 3*v^4 + 18*v^3 + ((18*t + 18)/t)*v^2 + ((18*t + 18)/t)*v + 3), 54*t^2*u^10 + (54*t*v^3 - 162*t*v^2 + 162*t*v - 54*t)*u^8 + (-162*t*v^3 + 162*t*v^2 + 162*t*v - 162*t)*u^7 + (-54*v^5 + 108*v^4 + (162*t - 108)*v^3 + (162*t + 108)*v^2 + (-162*t - 54)*v + (-108*t^2 - 162*t))*u^6 + (-54*v^6 + 324*v^5 - 270*v^4 - 54*t*v^3 + (-162*t + 270)*v^2 + (-162*t - 324)*v + (-54*t + 54))*u^5 + (108*v^6 - 270*v^5 - 216*v^4 + (-54*t + 324)*v^3 + (162*t - 216)*v^2 + (-162*t - 270)*v + (54*t + 108))*u^4 + (54/t*v^8 - 162/t*v^7 + ((-108*t + 162)/t)*v^6 - 54/t*v^5 + ((324*t - 54)/t)*v^4 + ((162*t^2 + 162)/t)*v^3 + ((-162*t^2 - 324*t - 162)/t)*v^2 + ((-162*t^2 + 54)/t)*v + (162*t + 108))*u^3 + (-162/t*v^8 + 162/t*v^7 + ((108*t + 162)/t)*v^6 + ((270*t - 162)/t)*v^5 + ((-216*t + 162)/t)*v^4 + ((-162*t^2 - 324*t - 162)/t)*v^3 + ((-162*t^2 - 216*t - 162)/t)*v^2 + ((162*t^2 + 270*t + 162)/t)*v + (54*t^2 + 162*t + 108))*u^2 + (162/t*v^8 + 162/t*v^7 + ((-54*t - 162)/t)*v^6 + ((-324*t - 162)/t)*v^5 + ((-270*t - 162)/t)*v^4 + ((54*t^2 - 162)/t)*v^3 + ((162*t^2 + 270*t + 162)/t)*v^2 + ((162*t^2 + 324*t + 162)/t)*v + (54*t + 54))*u + (54/t^2*v^10 - 54/t*v^8 - 162/t*v^7 + ((-162*t - 108)/t^2)*v^6 + ((54*t - 54)/t)*v^5 + ((108*t + 54)/t)*v^4 + ((108*t + 162)/t)*v^3 + ((108*t^2 + 162*t + 54)/t^2)*v^2 + ((54*t + 54)/t)*v) ];

Q1p := E! [((-18*t*v - 18*t)*u^5 + (18*v^4 - 36*v^3 + 36*v - 18)*u^3 + (18/t*v^6 - 18/t*v^5 - 18*v^4 - 36*v^3 - 18/t*v^2 + ((18*t^2 + 36*t + 18)/t)*v + (18*t + 18))*u)*i + ((-18*t*v + 18*t)*u^6 + (3*v^4 - 18*v^3 + 18*v^2 - 18*v + 3)*u^4 + (-18*v^4 + 36*v^2 + 18*t*v + (-18*t - 18))*u^2 + (-18/t*v^6 - 18/t*v^5 + 3*v^4 + 18*v^3 + ((18*t + 18)/t)*v^2 + ((18*t + 18)/t)*v + 3)), ((-54*u^10 + 108*u^6 - 54*u^2)*t^4 + ((54*u^8 + 162*i*u^7 - 162*u^6 - 54*i*u^5 - 54*u^4 - 162*i*u^3 + 162*u^2 + 54*i*u)*v^3 + (-162*u^8 - 162*i*u^7 - 162*u^6 - 162*i*u^5 + 162*u^4 + 162*i*u^3 + 162*u^2 + 162*i*u)*v^2 + (162*u^8 - 162*i*u^7 + 162*u^6 - 162*i*u^5 - 162*u^4 + 162*i*u^3 - 162*u^2 + 162*i*u)*v - 54*u^8 + 162*i*u^7 + 162*u^6 - 54*i*u^5 + 54*u^4 - 162*i*u^3 - 162*u^2 + 54*i*u)*t^3 + ((-54*i*u^5 + 108*u^4 + 108*i*u^3 - 108*u^2 - 54*i*u)*v^6 + (54*u^6 + 324*i*u^5 - 270*u^4 - 270*u^2 - 324*i*u + 54)*v^5 + (-108*u^6 - 270*i*u^5 - 216*u^4 - 324*i*u^3 + 216*u^2 - 270*i*u + 108)*v^4 + (108*u^6 + 324*u^4 + 324*u^2 + 108)*v^3 + (-108*u^6 + 270*i*u^5 - 216*u^4 + 324*i*u^3 + 216*u^2 + 270*i*u + 108)*v^2 + (54*u^6 - 324*i*u^5 - 270*u^4 - 270*u^2 + 324*i*u + 54)*v + (54*i*u^5 + 108*u^4 - 108*i*u^3 - 108*u^2 + 54*i*u))*t^2 + ((-54*i*u^3 + 162*u^2 + 162*i*u - 54)*v^8 + (162*i*u^3 - 162*u^2 + 162*i*u - 162)*v^7 + (-162*i*u^3 - 162*u^2 - 162*i*u - 162)*v^6 + (54*i*u^3 + 162*u^2 - 162*i*u - 54)*v^5 + (54*i*u^3 - 162*u^2 - 162*i*u + 54)*v^4 + (-162*i*u^3 + 162*u^2 - 162*i*u + 162)*v^3 + (162*i*u^3 + 162*u^2 + 162*i*u + 162)*v^2 + (-54*i*u^3 - 162*u^2 + 162*i*u + 54)*v)*t + (54*v^10 - 108*v^6 + 54*v^2))/t^2 ];



L1 := E! [3*u^4*v^4+18*u^4*v^2+18*u^2*v^4+3*u^4-36*u^2*v^2+3*v^4+18*u^2+18*v^2+3, 54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2];

L2 := E! [3*u^4*v^4-18*u^4*v^2-18*u^2*v^4+3*u^4-36*u^2*v^2+3*v^4-18*u^2-18*v^2+3, -54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2-54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2];

L3 := E! [3*u^4*v^4-18*u^4*v^2+18*u^2*v^4+3*u^4+36*u^2*v^2+3*v^4+18*u^2-18*v^2+3, 54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2-54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2];

L4 := E! [3*u^4*v^4+18*u^4*v^2-18*u^2*v^4+3*u^4+36*u^2*v^2+3*v^4-18*u^2+18*v^2+3, -54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2];

R1 := E! [(-18-18*i)*(u+i)*(-u+i)*u*(u+1)*(u-1)^2*t+(-18+18*i)*(v+1)*(v+i)*(v-1)*(-v+i)*(u-1)^2/((u+1)*t)+(18*i)*(v+i)^2*(-v+i)^2*(v+1)^2*(v-1)^2/((u+1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4+72*u-15+72*u^3-90*u^2, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(108-108*i)*(u+i)*(-u+i)*u*(u+1)*(u-1)^4*t+(-54-54*i)*(u^3*v^4+u*v^4+2*u^4-9*u^3+12*u^2-9*u+2)*(v+i)*(-v+i)*(v+1)*(v-1)/((u+1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^2/((u+1)^2*t^2)+(-54+54*i)*(v+i)^3*(-v+i)^3*(v+1)^3*(v-1)^3/((u+1)^3*t^3)+(54*i)*(u-1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4+8*u^3-6*u^2+8*u-1)];

R2 := E! [(18-18*i)*(u+i)*(-u+i)*u*(u+1)*(u-1)^2*t+(18+18*i)*(v+1)*(v+i)*(v-1)*(-v+i)*(u-1)^2/((u+1)*t)-(18*i)*(v+i)^2*(-v+i)^2*(v+1)^2*(v-1)^2/((u+1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4+72*u-15+72*u^3-90*u^2, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108-108*i)*(u+i)*(-u+i)*u*(u+1)*(u-1)^4*t+(54-54*i)*(u^3*v^4+u*v^4+2*u^4-9*u^3+12*u^2-9*u+2)*(v+i)*(-v+i)*(v+1)*(v-1)/((u+1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^2/((u+1)^2*t^2)+(54+54*i)*(v+i)^3*(-v+i)^3*(v+1)^3*(v-1)^3/((u+1)^3*t^3)-(54*i)*(u-1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4+8*u^3-6*u^2+8*u-1)];

R3 := E! [(18+18*i)*(u-1)*(u+i)*(-u+i)*u*(u+1)^2*t+(-18+18*i)*(v+1)*(v+i)*(v-1)*(-v+i)*(u+1)^2/((u-1)*t)+(18*i)*(v+i)^2*(-v+i)^2*(v+1)^2*(v-1)^2/((u-1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4-72*u-15-72*u^3-90*u^2, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108+108*i)*(u-1)*(u+i)*(-u+i)*u*(u+1)^4*t+(-54-54*i)*(-u^3*v^4-u*v^4+2*u^4+9*u^3+12*u^2+9*u+2)*(v+i)*(-v+i)*(v+1)*(v-1)/((u-1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u+1)^2/((u-1)^2*t^2)+(-54+54*i)*(v+i)^3*(-v+i)^3*(v+1)^3*(v-1)^3/((u-1)^3*t^3)+(54*i)*(u+1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4-8*u^3-6*u^2-8*u-1)];

R4 := E! [(18+18*i)*(u-1)*(u+i)*(-u+i)*u*v*(u+1)^2*t+(18-18*i)*(v+1)*(v+i)*(v-1)*(-v+i)*(u+1)^2*v^3/((u-1)*t)+(18*i)*v^2*(v+1)^2*(v+i)^2*(v-1)^2*(-v+i)^2/((u-1)^2*t^2)-90*u^2*v^4-72*u*v^4-15*u^4*v^4-72*u^3*v^4+18*u^2+3+3*u^4-15*v^4, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108+108*i)*(u-1)*(u+i)*(-u+i)*u*v^3*(u+1)^4*t+(54+54*i)*(2*u^4*v^4+9*u^3*v^4+12*u^2*v^4+9*u*v^4+2*v^4-u^3-u)*v*(v+1)*(v+i)*(v-1)*(-v+i)/((u-1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u+1)^2*v^4/((u-1)^2*t^2)+(54-54*i)*v^3*(v+1)^3*(v+i)^3*(v-1)^3*(-v+i)^3/((u-1)^3*t^3)-(54*i)*v^2*(u+1)^2*(u^4*v^4+8*u^3*v^4+6*u^2*v^4+8*u*v^4-u^4+v^4-6*u^2-1)];

R5 := E! [(18*i)*(u-1)^2*(u+i)^2*(-u+i)^2*(u+1)^2*t^2/(v+1)^2+(18-18*i)*(u+i)*(-u+i)*(u-1)*(u+1)*(v-1)^2*t/(v+1)+(18+18*i)*v*(v+1)*(v+i)*(-v+i)*(v-1)^2/t+18*u^4*v^2+3*u^4-15*v^4+3*u^4*v^4-90*v^2+72*v-15+72*v^3, 
(54-54*i)*(u-1)^3*(u+i)^3*(-u+i)^3*(u+1)^3*t^3/(v+1)^3-162*(u+i)^2*(-u+i)^2*(u-1)^2*(u+1)^2*(v-1)^2*t^2/(v+1)^2+(54+54*i)*(u^4*v^3+u^4*v+2*v^4-9*v^3+12*v^2-9*v+2)*(u-1)*(u+i)*(-u+i)*(u+1)*t/(v+1)+(-108+108*i)*v*(v+1)*(v+i)*(-v+i)*(v-1)^4/t+54*v^2*(v+1)^2*(v+i)^2*(v-1)^2*(-v+i)^2/t^2+(54*i)*(u^4*v^4+6*u^4*v^2+u^4-v^4+8*v^3-6*v^2+8*v-1)*(v-1)^2];

R6 := E! [-(18*i)*(u-1)^2*(u+i)^2*(-u+i)^2*(u+1)^2*t^2/(v+1)^2+(-18-18*i)*(u+i)*(-u+i)*(u-1)*(u+1)*(v-1)^2*t/(v+1)+(-18+18*i)*v*(v+1)*(v+i)*(-v+i)*(v-1)^2/t+18*u^4*v^2+3*u^4-15*v^4+3*u^4*v^4-90*v^2+72*v-15+72*v^3, 
(-54-54*i)*(u-1)^3*(u+i)^3*(-u+i)^3*(u+1)^3*t^3/(v+1)^3-162*(u+i)^2*(-u+i)^2*(u-1)^2*(u+1)^2*(v-1)^2*t^2/(v+1)^2+(-54+54*i)*(u^4*v^3+u^4*v+2*v^4-9*v^3+12*v^2-9*v+2)*(u-1)*(u+i)*(-u+i)*(u+1)*t/(v+1)+(108+108*i)*v*(v+1)*(v+i)*(-v+i)*(v-1)^4/t+54*v^2*(v+1)^2*(v+i)^2*(v-1)^2*(-v+i)^2/t^2-(54*i)*(u^4*v^4+6*u^4*v^2+u^4-v^4+8*v^3-6*v^2+8*v-1)*(v-1)^2];

R7 := E! [(-18*u*(u-1)^2*(u+1)^3*(u^2+1)^3*(v+1)*t^4+3*(u+1)^2*(u^2+1)^2*(u^4*v^4+6*u^4*v^3+6*u^3*v^4+6*u^4*v^2-6*u^2*v^4+6*u^4*v-12*u^3*v^2-12*u^2*v^3+6*u*v^4+u^4+12*u^2*v^2+v^4+6*u^3-12*u^2*v-12*u*v^2+6*v^3-6*u^2+6*v^2+6*u+6*v+1)*t^3-6*(v+1)*(v^2+1)*(u+1)*(u^2+1)*(u^4*v^4+3*u^4*v^3+3*u^3*v^4+3*u^4*v-6*u^3*v^2-6*u^2*v^3+3*u*v^4+u^4+12*u^2*v^2+v^4+3*u^3-6*u^2*v-6*u*v^2+3*v^3+3*u+3*v+1)*t^2+3*(v+1)^2*(v^2+1)^2*(u^4*v^4+6*u^4*v^3+6*u^3*v^4-6*u^4*v^2+6*u^2*v^4+6*u^4*v-12*u^3*v^2-12*u^2*v^3+6*u*v^4+u^4+12*u^2*v^2+v^4+6*u^3-12*u^2*v-12*u*v^2+6*v^3+6*u^2-6*v^2+6*u+6*v+1)*t-18*v*(v-1)^2*(v+1)^3*(v^2+1)^3*(u+1))/((u^3*t+u^2*t+u*t+t-v^3-v^2-v-1)^2*t), 
(54*u^2*(u-1)^2*(u+1)^5*(u^2+1)^5*t^7-54*u*(v+1)*(u-1)^2*(u+1)^4*(u^2+1)^4*(u^2*v^2+2*u^2*v+u*v^2+u^2-4*u*v+v^2+u+2*v+1)*t^6+54*(v+1)^2*(u-1)^2*(u+1)^3*(u^2+1)^3*(u^4*v^3+2*u^3*v^4+2*u^3*v^3+3*u^2*v^4+u^4*v-6*u^2*v^3+2*u*v^4+2*u^3*v+6*u^2*v^2+2*u*v^3+2*u^3-6*u^2*v+v^3+3*u^2+2*u*v+2*u+v)*t^5-54*(v+1)*(v^2+1)*(u+1)^2*(u^2+1)^2*(2*u^6*v^5+2*u^5*v^6+2*u^6*v^4+4*u^5*v^5+u^4*v^6-2*u^5*v^4-8*u^4*v^5-2*u^3*v^6+2*u^6*v^2-7*u^4*v^4+4*u^3*v^5+u^2*v^6+2*u^6*v-2*u^5*v^2+4*u^4*v^3+10*u^3*v^4-8*u^2*v^5+2*u*v^6+4*u^5*v-7*u^4*v^2-8*u^3*v^3-7*u^2*v^4+4*u*v^5+2*u^5-8*u^4*v+10*u^3*v^2+4*u^2*v^3-2*u*v^4+2*v^5+u^4+4*u^3*v-7*u^2*v^2+2*v^4-2*u^3-8*u^2*v-2*u*v^2+u^2+4*u*v+2*v^2+2*u+2*v)*t^4+54*(v+1)^2*(v^2+1)^2*(u+1)*(u^2+1)*(2*u^6*v^5+2*u^5*v^6+u^6*v^4+4*u^5*v^5+2*u^4*v^6-2*u^6*v^3-8*u^5*v^4-2*u^4*v^5+u^6*v^2+4*u^5*v^3-7*u^4*v^4+2*u^2*v^6+2*u^6*v-8*u^5*v^2+10*u^4*v^3+4*u^3*v^4-2*u^2*v^5+2*u*v^6+4*u^5*v-7*u^4*v^2-8*u^3*v^3-7*u^2*v^4+4*u*v^5+2*u^5-2*u^4*v+4*u^3*v^2+10*u^2*v^3-8*u*v^4+2*v^5+2*u^4-7*u^2*v^2+4*u*v^3+v^4-2*u^2*v-8*u*v^2-2*v^3+2*u^2+4*u*v+v^2+2*u+2*v)*t^3-54*(v-1)^2*(v+1)^3*(v^2+1)^3*(u+1)^2*(2*u^4*v^3+u^3*v^4+3*u^4*v^2+2*u^3*v^3+2*u^4*v-6*u^3*v^2+u*v^4+2*u^3*v+6*u^2*v^2+2*u*v^3+u^3-6*u*v^2+2*v^3+2*u*v+3*v^2+u+2*v)*t^2+54*v*(v-1)^2*(v+1)^4*(v^2+1)^4*(u+1)*(u^2*v^2+u^2*v+2*u*v^2+u^2-4*u*v+v^2+2*u+v+1)*t-54*v^2*(v-1)^2*(v+1)^5*(v^2+1)^5)/((u^3*t+u^2*t+u*t+t-v^3-v^2-v-1)^3*t^2)];

R8 := E! [(18+18*i)*(u-1)*u*(u+1)*(u+i)^2*(-u+i)*t+(18+18*i)*(v+i)*(-v+i)*(v+1)*(v-1)*(u+i)^2/((-u+i)*t)-(18*i)*(v+i)^2*(-v+i)^2*(v+1)^2*(v-1)^2/((-u+i)^2*t^2)-(72*i)*u^3-15*u^4+3*u^4*v^4-18*u^2*v^4+90*u^2-15+3*v^4+(72*i)*u, 
-54*(u-1)^2*(u+i)^2*u^2*(u+1)^2*(-u+i)^2*t^2+(108-108*i)*(u-1)*u*(u+1)*(u+i)^4*(-u+i)*t+(-54+54*i)*(i*u^3*v^4-i*u*v^4-(9*i)*u^3-2*u^4+(9*i)*u+12*u^2-2)*(v+i)*(-v+i)*(v+1)*(v-1)/((-u+i)*t)-162*(u+i)^2*(v+i)^2*(-v+i)^2*(v+1)^2*(v-1)^2/((-u+i)^2*t^2)+(54+54*i)*(v+i)^3*(-v+i)^3*(v+1)^3*(v-1)^3/((-u+i)^3*t^3)+(54*i)*(-u^4*v^4+6*u^2*v^4+(8*i)*u^3+u^4-v^4-(8*i)*u-6*u^2+1)*(u+i)^2];

basis_7_1 := [ P1, P2, P3, P4, P5, Q1, P1p, P2p, P3p, P4p, P5p, Q1p];
basis_7_2 := [ L1, L2, L3, L4, R1, R2, R3, R4, R5, R6, R7, R8];

coeffs_7_2 := [[ 0 : j in [1 .. 12]] : k in [1 .. 12]];

coeffs_7_2[1] := [-1, 0, 1, -1, 1, -2, 0, 0, 0, 0, 0, 0];
coeffs_7_2[2] := [-2, -1, 1, -1, 1, -2, 0, 0, 0, 0, 0, 0];
coeffs_7_2[3] := [0, 0, 0, 0, 0, 0, -2, -1, 1, -1, 1, -2];
coeffs_7_2[4] := [0, 0, 0, 0, 0, 0, -1, 0, 1, -1, 1, -2];
coeffs_7_2[5] := [-1, 0, 1, 0, 0, -1, 0, 0, 0, -1, 0, -1];
coeffs_7_2[6] := [0, 0, 1, -1, 0, -1, -1, 0, 0, -1, 1, -1];
coeffs_7_2[7] := [-1, 0, 1, -1, 1, -1, -1, -1, 0, 0, 1, -1];
coeffs_7_2[8] := [0, 0, 0, -1, 1, -1, -1, -1, 1, 0, 0, -1];
coeffs_7_2[9] := [0, 1, 0, -1, 0, -1, 0, 0, 0, -1, 1, -1];
coeffs_7_2[10] := [-1, 0, 1, 0, 0, -1, 0, 1, 0, -1, 0, -1];
coeffs_7_2[11] := [0, 0, 0, -1, 0, -1, -2, -1, 1, -1, 2, -2];
coeffs_7_2[12] :=  [-1, 0, 0, 0, 0, -1, 0, 0, 1, -1, 0, -1];

for j := 1 to 12 do
 Q := E! 0; 
 for k := 1 to 12 do
  Q := Q + coeffs_7_2[j][k] * basis_7_1[k];
 end for;
 print basis_7_2[j] - Q;
end for;


==> auxfiles/F4quartic.txt <==
change of variables from the quartic model

Z*W*(Z+(v^2+1)^2*W)*(Z+(v^2-1)^2*W) - X*Y*(X+(u^2+1)^2*Y)*(X+(u^2-1)^2*Y);

x = ((18*(v^4+1))*(u-1)^4*(u+1)^4*(u^2+1)^4*t^5*W+9*(u-1)^4*(u+1)^4*(u^2+1)^4*t^5*Z+(12*(v^4+1))*(u^4+1)*(u-1)^2*(u+1)^2*(u^2+1)^2*t^4*X-18*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*t*W-(12*(v^4+1))*(v-1)^2*(v+1)^2*(v^2+1)^2*(u^4+1)*t*Z-9*(v-1)^4*(v+1)^4*(v^2+1)^4*X)*((u-1)^2*(u+1)^2*(u^2+1)^2*t^4*X-(v-1)^2*(v+1)^2*(v^2+1)^2*t*Z)

y = 27*(u-1)^8*(u+1)^8*(u^2+1)^8*t^11*X*W+(27*(u^4+1))*(u-1)^6*(u+1)^6*(u^2+1)^6*t^10*X^2+(27*(v^4+3))*(3*v^4+1)*(u-1)^6*(u+1)^6*(u^2+1)^6*t^8*W*Z+(54*(v^4+1))*(u-1)^6*(u+1)^6*(u^2+1)^6*t^8*Z^2-(108*(v^4+1))*(v-1)^2*(v+1)^2*(v^2+1)^2*(u^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*t^7*X*W-(81*(v^4+1))*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^4*(u+1)^4*(u^2+1)^4*t^6*X^2-(108*(v^4+1))*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(u-1)^2*(u+1)^2*(u^2+1)^2*t^4*W*Z-81*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(u-1)^2*(u+1)^2*(u^2+1)^2*t^4*Z^2+27*(v-1)^6*(v+1)^6*(v^2+1)^6*(u^4+3)*(3*u^4+1)*t^3*X*W+54*(v-1)^6*(v+1)^6*(v^2+1)^6*(u^4+1)*t^2*X^2+27*(v-1)^8*(v+1)^8*(v^2+1)^8*W*Z+(27*(v^4+1))*(v-1)^6*(v+1)^6*(v^2+1)^6*Z^2

z = ((u-1)^2*(u+1)^2*(u^2+1)^2*t^4*X-(v-1)^2*(v+1)^2*(v^2+1)^2*t*Z)^2

t = Y/W

with inverse

X = 3*z*((3*(v^4+3))*(3*v^4+1)*(u-1)^6*(u+1)^6*(u^2+1)^6*x*t^10-(12*(v^4+1))*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(u-1)^2*(u+1)^2*(u^2+1)^2*x*t^6+3*(v-1)^8*(v+1)^8*(v^2+1)^8*x*t^2-27*(u-1)^10*(u+1)^10*(u^2+1)^10*z*t^14+(18*(v^4+1))*(3*v^8-38*v^4+3)*(u^4+1)*(u-1)^6*(u+1)^6*(u^2+1)^6*z*t^10-9*(v-1)^4*(v+1)^4*(v^2+1)^4*(u-1)^2*(u+1)^2*(u^2+1)^2*(5*u^8*v^8-50*u^8*v^4-2*u^4*v^8+5*u^8-172*u^4*v^4+5*v^8-2*u^4-50*v^4+5)*z*t^6+(18*(v^4+1))*(v-1)^8*(v+1)^8*(v^2+1)^8*(u^4+1)*z*t^2-2*(-y)*(v^4+1)*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^4*(u+1)^4*(u^2+1)^4*t^8+2*(-y)*(v-1)^6*(v+1)^6*(v^2+1)^6*(u^4+1)*t^4)

Y = t^2*((2*(v^4+1))*(u-1)^4*(u+1)^4*(u^2+1)^4*x^2*t^8-2*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*x^2*t^4-(6*(5*v^8+22*v^4+5))*(u^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*x*t^8*z+(6*(v^4+1))*(v-1)^4*(v+1)^4*(v^2+1)^4*(5*u^8+22*u^4+5)*x*t^4*z+81*z^2*(u^4+1)*(u-1)^8*(u+1)^8*(u^2+1)^8*t^12-9*z^2*(v^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*(19*u^8*v^8-166*u^8*v^4-70*u^4*v^8+19*u^8-116*u^4*v^4+19*v^8-70*u^4-166*v^4+19)*t^8+9*z^2*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(19*u^8*v^8-70*u^8*v^4-166*u^4*v^8+19*u^8-116*u^4*v^4+19*v^8-166*u^4-70*v^4+19)*t^4-81*z^2*(v^4+1)*(v-1)^8*(v+1)^8*(v^2+1)^8+3*(-y)*(u-1)^6*(u+1)^6*(u^2+1)^6*z*t^10-3*(-y)*(v-1)^6*(v+1)^6*(v^2+1)^6*z*t^2)

Z = -3*t*z*(3*(u-1)^8*(u+1)^8*(u^2+1)^8*x*t^12-(12*(v^4+1))*(v-1)^2*(v+1)^2*(v^2+1)^2*(u^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*x*t^8+3*(v-1)^6*(v+1)^6*(v^2+1)^6*(u^4+3)*(3*u^4+1)*x*t^4+(18*(v^4+1))*(u^4+1)*(u-1)^8*(u+1)^8*(u^2+1)^8*z*t^12-9*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^4*(u+1)^4*(u^2+1)^4*(5*u^8*v^8-2*u^8*v^4-50*u^4*v^8+5*u^8-172*u^4*v^4+5*v^8-50*u^4-2*v^4+5)*z*t^8+(18*(v^4+1))*(v-1)^6*(v+1)^6*(v^2+1)^6*(u^4+1)*(3*u^8-38*u^4+3)*z*t^4-27*(v-1)^10*(v+1)^10*(v^2+1)^10*z+2*(-y)*(v^4+1)*(u-1)^6*(u+1)^6*(u^2+1)^6*t^10-2*(-y)*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(u-1)^2*(u+1)^2*(u^2+1)^2*t^6)

W = t*((2*(v^4+1))*(u-1)^4*(u+1)^4*(u^2+1)^4*x^2*t^8-2*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*x^2*t^4-(6*(5*v^8+22*v^4+5))*(u^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*x*t^8*z+(6*(v^4+1))*(v-1)^4*(v+1)^4*(v^2+1)^4*(5*u^8+22*u^4+5)*x*t^4*z+81*z^2*(u^4+1)*(u-1)^8*(u+1)^8*(u^2+1)^8*t^12-9*z^2*(v^4+1)*(u-1)^4*(u+1)^4*(u^2+1)^4*(19*u^8*v^8-166*u^8*v^4-70*u^4*v^8+19*u^8-116*u^4*v^4+19*v^8-70*u^4-166*v^4+19)*t^8+9*z^2*(v-1)^4*(v+1)^4*(v^2+1)^4*(u^4+1)*(19*u^8*v^8-70*u^8*v^4-166*u^4*v^8+19*u^8-116*u^4*v^4+19*v^8-166*u^4-70*v^4+19)*t^4-81*z^2*(v^4+1)*(v-1)^8*(v+1)^8*(v^2+1)^8+3*(-y)*(u-1)^6*(u+1)^6*(u^2+1)^6*z*t^10-3*(-y)*(v-1)^6*(v+1)^6*(v^2+1)^6*z*t^2)


sections: 

plug in Y = t*W first

L1: X = -(u^2+1)^2*Y, Z = -(v^2+1)^2*W
gives
[3*u^4*v^4+18*u^4*v^2+18*u^2*v^4+3*u^4-36*u^2*v^2+3*v^4+18*u^2+18*v^2+3, 
 54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2 ]

L2: X = -(u^2-1)^2*Y, Z = -(v^2-1)^2*W
gives
[3*u^4*v^4-18*u^4*v^2-18*u^2*v^4+3*u^4-36*u^2*v^2+3*v^4-18*u^2-18*v^2+3, 
-54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2-54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2]

L3: X = -(u^2+1)^2*Y, Z = -(v^2-1)^2*W
gives
[3*u^4*v^4-18*u^4*v^2+18*u^2*v^4+3*u^4+36*u^2*v^2+3*v^4+18*u^2-18*v^2+3, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2-54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2]

L4: X = -(u^2-1)^2*Y, Z = -(v^2+1)^2*W
gives
[3*u^4*v^4+18*u^4*v^2-18*u^2*v^4+3*u^4+36*u^2*v^2+3*v^4-18*u^2+18*v^2+3, 
-54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+54*v^2*(v-1)^2*(v+1)^2*(v^2+1)^2/t^2]

R1:

(2*W*Y*u^4+4*W*Y*u^2+4*W*Y*u^3+4*W*Y*u
+2*W^2*v^4-2*W^2-2*W^2*u+2*W^2*v^4*u+2*W*Y+2*W*X+2*I*W*X+2*I*W*Y-5*I*Y^2*u^2-I
*X*Y-7*I*Y^2*u^4-3*I*Y^2*u-7*I*Y^2*u^3-5*I*Y^2*u^5-3*I*Y^2*u^6-I*Y^2*u^7+2*I*W
*Y*u^4+4*I*W*Y*u^3+4*I*W*Y*u^2+4*I*W*Y*u-3*I*X*Y*u^2-I*X*Y*u^3-3*I*X*Y*u-I*Y^2
)

solve for X, then plug in Y = t*W, solve for Z = Y*(X + (u^2 + 1)^2*Y)/(r*W)
where r = 2*I/(u+1)^2
this gives 

[(-18-18*I)*(u+I)*(-u+I)*u*(u+1)*(u-1)^2*t+(-18+18*I)*(v+1)*(v+I)*(v-1)*(-v+I)*(u-1)^2/((u+1)*t)+(18*I)*(v+I)^2*(-v+I)^2*(v+1)^2*(v-1)^2/((u+1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4+72*u-15+72*u^3-90*u^2,
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(108-108*I)*(u+I)*(-u+I)*u*(u+1)*(u-1)^4*t+(-54-54*I)*(u^3*v^4+u*v^4+2*u^4-9*u^3+12*u^2-9*u+2)*(v+I)*(-v+I)*(v+1)*(v-1)/((u+1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^2/((u+1)^2*t^2)+(-54+54*I)*(v+I)^3*(-v+I)^3*(v+1)^3*(v-1)^3/((u+1)^3*t^3)+(54*I)*(u-1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4+8*u^3-6*u^2+8*u-1)]

R2: 

(-2*W*Y*u^4-4*W*Y*u^2-4*W*Y*u^3-4*W*Y
*u-2*W*Y-2*W^2+2*W^2*v^4-2*W^2*u+2*W^2*v^4*u-2*W*X+I*Y*X+I*Y^2*u^7+I*Y*X*u^3+I
*Y^2+2*I*W*X+2*I*W*Y+2*I*W*Y*u^4+4*I*W*Y*u^3+4*I*W*Y*u^2+4*I*W*Y*u+3*I*X*Y*u^2
+3*I*Y*X*u+5*I*Y^2*u^2+7*I*Y^2*u^4+7*I*Y^2*u^3+3*I*Y^2*u+3*I*Y^2*u^6+5*I*Y^2*u
^5)

gives 

[(18-18*I)*(u+I)*(-u+I)*u*(u+1)*(u-1)^2*t+(18+18*I)*(v+1)*(v+I)*(v-1)*(-v+I)*(u-1)^2/((u+1)*t)-(18*I)*(v+I)^2*(-v+I)^2*(v+1)^2*(v-1)^2/((u+1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4+72*u-15+72*u^3-90*u^2, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108-108*I)*(u+I)*(-u+I)*u*(u+1)*(u-1)^4*t+(54-54*I)*(u^3*v^4+u*v^4+2*u^4-9*u^3+12*u^2-9*u+2)*(v+I)*(-v+I)*(v+1)*(v-1)/((u+1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u-1)^2/((u+1)^2*t^2)+(54+54*I)*(v+I)^3*(-v+I)^3*(v+1)^3*(v-1)^3/((u+1)^3*t^3)-(54*I)*(u-1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4+8*u^3-6*u^2+8*u-1)]

R3:

(2*W*Y*u^4+4*W*Y*u^2-4*W*Y*u^3-4*W*Y*u+2*W*Y+2*W^2-2*W^2*v^4-2*W^2*u+2*W^2*v^4
*u-4*I*W*Y*u^3-4*I*W*Y*u+2*W*X+I*Y*X+I*Y^2-7*I*Y^2*u^3-3*I*Y^2*u-5*I*Y^2*u^5-I
*Y^2*u^7+2*I*W*X+2*I*W*Y-I*Y*X*u^3-3*I*Y*X*u+2*I*W*Y*u^4+4*I*W*Y*u^2+3*I*X*Y*u
^2+5*I*Y^2*u^2+7*I*Y^2*u^4+3*I*Y^2*u^6)

gives 

[(18+18*I)*(u-1)*(u+I)*(-u+I)*u*(u+1)^2*t+(-18+18*I)*(v+1)*(v+I)*(v-1)*(-v+I)*(u+1)^2/((u-1)*t)+(18*I)*(v+I)^2*(-v+I)^2*(v+1)^2*(v-1)^2/((u-1)^2*t^2)-15*u^4+3*v^4+3*u^4*v^4+18*u^2*v^4-72*u-15-72*u^3-90*u^2, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108+108*I)*(u-1)*(u+I)*(-u+I)*u*(u+1)^4*t+(-54-54*I)*(-u^3*v^4-u*v^4+2*u^4+9*u^3+12*u^2+9*u+2)*(v+I)*(-v+I)*(v+1)*(v-1)/((u-1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u+1)^2/((u-1)^2*t^2)+(-54+54*I)*(v+I)^3*(-v+I)^3*(v+1)^3*(v-1)^3/((u-1)^3*t^3)+(54*I)*(u+1)^2*(u^4*v^4+6*u^2*v^4-u^4+v^4-8*u^3-6*u^2-8*u-1)]

R4: 

(-2*W^2*v^2-2*v^6*W^2*u+2*W^2*v^2*u+2*I*v^3*X*W+2*I*v^3*W*Y+
2*W*Y*u^4*v^3+4*v^3*W*Y*u^2+I*Y*X+I*Y^2+2*I*W*Y*u^4*v^3-4*I*v^3*W*Y*u^3+4*I*v^
3*W*Y*u^2-4*I*v^3*W*Y*u-7*I*Y^2*u^3-3*I*Y^2*u-5*I*Y^2*u^5-I*Y^2*u^7-I*Y*X*u^3-\
3*I*Y*X*u+3*I*X*Y*u^2+5*I*Y^2*u^2+7*I*Y^2*u^4+3*I*Y^2*u^6-4*v^3*W*Y*u^3-4*v^3*
W*Y*u+2*v^6*W^2+2*v^3*X*W+2*v^3*W*Y)

gives 

[(18+18*I)*(u-1)*(u+I)*(-u+I)*u*v*(u+1)^2*t+(18-18*I)*(v+1)*(v+I)*(v-1)*(-v+I)*(u+1)^2*v^3/((u-1)*t)+(18*I)*v^2*(v+1)^2*(v+I)^2*(v-1)^2*(-v+I)^2/((u-1)^2*t^2)-90*u^2*v^4-72*u*v^4-15*u^4*v^4-72*u^3*v^4+18*u^2+3+3*u^4-15*v^4, 
54*u^2*(u-1)^2*(u+1)^2*(u^2+1)^2*t^2+(-108+108*I)*(u-1)*(u+I)*(-u+I)*u*v^3*(u+1)^4*t+(54+54*I)*(2*u^4*v^4+9*u^3*v^4+12*u^2*v^4+9*u*v^4+2*v^4-u^3-u)*v*(v+1)*(v+I)*(v-1)*(-v+I)/((u-1)*t)-162*(v-1)^2*(v+1)^2*(v^2+1)^2*(u+1)^2*v^4/((u-1)^2*t^2)+(54-54*I)*v^3*(v+1)^3*(v+I)^3*(v-1)^3*(-v+I)^3/((u-1)^3*t^3)-(54*I)*v^2*(u+1)^2*(u^4*v^4+8*u^3*v^4+6*u^2*v^4+8*u*v^4-u^4+v^4-6*u^2-1)]

R5:

solve for Z, then plug in Y = t*W, solve for X = W*(Z + (v^2+1)^2*W)/(r*Y)

r = 2*I/(v+1)^2

(-7*W^2*v^3-3*Z*W*v-3*W^2*v-W*Z-7*W^2*v^4-5*W^2*v^2-3*Z*W*v^2-W^2-2*Y*W-W*Z*v^
3-W^2*v^7-5*W^2*v^5-3*W^2*v^6-2*Z*Y-2*Y*W*v^4-4*Y*W*v^2-4*Y*W*v-4*Y*W*v^3+2*I*
Y*W*v^4+4*I*Y*W*v^3+4*I*Y*W*v^2+4*I*Y*W*v+2*I*Y*W+2*I*Z*Y+2*I*Y^2*v-2*I*Y^2*u^
4-2*I*Y^2*u^4*v+2*I*Y^2)

gives 

[(18*I)*(u-1)^2*(u+I)^2*(-u+I)^2*(u+1)^2*t^2/(v+1)^2+(18-18*I)*(u+I)*(-u+I)*(u-1)*(u+1)*(v-1)^2*t/(v+1)+(18+18*I)*v*(v+1)*(v+I)*(-v+I)*(v-1)^2/t+18*u^4*v^2+3*u^4-15*v^4+3*u^4*v^4-90*v^2+72*v-15+72*v^3, 
(54-54*I)*(u-1)^3*(u+I)^3*(-u+I)^3*(u+1)^3*t^3/(v+1)^3-162*(u+I)^2*(-u+I)^2*(u-1)^2*(u+1)^2*(v-1)^2*t^2/(v+1)^2+(54+54*I)*(u^4*v^3+u^4*v+2*v^4-9*v^3+12*v^2-9*v+2)*(u-1)*(u+I)*(-u+I)*(u+1)*t/(v+1)+(-108+108*I)*v*(v+1)*(v+I)*(-v+I)*(v-1)^4/t+54*v^2*(v+1)^2*(v+I)^2*(v-1)^2*(-v+I)^2/t^2+(54*I)*(u^4*v^4+6*u^4*v^2+u^4-v^4+8*v^3-6*v^2+8*v-1)*(v-1)^2]

R6:

r = -2*I/(v+1)^2

(-7*W^2*v^3-3*Z*W*v-3*W^2*v-W*Z-7*W^2*v^4-5*W^2*v^2-3*
Z*W*v^2-W^2+2*Y*W-W*Z*v^3-W^2*v^7-5*W^2*v^5-3*W^2*v^6+2*Z*Y+2*Y*W*v^4+4*Y*W*v^
2+4*Y*W*v+4*Y*W*v^3+2*I*Y^2*u^4*v+2*I*Y*W*v^4+4*I*Y*W*v^3+4*I*Y*W*v^2+4*I*Y*W*
v-2*I*Y^2-2*I*Y^2*v+2*I*Y^2*u^4+2*I*Y*W+2*I*Z*Y)

gives 

[-(18*I)*(u-1)^2*(u+I)^2*(-u+I)^2*(u+1)^2*t^2/(v+1)^2+(-18-18*I)*(u+I)*(-u+I)*(u-1)*(u+1)*(v-1)^2*t/(v+1)+(-18+18*I)*v*(v+1)*(v+I)*(-v+I)*(v-1)^2/t+18*u^4*v^2+3*u^4-15*v^4+3*u^4*v^4-90*v^2+72*v-15+72*v^3, 
(-54-54*I)*(u-1)^3*(u+I)^3*(-u+I)^3*(u+1)^3*t^3/(v+1)^3-162*(u+I)^2*(-u+I)^2*(u-1)^2*(u+1)^2*(v-1)^2*t^2/(v+1)^2+(-54+54*I)*(u^4*v^3+u^4*v+2*v^4-9*v^3+12*v^2-9*v+2)*(u-1)*(u+I)*(-u+I)*(u+1)*t/(v+1)+(108+108*I)*v*(v+1)*(v+I)*(-v+I)*(v-1)^4/t+54*v^2*(v+1)^2*(v+I)^2*(v-1)^2*(-v+I)^2/t^2-(54*I)*(u^4*v^4+6*u^4*v^2+u^4-v^4+8*v^3-6*v^2+8*v-1)*(v-1)^2]

R7:

r = (u+1)^2/(v+1)^2

Y = t*W, solve for Z = r*Y*(X + (u^2+1)^2*Y)/W - (v^2+1)^2*W

(-2*Y*u*W+4*W^2*v^3+3*X*Y*u^2+Y^2+2*W^2*v+5*Y^2*u^2+4*W^2*v^4+4*W^2*v^2+3*Y^2*
u^6+7*Y^2*u^4+3*Y^2*u+X*Y+3*X*Y*u-Y*W+2*W^2*v^5+2*u*W^2*v+4*u*W^2*v^3+2*u*W^2*
v^5+4*u*W^2*v^4+4*u*W^2*v^2-6*Y*u*W*v-6*Y*u*W*v^2-2*Y*u*W*v^3-3*Y*W*v^2-3*Y*W*
v-Y*W*v^3+7*Y^2*u^3-3*Y*u^4*v*W-3*Y*u^4*W*v^2-Y*u^4*v^3*W-Y*u^4*W-6*v*Y*W*u^2-\
2*Y*W*u^2-6*v^2*Y*W*u^2-2*v^3*Y*W*u^2+5*Y^2*u^5-2*W*Y*u^3-6*v*W*Y*u^3-6*W*v^2*
Y*u^3-2*v^3*W*Y*u^3+Y^2*u^7-X*W+X*Y*u^3-3*X*v*W-3*X*W*v^2-X*v^3*W)

gives 

[(-18*u*(u-1)^2*(u+1)^3*(u^2+1)^3*(v+1)*t^4+3*(u+1)^2*(u^2+1)^2*(u^4*v^4+6*u^4*v^3+6*u^3*v^4+6*u^4*v^2-6*u^2*v^4+6*u^4*v-12*u^3*v^2-12*u^2*v^3+6*u*v^4+u^4+12*u^2*v^2+v^4+6*u^3-12*u^2*v-12*u*v^2+6*v^3-6*u^2+6*v^2+6*u+6*v+1)*t^3-6*(v+1)*(v^2+1)*(u+1)*(u^2+1)*(u^4*v^4+3*u^4*v^3+3*u^3*v^4+3*u^4*v-6*u^3*v^2-6*u^2*v^3+3*u*v^4+u^4+12*u^2*v^2+v^4+3*u^3-6*u^2*v-6*u*v^2+3*v^3+3*u+3*v+1)*t^2+3*(v+1)^2*(v^2+1)^2*(u^4*v^4+6*u^4*v^3+6*u^3*v^4-6*u^4*v^2+6*u^2*v^4+6*u^4*v-12*u^3*v^2-12*u^2*v^3+6*u*v^4+u^4+12*u^2*v^2+v^4+6*u^3-12*u^2*v-12*u*v^2+6*v^3+6*u^2-6*v^2+6*u+6*v+1)*t-18*v*(v-1)^2*(v+1)^3*(v^2+1)^3*(u+1))/((u^3*t+u^2*t+u*t+t-v^3-v^2-v-1)^2*t), 
(54*u^2*(u-1)^2*(u+1)^5*(u^2+1)^5*t^7-54*u*(v+1)*(u-1)^2*(u+1)^4*(u^2+1)^4*(u^2*v^2+2*u^2*v+u*v^2+u^2-4*u*v+v^2+u+2*v+1)*t^6+54*(v+1)^2*(u-1)^2*(u+1)^3*(u^2+1)^3*(u^4*v^3+2*u^3*v^4+2*u^3*v^3+3*u^2*v^4+u^4*v-6*u^2*v^3+2*u*v^4+2*u^3*v+6*u^2*v^2+2*u*v^3+2*u^3-6*u^2*v+v^3+3*u^2+2*u*v+2*u+v)*t^5-54*(v+1)*(v^2+1)*(u+1)^2*(u^2+1)^2*(2*u^6*v^5+2*u^5*v^6+2*u^6*v^4+4*u^5*v^5+u^4*v^6-2*u^5*v^4-8*u^4*v^5-2*u^3*v^6+2*u^6*v^2-7*u^4*v^4+4*u^3*v^5+u^2*v^6+2*u^6*v-2*u^5*v^2+4*u^4*v^3+10*u^3*v^4-8*u^2*v^5+2*u*v^6+4*u^5*v-7*u^4*v^2-8*u^3*v^3-7*u^2*v^4+4*u*v^5+2*u^5-8*u^4*v+10*u^3*v^2+4*u^2*v^3-2*u*v^4+2*v^5+u^4+4*u^3*v-7*u^2*v^2+2*v^4-2*u^3-8*u^2*v-2*u*v^2+u^2+4*u*v+2*v^2+2*u+2*v)*t^4+54*(v+1)^2*(v^2+1)^2*(u+1)*(u^2+1)*(2*u^6*v^5+2*u^5*v^6+u^6*v^4+4*u^5*v^5+2*u^4*v^6-2*u^6*v^3-8*u^5*v^4-2*u^4*v^5+u^6*v^2+4*u^5*v^3-7*u^4*v^4+2*u^2*v^6+2*u^6*v-8*u^5*v^2+10*u^4*v^3+4*u^3*v^4-2*u^2*v^5+2*u*v^6+4*u^5*v-7*u^4*v^2-8*u^3*v^3-7*u^2*v^4+4*u*v^5+2*u^5-2*u^4*v+4*u^3*v^2+10*u^2*v^3-8*u*v^4+2*v^5+2*u^4-7*u^2*v^2+4*u*v^3+v^4-2*u^2*v-8*u*v^2-2*v^3+2*u^2+4*u*v+v^2+2*u+2*v)*t^3-54*(v-1)^2*(v+1)^3*(v^2+1)^3*(u+1)^2*(2*u^4*v^3+u^3*v^4+3*u^4*v^2+2*u^3*v^3+2*u^4*v-6*u^3*v^2+u*v^4+2*u^3*v+6*u^2*v^2+2*u*v^3+u^3-6*u*v^2+2*v^3+2*u*v+3*v^2+u+2*v)*t^2+54*v*(v-1)^2*(v+1)^4*(v^2+1)^4*(u+1)*(u^2*v^2+u^2*v+2*u*v^2+u^2-4*u*v+v^2+2*u+v+1)*t-54*v^2*(v-1)^2*(v+1)^5*(v^2+1)^5)/((u^3*t+u^2*t+u*t+t-v^3-v^2-v-1)^3*t^2)]

R8:

the transformation u -> i*u applied to R1 gives us the final section

[(18+18*I)*(u-1)*u*(u+1)*(u+I)^2*(-u+I)*t+(18+18*I)*(v+I)*(-v+I)*(v+1)*(v-1)*(u+I)^2/((-u+I)*t)-(18*I)*(v+I)^2*(-v+I)^2*(v+1)^2*(v-1)^2/((-u+I)^2*t^2)-(72*I)*u^3-15*u^4+3*u^4*v^4-18*u^2*v^4+90*u^2-15+3*v^4+(72*I)*u, 
-54*(u-1)^2*(u+I)^2*u^2*(u+1)^2*(-u+I)^2*t^2+(108-108*I)*(u-1)*u*(u+1)*(u+I)^4*(-u+I)*t+(-54+54*I)*(I*u^3*v^4-I*u*v^4-(9*I)*u^3-2*u^4+(9*I)*u+12*u^2-2)*(v+I)*(-v+I)*(v+1)*(v-1)/((-u+I)*t)-162*(u+I)^2*(v+I)^2*(-v+I)^2*(v+1)^2*(v-1)^2/((-u+I)^2*t^2)+(54+54*I)*(v+I)^3*(-v+I)^3*(v+1)^3*(v-1)^3/((-u+I)^3*t^3)+(54*I)*(-u^4*v^4+6*u^2*v^4+(8*I)*u^3+u^4-v^4-(8*I)*u-6*u^2+1)*(u+I)^2],

------------------------------------

the intersection matrix for L1,...L4,R1,...,R8 is


[4, 2, 2, 0, 0, 2, 2, 0, 0, 0, 0, 0, -1, 1, -1, 0;
2, 4, 0, -2, 0, 0, 2, 0, 0, 0, -1, 0, -1, 0, -1, 0;
2, 0, 4, 2, 2, 2, 2, 0, 0, -1, 0, 1, 0, 1, -1, 0;
0, -2, 2, 4, 2, 2, 0, 2, 0, 0, 1, 0, 1, 0, 0, -1;
0, 0, 2, 2, 4, 0, 2, 0, -1, -1, 0, 1, 0, 0, -1, 0; 
2, 0, 2, 2, 0, 4, 0, 2, 1, 0, 1, 0, 0, 0, 0, -1;
2, 2, 2, 0, 2, 0, 4, 0, -1, -1, -1, 0, -1, 0, -2, -1;
0, 0, 0, 2, 0, 2, 0, 4, 0, 0, 0, -1, 0, -1, -1, -2;
0, 0, 0, 0, -1, 1, -1, 0, 4, 2, 2, 0, 0, 2, 2, 0;
0, 0, -1, 0, -1, 0, -1, 0, 2, 4, 0, -2, 0, 0, 2, 0;
0, -1, 0, 1, 0, 1, -1, 0, 2, 0, 4, 2, 2, 2, 2, 0;
0, 0, 1, 0, 1, 0, 0, -1, 0, -2, 2, 4, 2, 2, 0, 2;
-1, -1, 0, 1, 0, 0, -1, 0, 0, 0, 2, 2, 4, 0, 2, 0;
1, 0, 1, 0, 0, 0, 0, -1, 2, 0, 2, 2, 0, 4, 0, 2;
-1, -1, -1, 0, -1, 0, -2, -1, 2, 2, 2, 0, 2, 0, 4, 0;
0, 0, 0, -1, 0, -1, -1, -2, 0, 0, 0, 2, 0, 2, 0, 4]


==> auxfiles/F5.txt <==

the two elliptic curves are

y^2 = x^3 - 27*(u^20-228*u^15+494*u^10+228*u^5+1)*x
      +54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)
y^2 = x^3 - 27*(v^20-228*v^15+494*v^10+228*v^5+1)*x
      +54*(v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1)

so
a = 0
b = -27*(u^20-228*u^15+494*u^10+228*u^5+1)
c = +54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)
A = 0
B = -27*(v^20-228*v^15+494*v^10+228*v^5+1)
C = +54*(v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1)

plug in to the formulas from F1.txt, and then scale X, Y by 3^2, 3^3
to get (after the base change t -> t^5)

Y^2 = X^3 
     -27*(u^20-228*u^15+494*u^10+228*u^5+1)*(v^20-228*v^15+494*v^10+228*v^5+1)*X
     -2^6*3^6*v^5*(v^50+55*v^45+1205*v^40+13090*v^35+69585*v^30+134761*v^25
                   -69585*v^20+13090*v^15-1205*v^10+55*v^5-1)/t^5
     + 54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)*
          (v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1)
     -2^6*3^6*u^5*(u^50+55*u^45+1205*u^40+13090*u^35+69585*u^30+134761*u^25
                   -69585*u^20+13090*u^15-1205*u^10+55*u^5-1)*t^5

/* Magma code follows */

F<zeta> := NumberField(Polynomial([1,1,1,1,1]));
G<u> := RationalFunctionField(F);
H<v> := RationalFunctionField(G);
K<t> := RationaFunctionField(H);
R<X> := PolynomialRing(K);

p := X^3 
   -27*(u^20-228*u^15+494*u^10+228*u^5+1)*(v^20-228*v^15+494*v^10+228*v^5+1)*X 
   -2^6*3^6*v^5*(v^50+55*v^45+1205*v^40+13090*v^35+69585*v^30+134761*v^25 
                   -69585*v^20+13090*v^15-1205*v^10+55*v^5-1)/t^5 
     + 54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)* 
          (v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1) 
     -2^6*3^6*u^5*(u^50+55*u^45+1205*u^40+13090*u^35+69585*u^30+134761*u^25 
                   -69585*u^20+13090*u^15-1205*u^10+55*u^5-1)*t^5;

s := v*(v^10+11*v^5-1)/t + u*(u^10+11*u^5-1)*t;

A := (u^20-228*u^15+494*u^10+228*u^5+1)*(v^20-228*v^15+494*v^10+228*v^5+1);
C := 54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)*(v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1);
B := u*(u^10+11*u^5-1)*v*(v^10+11*v^5-1);

q :=  X^3 - 27*A*X - 2^6*3^6*(s^5 - 5*B*s^3 + 5*B^2*s) + C;

p - q;

a basis of sections of the rational elliptic surface is in R5basis.

F<zeta> := NumberField(Polynomial([1,1,1,1,1]));
K<t,u,v> := RationalFunctionField(F,3);

sigma := function(P)
 xP := P[1]; yP := P[2];
 return [ Evaluate(xP,[t/zeta, u, v]), 
          Evaluate(yP,[t/zeta, u, v]) ];
end function;

s := v*(v^10+11*v^5-1)/t + u*(u^10+11*u^5-1)*t;

load "R5basis.txt";

basis := R5basis cat [sigma(P): P in R5basis];

R<X> := PolynomialRing(K);
p := X^3 
   -27*(u^20-228*u^15+494*u^10+228*u^5+1)*(v^20-228*v^15+494*v^10+228*v^5+1)*X 
   -2^6*3^6*v^5*(v^50+55*v^45+1205*v^40+13090*v^35+69585*v^30+134761*v^25 
                   -69585*v^20+13090*v^15-1205*v^10+55*v^5-1)/t^5 
     + 54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)* 
          (v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1) 
     -2^6*3^6*u^5*(u^50+55*u^45+1205*u^40+13090*u^35+69585*u^30+134761*u^25 
                   -69585*u^20+13090*u^15-1205*u^10+55*u^5-1)*t^5;

E := EllipticCurve([0,Coefficient(p,2),0,Coefficient(p,1),Coefficient(p,0)]);

basis := [E! P: P in basis ];


intersection matrix of 16 sections

[4, 2, 2, 0, 0, 2, 2, 0, 0, 0, 0, 0, -1, 1, -1, 0;
 2, 4, 0, -2, 0, 0, 2, 0, 0, 0, -1, 0, -1, 0, -1, 0;
 2, 0, 4, 2, 2, 2, 2, 0, 0, -1, 0, 1, 0, 1, -1, 0;
 0, -2, 2, 4, 2, 2, 0, 2, 0, 0, 1, 0, 1, 0, 0, -1;
 0, 0, 2, 2, 4, 0, 2, 0, -1, -1, 0, 1, 0, 0, -1, 0;  
 2, 0, 2, 2, 0, 4, 0, 2, 1, 0, 1, 0, 0, 0, 0, -1;
 2, 2, 2, 0, 2, 0, 4, 0, -1, -1, -1, 0, -1, 0, -2, -1;
 0, 0, 0, 2, 0, 2, 0, 4, 0, 0, 0, -1, 0, -1, -1, -2;
 0, 0, 0, 0, -1, 1, -1, 0, 4, 2, 2, 0, 0, 2, 2, 0;
 0, 0, -1, 0, -1, 0, -1, 0, 2, 4, 0, -2, 0, 0, 2, 0;
 0, -1, 0, 1, 0, 1, -1, 0, 2, 0, 4, 2, 2, 2, 2, 0;
 0, 0, 1, 0, 1, 0, 0, -1, 0, -2, 2, 4, 2, 2, 0, 2;
 -1, -1, 0, 1, 0, 0, -1, 0, 0, 0, 2, 2, 4, 0, 2, 0;
 1, 0, 1, 0, 0, 0, 0, -1, 2, 0, 2, 2, 0, 4, 0, 2;
 -1, -1, -1, 0, -1, 0, -2, -1, 2, 2, 2, 0, 2, 0, 4, 0;
 0, 0, 0, -1, 0, -1, -1, -2, 0, 0, 0, 2, 0, 2, 0, 4]




==> auxfiles/F5RES.txt <==

/* In order: P0, theta(P0), theta^(-1)(P0), rho(P0), theta^3(P0), 
  theta(rho(P0)), Q0, rho(Q0) 
*/

F<zeta> := NumberField(Polynomial([1,1,1,1,1]));
K<s,u,v> := RationalFunctionField(F,3);

theta := function(P)
 xP := P[1]; yP := P[2];
 return [ Evaluate(xP,[zeta^(-1)*s,zeta^(-1)*u,zeta^(-1)*v]), 
          Evaluate(yP,[zeta^(-1)*s,zeta^(-1)*u,zeta^(-1)*v]) ];
end function;

rho := function(P)
 xP := P[1]; yP := P[2];
 return [ (u*v)^10*Evaluate(xP,[s/(u*v)^6, -1/u, -1/v]), 
          (u*v)^15*Evaluate(yP,[s/(u*v)^6, -1/u, -1/v]) ];
end function;

w := zeta;

A := (u^20-228*u^15+494*u^10+228*u^5+1)*(v^20-228*v^15+494*v^10+228*v^5+1);
C := 54*(u^30+522*u^25-10005*u^20-10005*u^10-522*u^5+1)*(v^30+522*v^25-10005*v^20-10005*v^10-522*v^5+1);
B := u*(u^10+11*u^5-1)*v*(v^10+11*v^5-1);

E := EllipticCurve([0,0,0,-27*A,- 2^6*3^6*(s^5 - 5*B*s^3 + 5*B^2*s) + C]);

P0 := [
    (3*u^12*v^12 + (-6*w^2 - 36*w - 6)*u^12*v^11 + (69*w^3 + 75*w^2 + 
        69*w)*u^12*v^10 + (-36*w^3 + 108*w + 108)*u^12*v^9 + (-108*w^3 - 252*w^2
        - 252*w - 108)*u^12*v^8 + (252*w^3 + 252*w^2 + 54)*u^12*v^7 + 
        252*w*u^12*v^6 + (-54*w^3 - 54*w^2 - 54*w)*u^12*v^5 + (252*w^3 + 144*w +
        144)*u^12*v^4 + (-144*w^3 - 36*w^2 - 36*w - 144)*u^12*v^3 + (36*w^3 + 
        36*w^2 + 75)*u^12*v^2 + (-6*w^2 - 6)*u^12*v + (-3*w^3 + 3*w^2 - 
        3*w)*u^12 + (-30*w^3 + 6*w + 6)*u^11*v^12 + (-6*w^3 - 144*w^2 - 144*w - 
        6)*u^11*v^11 + (66*w^3 + 66*w^2 - 294)*u^11*v^10 + 180*w*u^11*v^9 + 
        540*w^2*u^11*v^8 + (-900*w^3 + 396*w + 396)*u^11*v^7 + (144*w^3 - 
        1044*w^2 - 1044*w + 144)*u^11*v^6 + (396*w^3 + 396*w^2 - 684)*u^11*v^5 +
        540*w*u^11*v^4 - 180*w^2*u^11*v^3 + (-30*w^3 - 66*w - 66)*u^11*v^2 + 
        (-114*w^3 - 36*w^2 - 36*w - 114)*u^11*v + (-6*w^3 - 6*w^2 - 6)*u^11 + 
        (69*w^2 + 75*w + 69)*u^10*v^12 + (-66*w^3 - 360*w^2 - 66*w)*u^10*v^11 + 
        (327*w^3 + 288*w + 288)*u^10*v^10 + (-864*w^3 - 1116*w^2 - 1116*w - 
        864)*u^10*v^9 + (1836*w^3 + 1836*w^2 + 1188)*u^10*v^8 + (342*w^2 + 414*w
        + 342)*u^10*v^7 + 2268*w^2*u^10*v^6 + (-414*w^3 + 1836*w + 
        1836)*u^10*v^5 + (648*w^3 - 1188*w^2 - 1188*w + 648)*u^10*v^4 + 
        (-252*w^3 - 252*w^2 - 1116)*u^10*v^3 + (-75*w^2 + 327*w - 75)*u^10*v^2 +
        (-66*w^3 - 36*w^2 - 66*w)*u^10*v + (75*w^3 + 36*w + 36)*u^10 + (36*w^3 +
        144*w^2 + 144*w + 36)*u^9*v^12 + 180*u^9*v^11 + (252*w^2 + 1116*w + 
        252)*u^9*v^10 + (-1620*w^3 - 360*w^2 - 1620*w)*u^9*v^9 + (2520*w^3 + 
        2340*w + 2340)*u^9*v^8 + (-2664*w^3 - 3456*w^2 - 3456*w - 2664)*u^9*v^7 
        - 2520*u^9*v^6 + (792*w^2 - 2664*w + 792)*u^9*v^5 + (2340*w^3 + 2520*w^2
        + 2340*w)*u^9*v^4 + (360*w^3 + 1620*w + 1620)*u^9*v^3 + (-1116*w^3 - 
        864*w^2 - 864*w - 1116)*u^9*v^2 - 180*u^9*v + (108*w^2 - 36*w + 108)*u^9
        + (144*w^3 + 252*w^2 + 144*w)*u^8*v^12 + 540*w^3*u^8*v^11 + (-1188*w^3 +
        648*w^2 + 648*w - 1188)*u^8*v^10 + (2340*w^3 + 2340*w^2 + 2520)*u^8*v^9 
        + (1620*w^2 + 4860*w + 1620)*u^8*v^8 + (1944*w^3 - 648*w^2 + 
        1944*w)*u^8*v^7 - 7560*w^3*u^8*v^6 + (-648*w^3 - 2592*w^2 - 2592*w - 
        648)*u^8*v^5 + (1620*w^3 + 1620*w^2 + 4860)*u^8*v^4 + (-2340*w^2 - 
        2520*w - 2340)*u^8*v^3 + (1836*w^3 + 1188*w^2 + 1836*w)*u^8*v^2 - 
        540*w^3*u^8*v + (-252*w^3 - 108*w^2 - 108*w - 252)*u^8 + (252*w^3 + 
        252*w^2 + 54)*u^7*v^12 + (-396*w^2 - 1296*w - 396)*u^7*v^11 + (342*w^3 +
        414*w^2 + 342*w)*u^7*v^10 + (2664*w^3 - 792*w - 792)*u^7*v^9 + (2592*w^3
        + 648*w^2 + 648*w + 2592)*u^7*v^8 + (5184*w^3 + 5184*w^2 - 3780)*u^7*v^7
        + 1512*w*u^7*v^6 + (7884*w^3 + 3780*w^2 + 7884*w)*u^7*v^5 + (-648*w^3 + 
        1944*w + 1944)*u^7*v^4 + (3456*w^3 + 2664*w^2 + 2664*w + 3456)*u^7*v^3 +
        (-1836*w^3 - 1836*w^2 + 414)*u^7*v^2 + (-396*w^2 - 1080*w - 396)*u^7*v +
        (54*w^3 + 54*w^2 + 54*w)*u^7 + 252*w^3*u^6*v^12 + (144*w^3 - 1044*w^2 - 
        1044*w + 144)*u^6*v^11 + 2268*u^6*v^10 - 2520*w*u^6*v^9 - 
        7560*w^2*u^6*v^8 + 1512*w^3*u^6*v^7 + 36*w^2*u^6*v^6*s + (7884*w^3 - 
        5184*w^2 - 5184*w + 7884)*u^6*v^6 + (-72*w^3 + 36*w + 36)*u^6*v^5*s - 
        1512*u^6*v^5 + (-36*w^3 - 144*w^2 - 144*w - 36)*u^6*v^4*s - 
        7560*w*u^6*v^4 + (144*w^3 + 144*w^2 + 72)*u^6*v^3*s + 2520*w^2*u^6*v^3 +
        (72*w^2 + 36*w + 72)*u^6*v^2*s + 2268*w^3*u^6*v^2 + (-36*w^3 - 
        36*w)*u^6*v*s + (-144*w^3 + 1044*w^2 + 1044*w - 144)*u^6*v + 252*u^6 + 
        (-54*w^2 - 54*w - 54)*u^5*v^12 + (-396*w^3 - 1080*w^2 - 396*w)*u^5*v^11 
        + (-414*w^3 + 1836*w + 1836)*u^5*v^10 + (3456*w^3 + 2664*w^2 + 2664*w + 
        3456)*u^5*v^9 + (-1944*w^3 - 1944*w^2 + 648)*u^5*v^8 + (7884*w^2 + 
        3780*w + 7884)*u^5*v^7 + (36*w^3 + 36*w^2 - 72)*u^5*v^6*s - 
        1512*w^2*u^5*v^6 + (-36*w^2 + 216*w - 36)*u^5*v^5*s + (-3780*w^3 + 
        5184*w + 5184)*u^5*v^5 + (144*w^3 + 72*w^2 + 144*w)*u^5*v^4*s + 
        (-2592*w^3 - 648*w^2 - 648*w - 2592)*u^5*v^4 + (216*w^3 + 432*w + 
        432)*u^5*v^3*s + (-792*w^3 - 792*w^2 + 2664)*u^5*v^3 + (-72*w^3 - 
        288*w^2 - 288*w - 72)*u^5*v^2*s + (-342*w^2 - 414*w - 342)*u^5*v^2 + 
        (36*w^3 + 36*w^2 - 72)*u^5*v*s + (-396*w^3 - 1296*w^2 - 396*w)*u^5*v + 
        (36*w^2 + 36)*u^5*s + (-54*w^3 - 252*w - 252)*u^5 + (-252*w^3 - 108*w^2 
        - 108*w - 252)*u^4*v^12 + 540*u^4*v^11 + (1836*w^2 + 1188*w + 
        1836)*u^4*v^10 + (2340*w^3 + 2520*w^2 + 2340*w)*u^4*v^9 + (4860*w^3 + 
        1620*w + 1620)*u^4*v^8 + (648*w^3 + 2592*w^2 + 2592*w + 648)*u^4*v^7 + 
        (36*w^3 - 108*w - 108)*u^4*v^6*s - 7560*u^4*v^6 + (72*w^3 - 72*w^2 - 
        72*w + 72)*u^4*v^5*s + (-1944*w^2 + 648*w - 1944)*u^4*v^5 + (180*w^3 + 
        180*w^2 - 360)*u^4*v^4*s + (1620*w^3 + 4860*w^2 + 1620*w)*u^4*v^4 + 
        (-2520*w^3 - 2340*w - 2340)*u^4*v^3 + (180*w^3 + 540*w^2 + 
        180*w)*u^4*v^2*s + (-1188*w^3 + 648*w^2 + 648*w - 1188)*u^4*v^2 + 
        (-72*w^3 + 216*w + 216)*u^4*v*s - 540*u^4*v + (36*w^3 - 36*w^2 - 36*w + 
        36)*u^4*s + (144*w^2 + 252*w + 144)*u^4 + (-108*w^3 + 36*w^2 - 
        108*w)*u^3*v^12 - 180*w^3*u^3*v^11 + (1116*w^3 + 864*w^2 + 864*w + 
        1116)*u^3*v^10 + (1620*w^3 + 1620*w^2 + 360)*u^3*v^9 + (-2340*w^2 - 
        2520*w - 2340)*u^3*v^8 + (792*w^3 - 2664*w^2 + 792*w)*u^3*v^7 + 
        (-144*w^2 - 72*w - 144)*u^3*v^6*s + 2520*w^3*u^3*v^6 + (-432*w^3 - 
        216*w^2 - 432*w)*u^3*v^5*s + (-2664*w^3 - 3456*w^2 - 3456*w - 
        2664)*u^3*v^5 + (-2340*w^3 - 2340*w^2 - 2520)*u^3*v^4 + (360*w^3 - 
        360*w^2 - 360*w + 360)*u^3*v^3*s + (-1620*w^2 - 360*w - 1620)*u^3*v^3 + 
        (-252*w^3 - 1116*w^2 - 252*w)*u^3*v^2 + (-432*w^2 - 216*w - 432)*u^3*v*s
        + 180*w^3*u^3*v + (144*w^3 + 72*w^2 + 144*w)*u^3*s + (-36*w^3 - 144*w^2 
        - 144*w - 36)*u^3 + (36*w^3 + 36*w^2 + 75)*u^2*v^12 + (66*w^2 + 36*w + 
        66)*u^2*v^11 + (-75*w^3 + 327*w^2 - 75*w)*u^2*v^10 + (1116*w^3 + 252*w +
        252)*u^2*v^9 + (648*w^3 - 1188*w^2 - 1188*w + 648)*u^2*v^8 + (-1836*w^3 
        - 1836*w^2 + 414)*u^2*v^7 + (36*w^3 - 36*w^2 - 36*w + 36)*u^2*v^6*s + 
        2268*w*u^2*v^6 + (-216*w^3 - 216*w^2 + 72)*u^2*v^5*s + (-342*w^3 - 
        414*w^2 - 342*w)*u^2*v^5 + (180*w^2 + 540*w + 180)*u^2*v^4*s + (1188*w^3
        + 1836*w + 1836)*u^2*v^4 + (864*w^3 + 1116*w^2 + 1116*w + 864)*u^2*v^3 +
        (-360*w^3 + 180*w + 180)*u^2*v^2*s + (288*w^3 + 288*w^2 + 327)*u^2*v^2 +
        (-72*w^3 + 72*w^2 + 72*w - 72)*u^2*v*s + (66*w^2 + 360*w + 66)*u^2*v + 
        (-108*w^3 - 108*w^2 + 36)*u^2*s + (69*w^3 + 75*w^2 + 69*w)*u^2 + (6*w^3 
        + 6*w + 6)*u*v^12 + (-114*w^3 - 36*w^2 - 36*w - 114)*u*v^11 + (66*w^3 + 
        66*w^2 + 30)*u*v^10 - 180*w*u*v^9 - 540*w^2*u*v^8 + (-684*w^3 + 396*w + 
        396)*u*v^7 + (-36*w^3 - 36*w)*u*v^6*s + (-144*w^3 + 1044*w^2 + 1044*w - 
        144)*u*v^6 + (-72*w^3 + 36*w + 36)*u*v^5*s + (396*w^3 + 396*w^2 - 
        900)*u*v^5 + (72*w^3 + 288*w^2 + 288*w + 72)*u*v^4*s - 540*w*u*v^4 + 
        (432*w^3 + 432*w^2 + 216)*u*v^3*s + 180*w^2*u*v^3 + (-144*w^2 - 72*w - 
        144)*u*v^2*s + (294*w^3 - 66*w - 66)*u*v^2 + (-36*w^3 + 216*w^2 - 
        36*w)*u*v*s + (-6*w^3 - 144*w^2 - 144*w - 6)*u*v + (72*w^3 - 36*w - 
        36)*u*s + (-6*w^3 - 6*w^2 + 30)*u + (-3*w^2 + 3*w - 3)*v^12 + (6*w^3 + 
        6*w)*v^11 + (75*w^3 + 36*w + 36)*v^10 + (144*w^3 + 36*w^2 + 36*w + 
        144)*v^9 + (144*w^3 + 144*w^2 + 252)*v^8 + (54*w^2 + 54*w + 54)*v^7 + 
        252*w^2*v^6 + (36*w^2 + 36)*v^5*s + (-54*w^3 - 252*w - 252)*v^5 + 
        (72*w^3 + 36*w^2 + 72*w)*v^4*s + (-108*w^3 - 252*w^2 - 252*w - 108)*v^4 
        + (-72*w^3 - 144*w - 144)*v^3*s + (-108*w^3 - 108*w^2 + 36)*v^3 + 
        (-36*w^3 - 144*w^2 - 144*w - 36)*v^2*s + (69*w^2 + 75*w + 69)*v^2 + 
        (-36*w^3 - 36*w^2 + 72)*v*s + (6*w^3 + 36*w^2 + 6*w)*v + (-72*w^3 - 
        36*w^2 - 36*w - 72)*s^2 + 36*w*s + 3*w^3)/(u^2*v^2 + (-2*w^2 - 2)*u^2*v 
        + (-w^3 + w^2 - w)*u^2 + (2*w^3 + 2*w + 2)*u*v^2 + (-2*w^3 - 2)*u*v + 
        (-2*w^3 - 2*w^2 - 2)*u + (-w^2 + w - 1)*v^2 + (2*w^3 + 2*w)*v + w^3),
    (-108*w*u^18*v^17 + (324*w^3 + 432*w^2 + 324*w)*u^18*v^16 + (-324*w^3 + 
        972*w + 972)*u^18*v^15 + (-972*w^3 - 2808*w^2 - 2808*w - 972)*u^18*v^14 
        + (2808*w^3 + 2808*w^2 - 2376)*u^18*v^13 + (5184*w^2 + 7020*w + 
        5184)*u^18*v^12 + (-4536*w^3 - 8748*w^2 - 4536*w)*u^18*v^11 + (4536*w^3 
        - 2808*w - 2808)*u^18*v^10 + (2808*w^3 + 4212*w^2 + 4212*w + 
        2808)*u^18*v^9 + (-4212*w^3 - 4212*w^2 - 4536)*u^18*v^8 + (324*w^2 - 
        1404*w + 324)*u^18*v^7 + (2376*w^3 - 432*w^2 + 2376*w)*u^18*v^6 + 
        (-2376*w^3 - 972*w - 972)*u^18*v^5 + (972*w^3 + 108*w^2 + 108*w + 
        972)*u^18*v^4 + (-108*w^3 - 108*w^2 - 324)*u^18*v^3 + (216*w^2 - 108*w +
        216)*u^18*v^2 - 108*w^3*u^17*v^18 + (-216*w^3 - 864*w^2 - 864*w - 
        216)*u^17*v^17 + (2160*w^3 + 2160*w^2 - 1404)*u^17*v^16 + (2916*w^2 + 
        8208*w + 2916)*u^17*v^15 + (-6588*w^3 - 6804*w^2 - 6588*w)*u^17*v^14 + 
        (-4644*w^3 - 3024*w - 3024)*u^17*v^13 + (-11340*w^3 - 20520*w^2 - 
        20520*w - 11340)*u^17*v^12 + (34884*w^3 + 34884*w^2 - 4104)*u^17*v^11 + 
        (32076*w^2 + 60588*w + 32076)*u^17*v^10 + (-42768*w^3 - 45144*w^2 - 
        42768*w)*u^17*v^9 + (40392*w^3 - 3564*w - 3564)*u^17*v^8 + (-20088*w^3 +
        6588*w^2 + 6588*w - 20088)*u^17*v^7 + (-6696*w^3 - 6696*w^2 - 
        756)*u^17*v^6 + (-2916*w^2 - 2808*w - 2916)*u^17*v^5 + (1188*w^3 + 
        1404*w^2 + 1188*w)*u^17*v^4 + (-4644*w^3 - 2376*w - 2376)*u^17*v^3 + 
        (864*w^3 + 216*w^2 + 216*w + 864)*u^17*v^2 + (-324*w^3 - 324*w^2 - 
        540)*u^17*v + (324*w^2 + 432*w + 324)*u^16*v^18 + (-2160*w^3 - 3564*w^2 
        - 2160*w)*u^16*v^17 + (8100*w^3 - 2160*w - 2160)*u^16*v^16 + (-6264*w^3 
        + 540*w^2 + 540*w - 6264)*u^16*v^15 + (17064*w^3 + 17064*w^2 - 
        648)*u^16*v^14 + (42768*w^2 + 52164*w + 42768)*u^16*v^13 + (-22356*w^3 -
        79704*w^2 - 22356*w)*u^16*v^12 + (-14364*w^3 - 21708*w - 
        21708)*u^16*v^11 + (-7128*w^3 - 72468*w^2 - 72468*w - 7128)*u^16*v^10 + 
        (128304*w^3 + 128304*w^2 - 7128)*u^16*v^9 + (106920*w^2 + 148500*w + 
        106920)*u^16*v^8 + (-30996*w^3 - 117936*w^2 - 30996*w)*u^16*v^7 + 
        (25596*w^3 - 23868*w - 23868)*u^16*v^6 + (-27000*w^3 + 6372*w^2 + 6372*w
        - 27000)*u^16*v^5 + (-6264*w^3 - 6264*w^2 + 648)*u^16*v^4 + (1296*w^2 - 
        4212*w + 1296)*u^16*v^3 + (1296*w^3 + 1296*w)*u^16*v^2 + (864*w^3 + 
        648*w + 648)*u^16*v + (324*w^3 + 108*w^2 + 108*w + 324)*u^16 + (324*w^3 
        + 1296*w^2 + 1296*w + 324)*u^15*v^18 + (-2916*w^3 - 2916*w^2 + 
        5292)*u^15*v^17 + (-6804*w^2 - 540*w - 6804)*u^15*v^16 + (-33588*w^3 - 
        21924*w^2 - 33588*w)*u^15*v^15 + (11664*w^3 - 43632*w - 43632)*u^15*v^14
        + (34128*w^3 + 42012*w^2 + 42012*w + 34128)*u^15*v^13 + (26028*w^3 + 
        26028*w^2 - 90396)*u^15*v^12 + (49680*w^2 + 274428*w + 49680)*u^15*v^11 
        + (-177660*w^3 - 127980*w^2 - 177660*w)*u^15*v^10 + (-33696*w^3 + 
        16848*w + 16848)*u^15*v^9 + (49680*w^3 - 198180*w^2 - 198180*w + 
        49680)*u^15*v^8 + (166860*w^3 + 166860*w^2 - 117180)*u^15*v^7 + 
        (64368*w^2 + 184788*w + 64368)*u^15*v^6 + (-38124*w^3 - 72252*w^2 - 
        38124*w)*u^15*v^5 + (-11664*w^3 - 31968*w - 31968)*u^15*v^4 + 
        (-11664*w^3 + 4644*w^2 + 4644*w - 11664)*u^15*v^3 + (1296*w^3 + 1296*w^2
        + 5508)*u^15*v^2 + (2376*w^2 - 2268*w + 2376)*u^15*v + (-108*w^3 + 
        216*w^2 - 108*w)*u^15 + (1836*w^3 + 2808*w^2 + 1836*w)*u^14*v^18 + 
        (-216*w^3 + 6588*w + 6588)*u^14*v^17 + (648*w^3 + 17712*w^2 + 17712*w + 
        648)*u^14*v^16 + (-43632*w^3 - 43632*w^2 + 11664)*u^14*v^15 + (31320*w^2
        - 11340*w + 31320)*u^14*v^14 + (-42336*w^3 - 164808*w^2 - 
        42336*w)*u^14*v^13 + (-3024*w^3 - 191268*w - 191268)*u^14*v^12 + 
        (6912*w^3 - 9072*w^2 - 9072*w + 6912)*u^14*v^11 + (249912*w^3 + 
        249912*w^2 - 113724)*u^14*v^10 + (277020*w^2 + 415260*w + 
        277020)*u^14*v^9 + (-136188*w^3 - 22464*w^2 - 136188*w)*u^14*v^8 + 
        (-6912*w^3 + 264816*w + 264816)*u^14*v^7 + (-3024*w^3 - 303156*w^2 - 
        303156*w - 3024)*u^14*v^6 + (80136*w^3 + 80136*w^2 - 122472)*u^14*v^5 + 
        (36180*w^2 + 78840*w + 36180)*u^14*v^4 + (-31968*w^3 - 20304*w^2 - 
        31968*w)*u^14*v^3 + (648*w^3 - 6264*w - 6264)*u^14*v^2 + (216*w^3 + 
        1404*w^2 + 1404*w + 216)*u^14*v + (-864*w^3 - 864*w^2 - 972)*u^14 + 
        (2808*w^3 + 2808*w^2 - 2376)*u^13*v^18 + (3024*w^2 - 1620*w + 
        3024)*u^13*v^17 + (42768*w^3 + 52164*w^2 + 42768*w)*u^13*v^16 + 
        (-34128*w^3 + 7884*w + 7884)*u^13*v^15 + (122472*w^3 + 164808*w^2 + 
        164808*w + 122472)*u^13*v^14 + (-185436*w^3 - 185436*w^2 - 
        137808)*u^13*v^13 + (277992*w^2 + 156708*w + 277992)*u^13*v^12 + 
        (-450036*w^3 - 624888*w^2 - 450036*w)*u^13*v^11 + (532116*w^3 + 72252*w 
        + 72252)*u^13*v^10 + (-353808*w^3 - 530712*w^2 - 530712*w - 
        353808)*u^13*v^9 + (271728*w^3 + 271728*w^2 - 532116)*u^13*v^8 + 
        (275184*w^2 + 96228*w + 275184)*u^13*v^7 + (297108*w^3 + 316224*w^2 + 
        297108*w)*u^13*v^6 + (-137808*w^3 + 237924*w + 237924)*u^13*v^5 + 
        (-122472*w^3 - 202608*w^2 - 202608*w - 122472)*u^13*v^4 + (38124*w^3 + 
        38124*w^2 - 34128)*u^13*v^3 + (33372*w^2 + 6372*w + 33372)*u^13*v^2 + 
        (-2916*w^3 - 2808*w^2 - 2916*w)*u^13*v + (2376*w^3 + 972*w + 972)*u^13 +
        (1836*w^3 - 5184*w - 5184)*u^12*v^18 + (-11340*w^3 - 20520*w^2 - 20520*w
        - 11340)*u^12*v^17 + (22356*w^3 + 22356*w^2 - 57348)*u^12*v^16 + 
        (-26028*w^2 - 116424*w - 26028)*u^12*v^15 + (191268*w^3 + 188244*w^2 + 
        191268*w)*u^12*v^14 + (-121284*w^3 - 277992*w - 277992)*u^12*v^13 + 
        108*w^2*u^12*v^12*s + (-10044*w^3 + 509544*w^2 + 509544*w - 
        10044)*u^12*v^12 + (-540*w^3 + 216*w + 216)*u^12*v^11*s + (309420*w^3 + 
        309420*w^2 + 329616)*u^12*v^11 + (-648*w^3 - 2052*w^2 - 2052*w - 
        648)*u^12*v^10*s + (602316*w^2 + 1260468*w + 602316)*u^12*v^10 + 
        (3132*w^3 + 3132*w^2 - 864)*u^12*v^9*s + (-598752*w^3 - 632016*w^2 - 
        598752*w)*u^12*v^9 + (4536*w^2 + 5508*w + 4536)*u^12*v^8*s + 
        (-691416*w^3 + 55836*w + 55836)*u^12*v^8 + (-3888*w^3 - 6156*w^2 - 
        3888*w)*u^12*v^7*s + (-668304*w^3 - 1063476*w^2 - 1063476*w - 
        668304)*u^12*v^7 + (2268*w^3 - 2268*w - 2268)*u^12*v^6*s + (290088*w^3 +
        290088*w^2 + 138132)*u^12*v^6 + (4536*w^3 + 3564*w^2 + 3564*w + 
        4536)*u^12*v^5*s + (-297108*w^2 - 316224*w - 297108)*u^12*v^5 + 
        (-324*w^3 - 324*w^2 + 648)*u^12*v^4*s + (300132*w^3 + 303156*w^2 + 
        300132*w)*u^12*v^4 + (648*w^2 - 756*w + 648)*u^12*v^3*s + (-120420*w^3 +
        64368*w + 64368)*u^12*v^3 + (216*w^3 + 216*w)*u^12*v^2*s + (-25596*w^3 -
        49464*w^2 - 49464*w - 25596)*u^12*v^2 + (-216*w^3 - 108*w - 
        108)*u^12*v*s + (6696*w^3 + 6696*w^2 + 756)*u^12*v + (2376*w^2 - 432*w +
        2376)*u^12 + (-4536*w^2 - 8748*w - 4536)*u^11*v^18 + (-34884*w^3 - 
        38988*w^2 - 34884*w)*u^11*v^17 + (-14364*w^3 - 21708*w - 
        21708)*u^11*v^16 + (-224748*w^3 - 274428*w^2 - 274428*w - 
        224748)*u^11*v^15 + (-15984*w^3 - 15984*w^2 - 6912)*u^11*v^14 + 
        (-450036*w^2 - 624888*w - 450036)*u^11*v^13 + (216*w^3 + 216*w^2 - 
        540)*u^11*v^12*s + (-309420*w^3 + 20196*w^2 - 309420*w)*u^11*v^12 + 
        (2052*w^2 + 3780*w + 2052)*u^11*v^11*s + (505008*w^3 - 862164*w - 
        862164)*u^11*v^11 + (-2052*w^3 - 7668*w^2 - 2052*w)*u^11*v^10*s + 
        (-1574100*w^3 - 455004*w^2 - 455004*w - 1574100)*u^11*v^10 + (1620*w^3 -
        1620*w - 1620)*u^11*v^9*s + (1368576*w^3 + 1368576*w^2 - 76032)*u^11*v^9
        + (-4860*w^3 - 9720*w^2 - 9720*w - 4860)*u^11*v^8*s + (138996*w^2 + 
        1397088*w + 138996)*u^11*v^8 + (4536*w^3 + 4536*w^2 - 25920)*u^11*v^7*s 
        + (711828*w^3 + 442692*w^2 + 711828*w)*u^11*v^7 + (23652*w^2 + 25920*w +
        23652)*u^11*v^6*s + (-668304*w^3 + 395172*w + 395172)*u^11*v^6 + 
        (-2592*w^3 - 26568*w^2 - 2592*w)*u^11*v^5*s + (178956*w^3 - 96228*w^2 - 
        96228*w + 178956)*u^11*v^5 + (4860*w^3 - 4860*w - 4860)*u^11*v^4*s + 
        (-264816*w^3 - 264816*w^2 + 6912)*u^11*v^4 + (1620*w^3 + 3240*w^2 + 
        3240*w + 1620)*u^11*v^3*s + (-166860*w^2 - 284040*w - 166860)*u^11*v^3 +
        (864*w^3 + 864*w^2 + 2700)*u^11*v^2*s + (30996*w^3 + 117936*w^2 + 
        30996*w)*u^11*v^2 + (-1512*w^2 + 540*w - 1512)*u^11*v*s + (20088*w^3 + 
        26676*w + 26676)*u^11*v + (-108*w^3 + 108*w^2 - 108*w)*u^11*s + 
        (-1728*w^3 - 1404*w^2 - 1404*w - 1728)*u^11 + (-4536*w^3 - 7344*w^2 - 
        7344*w - 4536)*u^10*v^18 + (-32076*w^3 - 32076*w^2 + 28512)*u^10*v^17 + 
        (65340*w^2 + 72468*w + 65340)*u^10*v^16 + (-177660*w^3 - 127980*w^2 - 
        177660*w)*u^10*v^15 + (-113724*w^3 + 249912*w + 249912)*u^10*v^14 + 
        (-532116*w^3 - 459864*w^2 - 459864*w - 532116)*u^10*v^13 + (648*w^3 - 
        1404*w - 1404)*u^10*v^12*s + (-602316*w^3 - 602316*w^2 + 
        658152)*u^10*v^12 + (5616*w^3 + 7668*w^2 + 7668*w + 5616)*u^10*v^11*s + 
        (-1119096*w^2 + 455004*w - 1119096)*u^10*v^11 + (3672*w^3 + 3672*w^2 + 
        4644)*u^10*v^10*s + (-1677672*w^3 - 1844856*w^2 - 1677672*w)*u^10*v^10 +
        (20088*w^2 + 19764*w + 20088)*u^10*v^9*s + (328536*w^3 - 164268*w - 
        164268)*u^10*v^9 + (-26244*w^3 - 30132*w^2 - 26244*w)*u^10*v^8*s + 
        (-167184*w^3 - 1662336*w^2 - 1662336*w - 167184)*u^10*v^8 + (-33048*w^3 
        - 25596*w - 25596)*u^10*v^7*s + (138996*w^3 + 138996*w^2 - 
        1258092)*u^10*v^7 + (-20412*w^3 - 40824*w^2 - 40824*w - 
        20412)*u^10*v^6*s + (-55836*w^2 - 747252*w - 55836)*u^10*v^6 + 
        (37584*w^3 + 37584*w^2 - 17820)*u^10*v^5*s + (271728*w^3 + 803844*w^2 + 
        271728*w)*u^10*v^5 + (21384*w^2 + 39852*w + 21384)*u^10*v^4*s + 
        (113724*w^3 + 136188*w + 136188)*u^10*v^4 + (-10692*w^3 - 15876*w^2 - 
        10692*w)*u^10*v^3*s + (-49680*w^3 + 198180*w^2 + 198180*w - 
        49680)*u^10*v^3 + (5184*w^3 - 432*w - 432)*u^10*v^2*s + (-106920*w^3 - 
        106920*w^2 + 41580)*u^10*v^2 + (2700*w^3 + 1836*w^2 + 1836*w + 
        2700)*u^10*v*s + (-3564*w^2 - 43956*w - 3564)*u^10*v + (-216*w^3 - 
        216*w^2 - 216)*u^10*s + (4212*w^3 - 324*w^2 + 4212*w)*u^10 + (-1404*w^3 
        - 4212*w^2 - 1404*w)*u^9*v^18 + (-2376*w^3 + 42768*w + 42768)*u^9*v^17 +
        (7128*w^3 + 135432*w^2 + 135432*w + 7128)*u^9*v^16 + (16848*w^3 + 
        16848*w^2 - 33696)*u^9*v^15 + (277020*w^2 + 415260*w + 277020)*u^9*v^14 
        + (176904*w^3 + 530712*w^2 + 176904*w)*u^9*v^13 + (-3132*w^2 - 3996*w - 
        3132)*u^9*v^12*s + (-33264*w^3 + 598752*w + 598752)*u^9*v^12 + (1620*w^3
        + 3240*w^2 + 1620*w)*u^9*v^11*s + (76032*w^3 + 1444608*w^2 + 1444608*w +
        76032)*u^9*v^11 + (-324*w^3 - 20088*w - 20088)*u^9*v^10*s + (-164268*w^3
        - 164268*w^2 + 328536)*u^9*v^10 + (29160*w^3 + 38340*w^2 + 38340*w + 
        29160)*u^9*v^9*s + (2169720*w^2 + 1935360*w + 2169720)*u^9*v^9 + 
        (12960*w^3 + 12960*w^2 - 17820)*u^9*v^8*s + (-164268*w^3 - 492804*w^2 - 
        164268*w)*u^9*v^8 + (58968*w^2 + 79704*w + 58968)*u^9*v^7*s + 
        (-76032*w^3 + 1368576*w + 1368576)*u^9*v^7 + (-22680*w^3 - 45360*w^2 - 
        22680*w)*u^9*v^6*s + (-33264*w^3 - 632016*w^2 - 632016*w - 
        33264)*u^9*v^6 + (17496*w^3 + 47952*w + 47952)*u^9*v^5*s + (-176904*w^3 
        - 176904*w^2 + 353808)*u^9*v^5 + (-42120*w^3 - 79380*w^2 - 79380*w - 
        42120)*u^9*v^4*s + (-277020*w^2 - 415260*w - 277020)*u^9*v^4 + 
        (17280*w^3 + 17280*w^2 - 37260)*u^9*v^3*s + (-16848*w^3 - 50544*w^2 - 
        16848*w)*u^9*v^3 + (10692*w^2 + 15876*w + 10692)*u^9*v^2*s + (7128*w^3 -
        128304*w - 128304)*u^9*v^2 + (-1620*w^3 - 3240*w^2 - 1620*w)*u^9*v*s + 
        (2376*w^3 + 45144*w^2 + 45144*w + 2376)*u^9*v + (1404*w^3 + 648*w + 
        648)*u^9*s + (-1404*w^3 - 1404*w^2 + 2808)*u^9 + (-4212*w^3 - 4212*w^2 -
        4536)*u^8*v^18 + (3564*w^2 + 43956*w + 3564)*u^8*v^17 + (106920*w^3 + 
        148500*w^2 + 106920*w)*u^8*v^16 + (-49680*w^3 - 247860*w - 
        247860)*u^8*v^15 + (-113724*w^3 + 22464*w^2 + 22464*w - 113724)*u^8*v^14
        + (271728*w^3 + 271728*w^2 - 532116)*u^8*v^13 + (-972*w^3 - 5508*w^2 - 
        5508*w - 972)*u^8*v^12*s + (-55836*w^2 - 747252*w - 55836)*u^8*v^12 + 
        (-4860*w^3 - 4860*w^2 + 4860)*u^8*v^11*s + (138996*w^3 + 1397088*w^2 + 
        138996*w)*u^8*v^11 + (-26244*w^2 - 30132*w - 26244)*u^8*v^10*s + 
        (167184*w^3 - 1495152*w - 1495152)*u^8*v^10 + (-12960*w^3 - 30780*w^2 - 
        12960*w)*u^8*v^9*s + (328536*w^3 + 492804*w^2 + 492804*w + 
        328536)*u^8*v^9 + (29160*w^3 - 63180*w - 63180)*u^8*v^8*s + (1677672*w^3
        + 1677672*w^2 - 167184)*u^8*v^8 + (-25272*w^3 - 13608*w^2 - 13608*w - 
        25272)*u^8*v^7*s + (1119096*w^2 - 455004*w + 1119096)*u^8*v^7 + 
        (68040*w^3 + 68040*w^2 - 68040)*u^8*v^6*s + (602316*w^3 + 1260468*w^2 + 
        602316*w)*u^8*v^6 + (56376*w^2 + 71928*w + 56376)*u^8*v^5*s + 
        (-532116*w^3 - 72252*w - 72252)*u^8*v^5 + (9720*w^3 + 53460*w^2 + 
        9720*w)*u^8*v^4*s + (113724*w^3 + 363636*w^2 + 363636*w + 
        113724)*u^8*v^4 + (-42120*w^3 + 37260*w + 37260)*u^8*v^3*s + 
        (-177660*w^3 - 177660*w^2 - 49680)*u^8*v^3 + (-18468*w^3 - 39852*w^2 - 
        39852*w - 18468)*u^8*v^2*s + (65340*w^2 + 72468*w + 65340)*u^8*v^2 + 
        (4860*w^3 + 4860*w^2 - 4860)*u^8*v*s + (-32076*w^3 - 60588*w^2 - 
        32076*w)*u^8*v + (324*w^2 + 972*w + 324)*u^8*s + (4536*w^3 - 2808*w - 
        2808)*u^8 + (-1728*w^3 - 324*w - 324)*u^7*v^18 + (-20088*w^3 + 6588*w^2 
        + 6588*w - 20088)*u^7*v^17 + (30996*w^3 + 30996*w^2 - 86940)*u^7*v^16 + 
        (-166860*w^2 - 284040*w - 166860)*u^7*v^15 + (-264816*w^3 - 271728*w^2 -
        264816*w)*u^7*v^14 + (-178956*w^3 - 275184*w - 275184)*u^7*v^13 + 
        (-3888*w^3 - 6156*w^2 - 3888*w)*u^7*v^12*s + (-668304*w^3 - 1063476*w^2 
        - 1063476*w - 668304)*u^7*v^12 + (-25920*w^3 + 4536*w + 4536)*u^7*v^11*s
        + (-711828*w^3 - 711828*w^2 - 269136)*u^7*v^11 + (33048*w^3 + 7452*w^2 +
        7452*w + 33048)*u^7*v^10*s + (-138996*w^2 - 1397088*w - 138996)*u^7*v^10
        + (-58968*w^3 - 58968*w^2 + 20736)*u^7*v^9*s + (-1368576*w^3 - 
        1444608*w^2 - 1368576*w)*u^7*v^9 + (-11664*w^2 + 13608*w - 
        11664)*u^7*v^8*s + (-1574100*w^3 - 1119096*w - 1119096)*u^7*v^8 + 
        (-163296*w^3 - 136080*w^2 - 163296*w)*u^7*v^7*s + (-505008*w^3 - 
        1367172*w^2 - 1367172*w - 505008)*u^7*v^7 + (13608*w^3 - 13608*w - 
        13608)*u^7*v^6*s + (-309420*w^3 - 309420*w^2 - 329616)*u^7*v^6 + 
        (93312*w^3 - 93312*w^2 - 93312*w + 93312)*u^7*v^5*s + (-450036*w^2 - 
        624888*w - 450036)*u^7*v^5 + (56376*w^3 + 56376*w^2 - 15552)*u^7*v^4*s +
        (-15984*w^3 - 9072*w^2 - 15984*w)*u^7*v^4 + (-47952*w^2 - 30456*w - 
        47952)*u^7*v^3*s + (224748*w^3 - 49680*w - 49680)*u^7*v^3 + (37584*w^3 +
        55404*w^2 + 37584*w)*u^7*v^2*s + (-14364*w^3 + 7344*w^2 + 7344*w - 
        14364)*u^7*v^2 + (-23976*w^3 + 2592*w + 2592)*u^7*v*s + (34884*w^3 + 
        34884*w^2 - 4104)*u^7*v + (-4536*w^3 - 3564*w^2 - 3564*w - 4536)*u^7*s +
        (4536*w^2 + 8748*w + 4536)*u^7 + (2376*w^2 - 432*w + 2376)*u^6*v^18 + 
        (6696*w^3 + 5940*w^2 + 6696*w)*u^6*v^17 + (25596*w^3 - 23868*w - 
        23868)*u^6*v^16 + (-120420*w^3 - 184788*w^2 - 184788*w - 
        120420)*u^6*v^15 + (-300132*w^3 - 300132*w^2 + 3024)*u^6*v^14 + 
        (297108*w^2 + 316224*w + 297108)*u^6*v^13 + (-2268*w^3 - 2268*w^2 + 
        2268)*u^6*v^12*s + (-290088*w^3 - 151956*w^2 - 290088*w)*u^6*v^12 + 
        (23652*w^2 + 25920*w + 23652)*u^6*v^11*s + (-668304*w^3 + 395172*w + 
        395172)*u^6*v^11 + (20412*w^3 + 40824*w^2 + 20412*w)*u^6*v^10*s + 
        (691416*w^3 + 747252*w^2 + 747252*w + 691416)*u^6*v^10 + (-22680*w^3 + 
        22680*w + 22680)*u^6*v^9*s + (-598752*w^3 - 598752*w^2 + 33264)*u^6*v^9 
        + (68040*w^3 + 136080*w^2 + 136080*w + 68040)*u^6*v^8*s + (602316*w^2 + 
        1260468*w + 602316)*u^6*v^8 + (-13608*w^3 - 13608*w^2 + 13608)*u^6*v^7*s
        + (309420*w^3 - 20196*w^2 + 309420*w)*u^6*v^7 + (-432*w^3 - 324*w^2 - 
        324*w - 432)*u^6*v^6*s^2 + (203472*w^2 + 171720*w + 203472)*u^6*v^6*s + 
        (10044*w^3 + 519588*w + 519588)*u^6*v^6 - 972*u^6*v^5*s^2 + (-13608*w^3 
        - 27216*w^2 - 13608*w)*u^6*v^5*s + (-121284*w^3 + 156708*w^2 + 156708*w 
        - 121284)*u^6*v^5 + (1296*w^2 + 648*w + 1296)*u^6*v^4*s^2 + (-68040*w^3 
        + 68040*w + 68040)*u^6*v^4*s + (-191268*w^3 - 191268*w^2 - 3024)*u^6*v^4
        + (-648*w^3 - 864*w^2 - 648*w)*u^6*v^3*s^2 + (-22680*w^3 - 45360*w^2 - 
        45360*w - 22680)*u^6*v^3*s + (26028*w^2 + 116424*w + 26028)*u^6*v^3 + 
        (-2592*w^3 - 1944*w - 1944)*u^6*v^2*s^2 + (-20412*w^3 - 20412*w^2 + 
        20412)*u^6*v^2*s + (-22356*w^3 - 79704*w^2 - 22356*w)*u^6*v^2 + (648*w^3
        + 324*w^2 + 324*w + 648)*u^6*v*s^2 + (-23652*w^2 - 25920*w - 
        23652)*u^6*v*s + (-11340*w^3 + 9180*w + 9180)*u^6*v + (-216*w^3 - 
        216*w^2 - 324)*u^6*s^2 + (2268*w^3 + 4536*w^2 + 2268*w)*u^6*s + 
        (-1836*w^3 - 7020*w^2 - 7020*w - 1836)*u^6 + (2376*w^3 + 1404*w^2 + 
        1404*w + 2376)*u^5*v^18 + (2916*w^3 + 2916*w^2 + 108)*u^5*v^17 + 
        (-33372*w^2 - 6372*w - 33372)*u^5*v^16 + (-38124*w^3 - 72252*w^2 - 
        38124*w)*u^5*v^15 + (-122472*w^3 + 80136*w + 80136)*u^5*v^14 + 
        (137808*w^3 + 375732*w^2 + 375732*w + 137808)*u^5*v^13 + (-4536*w^3 - 
        972*w - 972)*u^5*v^12*s + (297108*w^3 + 297108*w^2 - 19116)*u^5*v^12 + 
        (23976*w^3 + 26568*w^2 + 26568*w + 23976)*u^5*v^11*s + (275184*w^2 + 
        96228*w + 275184)*u^5*v^11 + (37584*w^3 + 37584*w^2 - 17820)*u^5*v^10*s 
        + (271728*w^3 + 803844*w^2 + 271728*w)*u^5*v^10 + (-47952*w^2 - 30456*w 
        - 47952)*u^5*v^9*s + (353808*w^3 - 176904*w - 176904)*u^5*v^9 + 
        (56376*w^3 + 71928*w^2 + 56376*w)*u^5*v^8*s + (532116*w^3 + 459864*w^2 +
        459864*w + 532116)*u^5*v^8 + (-93312*w^3 - 186624*w - 186624)*u^5*v^7*s 
        + (450036*w^3 + 450036*w^2 - 174852)*u^5*v^7 - 972*w^2*u^5*v^6*s^2 + 
        (13608*w^3 + 27216*w^2 + 27216*w + 13608)*u^5*v^6*s + (-277992*w^2 - 
        156708*w - 277992)*u^5*v^6 + (1944*w^3 + 324*w + 324)*u^5*v^5*s^2 + 
        (163296*w^3 + 163296*w^2 + 27216)*u^5*v^5*s + (185436*w^3 + 47628*w^2 + 
        185436*w)*u^5*v^5 + (5184*w^3 + 1296*w^2 + 1296*w + 5184)*u^5*v^4*s^2 + 
        (11664*w^2 - 13608*w + 11664)*u^5*v^4*s + (122472*w^3 - 42336*w - 
        42336)*u^5*v^4 + (1944*w^3 + 1944*w^2 - 648)*u^5*v^3*s^2 + (58968*w^3 + 
        79704*w^2 + 58968*w)*u^5*v^3*s + (34128*w^3 + 42012*w^2 + 42012*w + 
        34128)*u^5*v^3 + (2592*w^2 + 1296*w + 2592)*u^5*v^2*s^2 + (33048*w^3 + 
        25596*w + 25596)*u^5*v^2*s + (42768*w^3 + 42768*w^2 - 9396)*u^5*v^2 + 
        (-1296*w^3 - 324*w^2 - 1296*w)*u^5*v*s^2 + (25920*w^3 + 30456*w^2 + 
        30456*w + 25920)*u^5*v*s + (3024*w^2 - 1620*w + 3024)*u^5*v + (648*w^3 +
        324*w + 324)*u^5*s^2 + (-3888*w^3 - 3888*w^2 + 2268)*u^5*s + (2808*w^3 +
        5184*w^2 + 2808*w)*u^5 + (864*w^3 - 108*w^2 + 864*w)*u^4*v^18 + (216*w^3
        - 1188*w - 1188)*u^4*v^17 + (-648*w^3 - 6912*w^2 - 6912*w - 
        648)*u^4*v^16 + (-31968*w^3 - 31968*w^2 - 11664)*u^4*v^15 + (36180*w^2 +
        78840*w + 36180)*u^4*v^14 + (80136*w^3 + 202608*w^2 + 80136*w)*u^4*v^13 
        + (324*w^2 + 972*w + 324)*u^4*v^12*s + (3024*w^3 - 300132*w - 
        300132)*u^4*v^12 + (4860*w^3 + 9720*w^2 + 4860*w)*u^4*v^11*s + 
        (-6912*w^3 - 271728*w^2 - 271728*w - 6912)*u^4*v^11 + (18468*w^3 - 
        21384*w - 21384)*u^4*v^10*s + (136188*w^3 + 136188*w^2 + 
        113724)*u^4*v^10 + (-42120*w^3 - 79380*w^2 - 79380*w - 42120)*u^4*v^9*s 
        + (-277020*w^2 - 415260*w - 277020)*u^4*v^9 + (-9720*w^3 - 9720*w^2 + 
        43740)*u^4*v^8*s + (-249912*w^3 - 363636*w^2 - 249912*w)*u^4*v^8 + 
        (-56376*w^2 - 71928*w - 56376)*u^4*v^7*s + (6912*w^3 + 15984*w + 
        15984)*u^4*v^7 + (-1296*w^3 - 1296*w^2 - 648)*u^4*v^6*s^2 + (-68040*w^3 
        - 136080*w^2 - 68040*w)*u^4*v^6*s + (3024*w^3 - 188244*w^2 - 188244*w + 
        3024)*u^4*v^6 + (3888*w^2 - 1296*w + 3888)*u^4*v^5*s^2 + (-25272*w^3 - 
        11664*w - 11664)*u^4*v^5*s + (-42336*w^3 - 42336*w^2 + 122472)*u^4*v^5 +
        (3240*w^3 - 6480*w^2 + 3240*w)*u^4*v^4*s^2 + (-29160*w^3 - 92340*w^2 - 
        92340*w - 29160)*u^4*v^4*s + (31320*w^2 - 11340*w + 31320)*u^4*v^4 + 
        (-12960*w^3 - 12960*w^2 + 17820)*u^4*v^3*s + (-43632*w^3 - 55296*w^2 - 
        43632*w)*u^4*v^3 + (-9720*w^3 - 6480*w^2 - 6480*w - 9720)*u^4*v^2*s^2 + 
        (-26244*w^2 - 30132*w - 26244)*u^4*v^2*s + (-648*w^3 + 17064*w + 
        17064)*u^4*v^2 + (2592*w^3 + 2592*w^2 + 1296)*u^4*v*s^2 + (-4860*w^3 - 
        9720*w^2 - 4860*w)*u^4*v*s + (-216*w^3 - 6804*w^2 - 6804*w - 216)*u^4*v 
        + (1944*w^2 - 648*w + 1944)*u^4*s^2 + (972*w^3 - 4536*w - 4536)*u^4*s + 
        (-1836*w^3 - 1836*w^2 + 972)*u^4 + (-108*w^3 - 108*w^2 - 324)*u^3*v^18 +
        (2376*w^2 - 2268*w + 2376)*u^3*v^17 + (1296*w^3 - 4212*w^2 + 
        1296*w)*u^3*v^16 + (11664*w^3 + 16308*w + 16308)*u^3*v^15 + (-11664*w^3 
        + 20304*w^2 + 20304*w - 11664)*u^3*v^14 + (38124*w^3 + 38124*w^2 - 
        34128)*u^3*v^13 + (1404*w^3 + 756*w^2 + 756*w + 1404)*u^3*v^12*s + 
        (-64368*w^2 - 184788*w - 64368)*u^3*v^12 + (1620*w^3 + 1620*w^2 - 
        1620)*u^3*v^11*s + (-166860*w^3 - 284040*w^2 - 166860*w)*u^3*v^11 + 
        (-10692*w^2 - 15876*w - 10692)*u^3*v^10*s + (49680*w^3 + 247860*w + 
        247860)*u^3*v^10 + (-17280*w^3 - 54540*w^2 - 17280*w)*u^3*v^9*s + 
        (33696*w^3 + 50544*w^2 + 50544*w + 33696)*u^3*v^9 + (-42120*w^3 + 
        37260*w + 37260)*u^3*v^8*s + (-177660*w^3 - 177660*w^2 - 49680)*u^3*v^8 
        + (-17496*w^3 + 30456*w^2 + 30456*w - 17496)*u^3*v^7*s + (49680*w^2 + 
        274428*w + 49680)*u^3*v^7 + (-216*w^3 + 648*w + 648)*u^3*v^6*s^2 + 
        (-22680*w^3 - 22680*w^2 + 22680)*u^3*v^6*s + (26028*w^3 + 116424*w^2 + 
        26028*w)*u^3*v^6 + (648*w^3 + 2592*w^2 + 2592*w + 648)*u^3*v^5*s^2 + 
        (58968*w^2 + 79704*w + 58968)*u^3*v^5*s + (-34128*w^3 + 7884*w + 
        7884)*u^3*v^5 + (12960*w^3 + 30780*w^2 + 12960*w)*u^3*v^4*s + (11664*w^3
        + 55296*w^2 + 55296*w + 11664)*u^3*v^4 + (3240*w^2 + 4320*w + 
        3240)*u^3*v^3*s^2 + (-29160*w^3 + 9180*w + 9180)*u^3*v^3*s + (33588*w^3 
        + 33588*w^2 + 11664)*u^3*v^3 + (-324*w^3 + 19764*w^2 + 19764*w - 
        324)*u^3*v^2*s + (6804*w^2 + 540*w + 6804)*u^3*v^2 + (-648*w^3 + 1944*w 
        + 1944)*u^3*v*s^2 + (-1620*w^3 - 1620*w^2 + 1620)*u^3*v*s + (2916*w^3 + 
        8208*w^2 + 2916*w)*u^3*v + (-216*w^3 - 864*w^2 - 864*w - 216)*u^3*s^2 + 
        (3132*w^2 + 3996*w + 3132)*u^3*s + (324*w^3 - 972*w - 972)*u^3 + 
        (-324*w^3 - 216*w - 216)*u^2*v^18 + (864*w^3 + 216*w^2 + 216*w + 
        864)*u^2*v^17 + (-1296*w^3 - 1296*w^2 - 1296)*u^2*v^16 + (-1296*w^2 + 
        4212*w - 1296)*u^2*v^15 + (6264*w^3 + 6912*w^2 + 6264*w)*u^2*v^14 + 
        (-27000*w^3 - 33372*w - 33372)*u^2*v^13 + (216*w^3 + 216*w)*u^2*v^12*s +
        (-25596*w^3 - 49464*w^2 - 49464*w - 25596)*u^2*v^12 + (2700*w^3 + 864*w 
        + 864)*u^2*v^11*s + (-30996*w^3 - 30996*w^2 + 86940)*u^2*v^11 + 
        (-5184*w^3 - 5616*w^2 - 5616*w - 5184)*u^2*v^10*s + (106920*w^2 + 
        148500*w + 106920)*u^2*v^10 + (-10692*w^3 - 10692*w^2 + 5184)*u^2*v^9*s 
        + (128304*w^3 + 135432*w^2 + 128304*w)*u^2*v^9 + (21384*w^2 + 39852*w + 
        21384)*u^2*v^8*s + (7128*w^3 - 65340*w - 65340)*u^2*v^8 + (37584*w^3 + 
        55404*w^2 + 37584*w)*u^2*v^7*s + (-14364*w^3 + 7344*w^2 + 7344*w - 
        14364)*u^2*v^7 + (1944*w^2 - 648*w + 1944)*u^2*v^6*s^2 + (20412*w^3 - 
        20412*w - 20412)*u^2*v^6*s + (22356*w^3 + 22356*w^2 - 57348)*u^2*v^6 + 
        (2592*w^3 + 1296*w^2 + 2592*w)*u^2*v^5*s^2 + (-33048*w^3 - 7452*w^2 - 
        7452*w - 33048)*u^2*v^5*s + (-42768*w^2 - 52164*w - 42768)*u^2*v^5 + 
        (9720*w^3 + 3240*w + 3240)*u^2*v^4*s^2 + (26244*w^3 + 26244*w^2 - 
        3888)*u^2*v^4*s + (-17064*w^3 - 17712*w^2 - 17064*w)*u^2*v^4 + 
        (-20088*w^2 - 19764*w - 20088)*u^2*v^3*s + (-6264*w^3 - 6804*w - 
        6804)*u^2*v^3 + (-3240*w^3 - 3240*w^2 - 9720)*u^2*v^2*s^2 + (-3672*w^3 +
        972*w^2 - 3672*w)*u^2*v^2*s + (-8100*w^3 - 10260*w^2 - 10260*w - 
        8100)*u^2*v^2 + (-3888*w^2 + 1296*w - 3888)*u^2*v*s^2 + (5616*w^3 - 
        2052*w - 2052)*u^2*v*s + (-2160*w^3 - 2160*w^2 + 1404)*u^2*v + (1296*w^3
        + 648*w^2 + 1296*w)*u^2*s^2 + (-648*w^3 - 2052*w^2 - 2052*w - 648)*u^2*s
        + (324*w^2 + 432*w + 324)*u^2 + (324*w^3 - 216*w^2 + 324*w)*u*v^17 + 
        (864*w^3 + 648*w + 648)*u*v^16 + (4644*w^3 + 2268*w^2 + 2268*w + 
        4644)*u*v^15 + (1188*w^3 + 1188*w^2 - 216)*u*v^14 + (-2916*w^2 - 2808*w 
        - 2916)*u*v^13 + (-108*w^3 - 108*w^2 - 216)*u*v^12*s + (-6696*w^3 - 
        5940*w^2 - 6696*w)*u*v^12 + (-1512*w^2 + 540*w - 1512)*u*v^11*s + 
        (20088*w^3 + 26676*w + 26676)*u*v^11 + (864*w^3 - 1836*w^2 + 
        864*w)*u*v^10*s + (40392*w^3 + 43956*w^2 + 43956*w + 40392)*u*v^10 + 
        (-1620*w^3 + 1620*w + 1620)*u*v^9*s + (42768*w^3 + 42768*w^2 - 
        2376)*u*v^9 + (4860*w^3 + 9720*w^2 + 9720*w + 4860)*u*v^8*s + 
        (-32076*w^2 - 60588*w - 32076)*u*v^8 + (2592*w^3 + 2592*w^2 - 
        23976)*u*v^7*s + (-34884*w^3 - 38988*w^2 - 34884*w)*u*v^7 + (648*w^3 + 
        324*w^2 + 324*w + 648)*u*v^6*s^2 + (-23652*w^2 - 25920*w - 
        23652)*u*v^6*s + (-11340*w^3 + 9180*w + 9180)*u*v^6 + (1296*w^3 + 
        1296*w^2 + 972)*u*v^5*s^2 + (-4536*w^3 - 30456*w^2 - 4536*w)*u*v^5*s + 
        (4644*w^3 + 1620*w^2 + 1620*w + 4644)*u*v^5 + (-2592*w^2 - 1296*w - 
        2592)*u*v^4*s^2 + (-4860*w^3 + 4860*w + 4860)*u*v^4*s + (-6588*w^3 - 
        6588*w^2 + 216)*u*v^4 + (-1944*w^3 - 2592*w^2 - 1944*w)*u*v^3*s^2 + 
        (-1620*w^3 - 3240*w^2 - 3240*w - 1620)*u*v^3*s + (2916*w^2 + 8208*w + 
        2916)*u*v^3 + (5184*w^3 + 3888*w + 3888)*u*v^2*s^2 + (-2052*w^3 - 
        2052*w^2 + 5616)*u*v^2*s + (2160*w^3 + 3564*w^2 + 2160*w)*u*v^2 + 
        (-1944*w^3 - 1620*w^2 - 1620*w - 1944)*u*v*s^2 + (2052*w^2 + 3780*w + 
        2052)*u*v*s + (216*w^3 - 648*w - 648)*u*v + 972*u*s^2 + (216*w^3 + 
        756*w^2 + 216*w)*u*s + (-108*w^3 - 108*w^2 - 108*w - 108)*u + (216*w^2 -
        108*w + 216)*v^16 + (-108*w^3 + 216*w^2 - 108*w)*v^15 + (-972*w^3 - 
        864*w - 864)*v^14 + (-2376*w^3 - 1404*w^2 - 1404*w - 2376)*v^13 + 
        (-2376*w^3 - 2376*w^2 - 2808)*v^12 + (-216*w^3 - 108*w^2 - 108*w - 
        216)*v^11*s + (-324*w^2 + 1404*w - 324)*v^11 + (-216*w^3 - 216*w^2 - 
        216)*v^10*s + (4212*w^3 - 324*w^2 + 4212*w)*v^10 + (-648*w^2 + 756*w - 
        648)*v^9*s + (2808*w^3 - 1404*w - 1404)*v^9 + (324*w^3 + 972*w^2 + 
        324*w)*v^8*s + (-4536*w^3 - 7344*w^2 - 7344*w - 4536)*v^8 + (4536*w^3 + 
        972*w + 972)*v^7*s + (-4536*w^3 - 4536*w^2 + 4212)*v^7 + (216*w^3 - 
        108*w^2 + 216*w)*v^6*s^2 + (-2268*w^3 - 4536*w^2 - 4536*w - 2268)*v^6*s 
        + (5184*w^2 + 7020*w + 5184)*v^6 + (648*w^3 + 324*w + 324)*v^5*s^2 + 
        (-3888*w^3 - 3888*w^2 + 2268)*v^5*s + (2808*w^3 + 5184*w^2 + 2808*w)*v^5
        + (2592*w^3 + 648*w^2 + 648*w + 2592)*v^4*s^2 + (4536*w^2 + 5508*w + 
        4536)*v^4*s + (972*w^3 - 1836*w - 1836)*v^4 + (-648*w^3 - 648*w^2 + 
        216)*v^3*s^2 + (3132*w^3 + 3996*w^2 + 3132*w)*v^3*s + (-324*w^3 - 
        1296*w^2 - 1296*w - 324)*v^3 + (1296*w^2 + 648*w + 1296)*v^2*s^2 + 
        (648*w^3 - 1404*w - 1404)*v^2*s + (-324*w^3 - 324*w^2 + 108)*v^2 + 
        972*w^2*v*s^2 + (-540*w^3 - 756*w^2 - 756*w - 540)*v*s + 108*w*v + 
        (-432*w^2 + 216*w - 432)*s^3 + (432*w^3 + 108*w + 108)*s^2 + 
        108*s)/(u^3*v^3 + (-3*w^2 - 3)*u^3*v^2 + (-3*w^3 + 3*w^2 - 3*w)*u^3*v + 
        (3*w^3 + 2*w + 2)*u^3 + (3*w^3 + 3*w + 3)*u^2*v^3 + (-9*w^3 - 3*w^2 - 
        3*w - 9)*u^2*v^2 + 3*u^2*v + (3*w^2 - 3*w + 3)*u^2 + (-3*w^2 + 3*w - 
        3)*u*v^3 + 3*w^2*u*v^2 + (-9*w^3 - 6*w - 6)*u*v + (-3*w^3 - 3)*u + 
        (-3*w^3 - w^2 - w - 3)*v^3 + (-3*w^3 - 3*w^2 - 6)*v^2 + (-3*w^2 - 3)*v -
        w^2)
];


Q0 := [
    (1/5*(36*w^3 + 36*w^2 - 57)*u^12*v^10 + 1/5*(396*w^3 + 396*w^2 + 
        198)*u^12*v^5 + 1/5*(-36*w^3 - 36*w^2 - 93)*u^12 + 1/5*(6*w^3 + 72*w + 
        72)*u^11*v^11 + 1/5*(216*w^3 - 1908*w - 1908)*u^11*v^6 + 1/5*(1194*w^3 +
        828*w + 828)*u^11*v + 1/5*(-36*w^2 - 93*w - 36)*u^10*v^12 + 
        1/5*(-3996*w^2 - 2898*w - 3996)*u^10*v^7 + 1/5*(2736*w^2 - 3657*w + 
        2736)*u^10*v^2 + (540*w^3 + 360*w^2 + 360*w + 540)*u^9*v^8 + (-3780*w^3 
        - 2520*w^2 - 2520*w - 3780)*u^9*v^3 + (180*w^3 - 360*w^2 + 
        180*w)*u^8*v^9 + (3240*w^3 - 6480*w^2 + 3240*w)*u^8*v^4 + 1/5*(3996*w^3 
        + 3996*w^2 + 1098)*u^7*v^10 + 1/5*(46656*w^3 + 46656*w^2 + 
        74628)*u^7*v^5 + 1/5*(-396*w^3 - 396*w^2 - 198)*u^7 + 1/5*(216*w^3 - 
        1908*w - 1908)*u^6*v^11 + 1/5*(-92124*w^3 - 52488*w - 52488)*u^6*v^6 + 
        1/5*(36*w^3 + 144*w^2 + 144*w + 36)*u^6*v^5*s + 1/5*(-216*w^3 + 1908*w +
        1908)*u^6*v + 1/5*(-252*w^3 - 108*w^2 - 108*w - 252)*u^6*s + 
        1/5*(-396*w^2 - 198*w - 396)*u^5*v^12 + 1/5*(-46656*w^2 + 27972*w - 
        46656)*u^5*v^7 + 1/5*(-108*w^3 - 144*w^2 - 108*w)*u^5*v^6*s + 
        1/5*(3996*w^2 + 2898*w + 3996)*u^5*v^2 + 1/5*(756*w^3 - 792*w^2 + 
        756*w)*u^5*v*s + (9720*w^3 + 6480*w^2 + 6480*w + 9720)*u^4*v^8 + 
        (-540*w^3 - 360*w^2 - 360*w - 540)*u^4*v^3 + (540*w^3 + 540*w^2 + 
        720)*u^4*v^2*s + (-1260*w^3 + 2520*w^2 - 1260*w)*u^3*v^9 + (-180*w^3 + 
        360*w^2 - 180*w)*u^3*v^4 + (-1080*w^3 - 360*w - 360)*u^3*v^3*s + 
        1/5*(-2736*w^3 - 2736*w^2 - 6393)*u^2*v^10 + 1/5*(-3996*w^3 - 3996*w^2 -
        1098)*u^2*v^5 + (-540*w^2 + 180*w - 540)*u^2*v^4*s + 1/5*(36*w^3 + 
        36*w^2 - 57)*u^2 + 1/5*(1194*w^3 + 828*w + 828)*u*v^11 + 1/5*(-216*w^3 +
        1908*w + 1908)*u*v^6 + 1/5*(1548*w^3 + 792*w^2 + 792*w + 1548)*u*v^5*s +
        1/5*(6*w^3 + 72*w + 72)*u*v + 1/5*(-36*w^3 - 144*w^2 - 144*w - 36)*u*s +
        1/5*(36*w^2 - 57*w + 36)*v^12 + 1/5*(396*w^2 + 198*w + 396)*v^7 + 
        1/5*(-144*w^3 + 108*w^2 - 144*w)*v^6*s + 1/5*(-36*w^2 - 93*w - 36)*v^2 +
        1/5*(108*w^3 + 144*w^2 + 108*w)*v*s + 1/5*(-72*w^3 + 36*w + 
        36)*s^2)/(u^2 - 2*w^3*u*v + w*v^2),
    (1/5*(-108*w^3 - 324*w^2 - 432*w - 216)*u^18*v^15 + 1/5*(-1512*w^3 - 
        3456*w^2 - 4968*w - 2484)*u^18*v^10 + 1/5*(-3456*w^3 + 1512*w^2 - 1944*w
        - 972)*u^18*v^5 + 1/5*(324*w^3 - 108*w^2 + 216*w + 108)*u^18 + 
        1/5*(324*w^3 + 648*w^2 + 540*w + 108)*u^17*v^16 + 1/5*(-13284*w^3 - 
        26568*w^2 - 19980*w - 6588)*u^17*v^11 + 1/5*(-10152*w^3 - 20304*w^2 - 
        2160*w - 18144)*u^17*v^6 + 1/5*(3348*w^3 + 6696*w^2 - 1080*w + 
        7776)*u^17*v + 1/5*(-432*w^3 - 540*w^2 - 216*w + 108)*u^16*v^17 + 
        1/5*(-33048*w^3 - 29700*w^2 - 16524*w - 3348)*u^16*v^12 + 1/5*(13176*w^3
        - 71820*w^2 + 6588*w + 84996)*u^16*v^7 + 1/5*(-79704*w^3 - 16740*w^2 - 
        39852*w - 62964)*u^16*v^2 + 1/5*(216*w^3 + 108*w^2 - 108*w - 
        216)*u^15*v^18 + 1/5*(15444*w^3 - 19008*w^2 + 19008*w - 15444)*u^15*v^13
        + 1/5*(-261468*w^3 + 47736*w^2 - 47736*w + 261468)*u^15*v^8 + 
        1/5*(121932*w^3 - 182304*w^2 + 182304*w - 121932)*u^15*v^3 + (7560*w^3 +
        7560*w^2 + 7560*w + 15120)*u^14*v^14 + (-119340*w^3 - 51840*w^2 + 
        15660*w - 103680)*u^14*v^9 + (194940*w^3 + 127440*w^2 + 59940*w + 
        254880)*u^14*v^4 + 1/5*(-34452*w^3 + 3564*w^2 - 30888*w - 
        15444)*u^13*v^15 + 1/5*(630072*w^3 - 431784*w^2 + 198288*w + 
        99144)*u^13*v^10 + 1/5*(-2703564*w^3 + 958068*w^2 - 1745496*w - 
        872748)*u^13*v^5 + 1/5*(3456*w^3 - 1512*w^2 + 1944*w + 972)*u^13 + 
        1/5*(13176*w^3 + 26352*w^2 + 29700*w - 3348)*u^12*v^16 + 1/5*(148284*w^3
        + 296568*w^2 - 53460*w + 350028)*u^12*v^11 + 1/5*(540*w^3 + 432*w^2 - 
        432*w - 540)*u^12*v^10*s + 1/5*(-2176848*w^3 - 4353696*w^2 + 2120040*w -
        6473736)*u^12*v^6 + 1/5*(972*w^2 - 972*w)*u^12*v^5*s + 1/5*(10152*w^3 + 
        20304*w^2 + 2160*w + 18144)*u^12*v + 1/5*(540*w^3 - 972*w^2 + 972*w - 
        540)*u^12*s + 1/5*(13392*w^3 + 19980*w^2 + 6696*w - 6588)*u^11*v^17 + 
        1/5*(403488*w^3 + 53460*w^2 + 201744*w + 350028)*u^11*v^12 + 
        1/5*(-432*w^3 + 432*w^2 + 1296*w + 864)*u^11*v^11*s + 1/5*(14900544*w^3 
        + 2416500*w^2 + 7450272*w + 12484044)*u^11*v^7 + 1/5*(-7452*w^3 - 
        8748*w^2 - 10044*w - 17496)*u^11*v^6*s + 1/5*(-13176*w^3 + 71820*w^2 - 
        6588*w - 84996)*u^11*v^2 + 1/5*(19332*w^3 + 13068*w^2 + 6804*w + 
        26136)*u^11*v*s + 1/5*(2484*w^3 + 972*w^2 - 972*w - 2484)*u^10*v^18 + 
        1/5*(-99144*w^3 + 530928*w^2 - 530928*w + 99144)*u^10*v^13 + 
        1/5*(-108*w^3 - 972*w^2 - 1080*w - 540)*u^10*v^12*s + 1/5*(-6861132*w^3 
        + 10716624*w^2 - 10716624*w + 6861132)*u^10*v^8 + 1/5*(7452*w^3 - 
        20412*w^2 - 12960*w - 6480)*u^10*v^7*s + 1/5*(261468*w^3 - 47736*w^2 + 
        47736*w - 261468)*u^10*v^3 + 1/5*(-100872*w^3 + 28512*w^2 - 72360*w - 
        36180)*u^10*v^2*s + (-119340*w^3 - 51840*w^2 + 15660*w - 
        103680)*u^9*v^14 + (-3945240*w^3 - 2325240*w^2 - 705240*w - 
        4650480)*u^9*v^9 + (3240*w^3 + 6480*w^2 + 4860*w + 1620)*u^9*v^8*s + 
        (119340*w^3 + 51840*w^2 - 15660*w + 103680)*u^9*v^4 + (-22680*w^3 - 
        45360*w^2 + 19980*w - 65340)*u^9*v^3*s + 1/5*(309204*w^3 + 213732*w^2 + 
        522936*w + 261468)*u^8*v^15 + 1/5*(17577756*w^3 - 3855492*w^2 + 
        13722264*w + 6861132)*u^8*v^10 + (-3240*w^3 - 4860*w^2 - 1620*w + 
        1620)*u^8*v^9*s + 1/5*(-630072*w^3 + 431784*w^2 - 198288*w - 
        99144)*u^8*v^5 + (184680*w^3 + 34020*w^2 + 92340*w + 150660)*u^8*v^4*s +
        1/5*(-1512*w^3 - 3456*w^2 - 4968*w - 2484)*u^8 + 1/5*(78408*w^3 + 
        156816*w^2 + 71820*w + 84996)*u^7*v^16 + 1/5*(5033772*w^3 + 10067544*w^2
        - 2416500*w + 12484044)*u^7*v^11 + 1/5*(6480*w^3 + 13932*w^2 - 13932*w -
        6480)*u^7*v^10*s + 1/5*(-148284*w^3 - 296568*w^2 + 53460*w - 
        350028)*u^7*v^6 + 1/5*(-369360*w^3 + 851472*w^2 - 851472*w + 
        369360)*u^7*v^5*s + 1/5*(-13284*w^3 - 26568*w^2 - 19980*w - 6588)*u^7*v 
        + 1/5*(-972*w^2 + 972*w)*u^7*s + 1/5*(-15984*w^3 + 2160*w^2 - 7992*w - 
        18144)*u^6*v^17 + 1/5*(-8593776*w^3 - 2120040*w^2 - 4296888*w - 
        6473736)*u^6*v^12 + 1/5*(-7452*w^3 - 8748*w^2 - 10044*w - 
        17496)*u^6*v^11*s + 1/5*(-403488*w^3 - 53460*w^2 - 201744*w - 
        350028)*u^6*v^7 + 1/5*(-1499472*w^3 - 946728*w^2 - 393984*w - 
        1893456)*u^6*v^6*s + 1/5*(648*w^3 + 1296*w^2 + 972*w + 324)*u^6*v^5*s^2 
        + 1/5*(-33048*w^3 - 29700*w^2 - 16524*w - 3348)*u^6*v^2 + 1/5*(7452*w^3 
        + 8748*w^2 + 10044*w + 17496)*u^6*v*s + 1/5*(-216*w^3 - 432*w^2 + 756*w 
        - 1188)*u^6*s^2 + 1/5*(972*w^3 - 2484*w^2 + 2484*w - 972)*u^5*v^18 + 
        1/5*(872748*w^3 - 1830816*w^2 + 1830816*w - 872748)*u^5*v^13 + 
        1/5*(972*w^3 - 972*w^2)*u^5*v^12*s + 1/5*(99144*w^3 - 530928*w^2 + 
        530928*w - 99144)*u^5*v^8 + 1/5*(1220832*w^3 - 482112*w^2 + 738720*w + 
        369360)*u^5*v^7*s + 1/5*(-648*w^3 - 972*w^2 - 324*w + 324)*u^5*v^6*s^2 +
        1/5*(15444*w^3 - 19008*w^2 + 19008*w - 15444)*u^5*v^3 + 1/5*(-7452*w^3 +
        20412*w^2 + 12960*w + 6480)*u^5*v^2*s + 1/5*(11016*w^3 + 3564*w^2 + 
        5508*w + 7452)*u^5*v*s^2 + (194940*w^3 + 127440*w^2 + 59940*w + 
        254880)*u^4*v^14 + (119340*w^3 + 51840*w^2 - 15660*w + 103680)*u^4*v^9 +
        (58320*w^3 + 116640*w^2 - 34020*w + 150660)*u^4*v^8*s + (7560*w^3 + 
        7560*w^2 + 7560*w + 15120)*u^4*v^4 + (-3240*w^3 - 6480*w^2 - 4860*w - 
        1620)*u^4*v^3*s + (3240*w^2 - 3240*w)*u^4*v^2*s^2 + 1/5*(-304236*w^3 + 
        60372*w^2 - 243864*w - 121932)*u^3*v^15 + 1/5*(-309204*w^3 - 213732*w^2 
        - 522936*w - 261468)*u^3*v^10 + (-85320*w^3 - 19980*w^2 - 42660*w - 
        65340)*u^3*v^9*s + 1/5*(-34452*w^3 + 3564*w^2 - 30888*w - 15444)*u^3*v^5
        + (3240*w^3 + 4860*w^2 + 1620*w - 1620)*u^3*v^4*s + (-5400*w^3 - 
        3240*w^2 - 1080*w - 6480)*u^3*v^3*s^2 + 1/5*(108*w^3 + 324*w^2 + 432*w +
        216)*u^3 + 1/5*(-23112*w^3 - 46224*w^2 + 16740*w - 62964)*u^2*v^16 + 
        1/5*(-78408*w^3 - 156816*w^2 - 71820*w - 84996)*u^2*v^11 + 
        1/5*(36180*w^3 - 64692*w^2 + 64692*w - 36180)*u^2*v^10*s + 
        1/5*(13176*w^3 + 26352*w^2 + 29700*w - 3348)*u^2*v^6 + 1/5*(-6480*w^3 - 
        13932*w^2 + 13932*w + 6480)*u^2*v^5*s + (3240*w^3 - 
        3240*w^2)*u^2*v^4*s^2 + 1/5*(-324*w^3 - 648*w^2 - 540*w - 108)*u^2*v + 
        1/5*(540*w^3 + 432*w^2 - 432*w - 540)*u^2*s + 1/5*(8856*w^3 + 1080*w^2 +
        4428*w + 7776)*u*v^17 + 1/5*(15984*w^3 - 2160*w^2 + 7992*w + 
        18144)*u*v^12 + 1/5*(19332*w^3 + 13068*w^2 + 6804*w + 26136)*u*v^11*s + 
        1/5*(13392*w^3 + 19980*w^2 + 6696*w - 6588)*u*v^7 + 1/5*(7452*w^3 + 
        8748*w^2 + 10044*w + 17496)*u*v^6*s + 1/5*(1944*w^3 + 3888*w^2 - 3564*w 
        + 7452)*u*v^5*s^2 + 1/5*(432*w^3 + 540*w^2 + 216*w - 108)*u*v^2 + 
        1/5*(-432*w^3 + 432*w^2 + 1296*w + 864)*u*v*s + 1/5*(-648*w^3 - 1296*w^2
        - 972*w - 324)*u*s^2 + 1/5*(-108*w^3 + 216*w^2 - 216*w + 108)*v^18 + 
        1/5*(-972*w^3 + 2484*w^2 - 2484*w + 972)*v^13 + 1/5*(-1512*w^3 + 432*w^2
        - 1080*w - 540)*v^12*s + 1/5*(2484*w^3 + 972*w^2 - 972*w - 2484)*v^8 + 
        1/5*(-972*w^3 + 972*w^2)*v^7*s + 1/5*(-1944*w^3 - 756*w^2 - 972*w - 
        1188)*v^6*s^2 + 1/5*(-216*w^3 - 108*w^2 + 108*w + 216)*v^3 + 
        1/5*(-108*w^3 - 972*w^2 - 1080*w - 540)*v^2*s + 1/5*(648*w^3 + 972*w^2 +
        324*w - 324)*v*s^2 + 1/5*(216*w^2 + 432*w + 432)*s^3)/(u^3 - 3*w^3*u^2*v
        + 3*w*u*v^2 + (w^3 + w^2 + w + 1)*v^3)
];

basis := [ P0, theta(P0), theta(theta(theta(theta(P0)))), rho(P0), theta(theta(theta(P0))), theta(rho(P0)), Q0, rho(Q0)];

load "R5basis.txt";

for i := 1 to 8 do
 print (basis[i][1] eq R5basis[i][1]) and (basis[i][2] eq R5basis[i][2]);
end for;

basis := [ E! P: P in basis];



==> auxfiles/F6.txt <==

the two elliptic curves are

y^2 = x^3-(2*(f^6+20*f^3-8))*x^2+f^3*(f^3-8)^3*x
y^2 = x^3-(2*(g^6+20*g^3-8))*x^2+g^3*(g^3-8)^3*x


so
a = -(2*(f^6+20*f^3-8))
b = f^3*(f^3-8)^3
c = 0
A = -(2*(g^6+20*g^3-8))
B = g^3*(g^3-8)^3
C = 0

plug in to the formulas from F1.txt, and then scale X, Y by 3^2, 3^3
to get (after the base change t -> t^6)


Y^2 = X^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*X
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6

/* Magma code to check */

F<w> := NumberField(Polynomial([1,1,1]));
G<f> := RationalFunctionField(F);
H<g> := RationalFunctionField(G);
K<r> := ext< H | Polynomial([f^3+1,0,-1]) >;
L<q> := ext< K | Polynomial([g^3+1,0,-1]) >;
M<t> := FunctionField(L);
R<X> := PolynomialRing(M);

zeta := -w;  // primitive 6th root of 1.

s := r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;
s1 := zeta*r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;

A := 27*(f^12+232*f^9+960*f^6+256*f^3+256)*(g^12+232*g^9+960*g^6+256*g^3+256);
B := q*r*f*g*(f^3-8)*(g^3-8);
C := 54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096);

P := X^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*X
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

//alternative expression

Q := X^3 
    - 27*(q^8+228*q^6+270*q^4-972*q^2+729)*(r^8+228*r^6+270*r^4-972*r^2+729)*X
    + 46656*(r-3)^6*(r-1)^2*r^6*(r+1)^2*(r+3)^6*t^6
    + 54*(q^12-522*q^10-9477*q^8+18468*q^6-24057*q^4+39366*q^2-19683)*(r^12-522*r^10-9477*r^8+18468*r^6-24057*r^4+39366*r^2-19683)
    + 46656*(q-3)^6*(q-1)^2*q^6*(q+1)^2*(q+3)^6/t^6;

P - Q;

Q := X^3 - A*X + 6^6*(s^6 - 6*B*s^4 + 9*B^2*s^2 - 2*B^3) + C;
Q - P;

Q1 := X^3 - A*X + 6^6*(s1^6 - 6*zeta*B*s1^4 + 9*zeta^2*B^2*s1^2 - 2*zeta^3*B^3) + C;
Q1 - P;

-----------------------------------------

RES basis

F<w> := NumberField(Polynomial([1,1,1]));
G<f> := RationalFunctionField(F);
H<g> := RationalFunctionField(G);
K<r> := ext< H | Polynomial([f^3+1,0,-1]) >;
L<q> := ext< K | Polynomial([g^3+1,0,-1]) >;
M<s> := FunctionField(L);
R<X> := PolynomialRing(M);

A := 27*(f^12+232*f^9+960*f^6+256*f^3+256)*(g^12+232*g^9+960*g^6+256*g^3+256);
B := q*r*f*g*(f^3-8)*(g^3-8);
C := 54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096);

Q := X^3 - A*X + 6^6*(s^6 - 6*B*s^4 + 9*B^2*s^2 - 2*B^3) + C;

E := EllipticCurve([0,Coefficient(Q,2),0,Coefficient(Q,1),Coefficient(Q,0)]);

load "R6basis.txt";

basis := [E! P: P in basis];

----------------------------------------

RES twist basis

F<w> := NumberField(Polynomial([1,1,1]));
G<f> := RationalFunctionField(F);
H<g> := RationalFunctionField(G);
K<r> := ext< H | Polynomial([f^3+1,0,-1]) >;
L<q> := ext< K | Polynomial([g^3+1,0,-1]) >;
M<s1> := FunctionField(L);
R<X> := PolynomialRing(M);

zeta := -w;
A := 27*(f^12+232*f^9+960*f^6+256*f^3+256)*(g^12+232*g^9+960*g^6+256*g^3+256);
B := q*r*f*g*(f^3-8)*(g^3-8);
C := 54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096);

Q1 := X^3 - A*X + 6^6*(s1^6 - 6*zeta*B*s1^4 + 9*zeta^2*B^2*s1^2 - 2*zeta^3*B^3) + C;

E := EllipticCurve([0,Coefficient(Q1,2),0,Coefficient(Q1,1),Coefficient(Q1,0)]);

load "R6twistbasis.txt";

basis := [E! P: P in basis];

------------------------------------------

change of coords from F3 to F6

Y^2 = X^3 - 27*u*v*(u^3+8)*(v^3+8)*X + 1728*(u^3-1)^3*t^3 
   + 54*(u^6-20*u^3-8)*(v^6-20*v^3-8) + 1728*(v^3-1)^3/t^3

plug in u = (f^3+4)/(3*f^2), v = (g^3+4)/(3*g^2), t = t^2 to get

then scale X = X/(81*f^4*g^4), Y = Y/(729*f^6*g^6), t = t*f^2/g^2
to get the above formula for F6.


F<w> := NumberField(Polynomial([1,1,1]));
G<f> := RationalFunctionField(F);
H<g> := RationalFunctionField(G);
K<r> := ext< H | Polynomial([f^3+1,0,-1]) >;
L<q> := ext< K | Polynomial([g^3+1,0,-1]) >;
M<t> := FunctionField(L);
R<X> := PolynomialRing(M);

zeta := -w;  // primitive 6th root of 1.

s := r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;
s1 := zeta*r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;

A := 27*(f^12+232*f^9+960*f^6+256*f^3+256)*(g^12+232*g^9+960*g^6+256*g^3+256);
B := q*r*f*g*(f^3-8)*(g^3-8);
C := 54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096);

P := X^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*X
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

u := (f^3+4)/(3*f^2);
v := (g^3+4)/(3*g^2);

load "F3basis.txt";

basis := [ [Evaluate(a[1],t^2), Evaluate(a[2],t^2)]: a in basis_F3];
basis := [ [(81*f^4*g^4)*Evaluate(a[1],t*f^2/g^2), (729*f^6*g^6)*Evaluate(a[2],t*f^2/g^2)]: a in basis];

E := EllipticCurve([0,Coefficient(P,2),0,Coefficient(P,1),Coefficient(P,0)]);

basis := [E! a: a in basis];

---------------------------------------------------------------

now from F3twist to F6

change x and y by t -> t^2 and then multiply y by t

F<w> := NumberField(Polynomial([1,1,1]));
G<r> := RationalFunctionField(F);
H<q> := RationalFunctionField(G);
K<f> := ext< H | Polynomial([r^2-1,0,0,-1]) >;
L<g> := ext< K | Polynomial([q^2-1,0,0,-1]) >;
M<t> := RationalFunctionField(L);
R<X> := PolynomialRing(M);

h := g/f;

Q := X^3 
    - 27*(q^8+228*q^6+270*q^4-972*q^2+729)*(r^8+228*r^6+270*r^4-972*r^2+729)*X
    + 46656*(r-3)^6*(r-1)^2*r^6*(r+1)^2*(r+3)^6*t^6
    + 54*(q^12-522*q^10-9477*q^8+18468*q^6-24057*q^4+39366*q^2-19683)*(r^12-522*r^10-9477*r^8+18468*r^6-24057*r^4+39366*r^2-19683)
    + 46656*(q-3)^6*(q-1)^2*q^6*(q+1)^2*(q+3)^6/t^6;

load "F3twistbasis.txt";

basis := [ [Evaluate(P[1],t^2), Evaluate(P[2],t^2)*t ]: P in basis];

----------------------------------------------------------------------

height pairing matrix of basis coming from R6 and R6 twist

[4, -2, 0, 0, 0, 0, 0, 0, 2, 0, -1, 0, 0, 0, 0, 0;
 -2, 4, -2, 0, 0, 0, 0, 0, -1, 1, 1, -1, 0, 0, 0, 0;
 0, -2, 4, -2, 0, 0, 0, 0, 1, -2, 1, 0, 0, 0, 0, 0;
 0, 0, -2, 4, -2, 0, 0, 0, 0, 1, -1, 1, -1, 0, 0, 1;
 0, 0, 0, -2, 4, -2, 0, -2, 0, 0, 0, 0, 1, 0, 0, -2;
 0, 0, 0, 0, -2, 4, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0;
 0, 0, 0, 0, 0, -2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0;
 0, 0, 0, 0, -2, 0, 0, 4, -1, 0, 0, -1, 0, 0, 0, 2;
 2, -1, 1, 0, 0, 0, 0, -1, 4, -2, 0, 0, 0, 0, 0, 0;
 0, 1, -2, 1, 0, 0, 0, 0, -2, 4, -2, 0, 0, 0, 0, 0;
 -1, 1, 1, -1, 0, 0, 0, 0, 0, -2, 4, -2, 0, 0, 0, 0;
 0, -1, 0, 1, 0, 0, 0, -1, 0, 0, -2, 4, -2, 0, 0, 0;
 0, 0, 0, -1, 1, 0, 0, 0, 0, 0, 0, -2, 4, -2, 0, -2;
 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 4, -2, 0;
 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 4, 0;
 0, 0, 0, 1, -2, 0, 0, 2, 0, 0, 0, 0, -2, 0, 0, 4]

height pairing matrix of bases for F3 and F3 twist

[4, 0, 0, 1, -2, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0;
 0, 4, 0, 1, -2, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0;
 0, 0, 4, 1, -2, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0;
 1, 1, 1, 4, -2, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0;
 -2, -2, -2, -2, 4, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0;
 0, 0, -2, 1, 1, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0;
 0, -2, 0, 1, 1, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0;
 -2, 0, 0, 1, 1, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0;
 0, 0, 0, 0, 0, 0, 0, 0, 4, -2, -2, -2, -2, -2, -2;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 4, 2, 2, 2, 2, 2;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 4, 0, 0, 2, 0;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 4, 2, 0, 2;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 2, 4, 0, 2;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 2, 0, 0, 4, 0;
 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 2, 2, 0, 4]

---------------------------------------------------

check saturation relations

F<w> := NumberField(Polynomial([1,1,1]));
G<f> := RationalFunctionField(F);
H<g> := RationalFunctionField(G);
K<r> := ext< H | Polynomial([f^3+1,0,-1]) >;
L<q> := ext< K | Polynomial([g^3+1,0,-1]) >;
M<t> := FunctionField(L);
R<X> := PolynomialRing(M);

P := X^3 
     - 27*(f^12+232*f^9+960*f^6+256*f^3+256)*
          (g^12+232*g^9+960*g^6+256*g^3+256)*X
     +2^6*3^6*f^6*(f^3+1)^3*(f^3-8)^6*t^6
     +54*(f^18-516*f^15-12072*f^12-24640*f^9-30720*f^6+6144*f^3+4096)
        *(g^18-516*g^15-12072*g^12-24640*g^9-30720*g^6+6144*g^3+4096)
     +2^6*3^6*g^6*(g^3+1)^3*(g^3-8)^6/t^6;

E := EllipticCurve([0,Coefficient(P,2),0,Coefficient(P,1),Coefficient(P,0)]);

u := (f^3+4)/(3*f^2);
v := (g^3+4)/(3*g^2);


zeta := -w;  // primitive 6th root of 1.
s := r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;
s1 := zeta*r*f*(f^3 - 8)*t + q*g*(g^3-8)/t;

load "R6basis.txt";
basis1 := basis;
load "R6twistbasis.txt";
basis2 := basis;
basisR := basis1 cat basis2;
basisR := [E! Z: Z in basisR];

load "F3basis.txt";

basis := [ [Evaluate(a[1],t^2), Evaluate(a[2],t^2)]: a in basis_F3];
basis := [ [(81*f^4*g^4)*Evaluate(a[1],t*f^2/g^2), (729*f^6*g^6)*Evaluate(a[2],t*f^2/g^2)]: a in basis];

basis1 := basis;

h := g/f;

load "F3twistbasis.txt";
basis := [ [Evaluate(P[1],t^2), Evaluate(P[2],t^2)*t ]: P in basis];
basis2 := basis;
basisF := basis1 cat basis2;
basisF := [E! Z: Z in basisF];

P1 := basisF[2] + basisF[3] + basisF[6] + basisF[8] + basisF[9];
P2 := basisF[1] + basisF[3] + basisF[7] + basisF[8] - basisF[10];
P3 := basisF[1] + basisF[3] + basisF[9] - basisF[15] + basisF[16];
P4 := basisF[2] + basisF[3] + basisF[12] + basisF[13] - basisF[16];

load "F6S1234.txt";

S1 := E! S1;
S2 := E! S2;
S3 := E! S3;
S4 := E! S4;

P1 - 2*S1;
P2 - 2*S2;
P3 - 2*S3;
P4 - 2*S4;

----------------------------------------------------------



==> auxfiles/F6S1234.txt <==


S1 := [
( 
((-36*f^11 + 972*f^9 - 2376*f^8 + 3888*f^6 - 1728*f^5 - 2304*f^2)*t^4 + ((72*f^8 - 108*f^7 - 324*f^6 + 576*f^5 - 432*f^4 + 1152*f^2)*g^3 + (432*f^8 - 648*f^7 - 1944*f^6 + 3456*f^5 - 2592*f^4 + 6912*f^2)*g^2 + (288*f^8 - 432*f^7 - 1296*f^6 + 2304*f^5 - 1728*f^4 + 4608*f^2))*t^3 + ((-36*f^5 + 108*f^4 - 144*f^2)*g^6 + (-432*f^5 + 1296*f^4 - 1728*f^2)*g^5 + (-1296*f^5 + 3888*f^4 - 5184*f^2)*g^4 + (-288*f^5 + 864*f^4 - 1152*f^2)*g^3 + (-1728*f^5 + 5184*f^4 - 6912*f^2)*g^2 + (-576*f^5 + 1728*f^4 - 2304*f^2))*t^2 + ((36*f^3 + 216*f^2 + 144)*g^8 + (108*f^3 + 648*f^2 + 432)*g^7 + (324*f^3 + 1944*f^2 + 1296)*g^6 + (288*f^3 + 1728*f^2 + 1152)*g^5 + (432*f^3 + 2592*f^2 + 1728)*g^4 + (576*f^3 + 3456*f^2 + 2304)*g^2)*t + (-36*g^11 - 324*g^10 - 972*g^9 - 2376*g^8 - 2592*g^7 - 3888*g^6 - 1728*g^5 - 5184*g^4 - 2304*g^2))*w + ((-324*f^10 + 972*f^9 - 2592*f^7 + 3888*f^6 - 5184*f^4)*t^4 + ((36*f^8 + 108*f^7 - 648*f^6 + 288*f^5 + 432*f^4 + 576*f^2)*g^3 + (216*f^8 + 648*f^7 - 3888*f^6 + 1728*f^5 + 2592*f^4 + 3456*f^2)*g^2 + (144*f^8 + 432*f^7 - 2592*f^6 + 1152*f^5 + 1728*f^4 + 2304*f^2))*t^3 + ((3*f^6 - 36*f^5 + 24*f^3 - 144*f^2 + 48)*g^6 + (36*f^6 - 432*f^5 + 288*f^3 - 1728*f^2 + 576)*g^5 + (108*f^6 - 1296*f^5 + 864*f^3 - 5184*f^2 + 1728)*g^4 + (24*f^6 - 288*f^5 + 192*f^3 - 1152*f^2 + 384)*g^3 + (144*f^6 - 1728*f^5 + 1152*f^3 - 6912*f^2 + 2304)*g^2 + (48*f^6 - 576*f^5 + 384*f^3 - 2304*f^2 + 768))*t^2 + ((-36*f^3 + 432*f^2 - 144)*g^8 + (-108*f^3 + 1296*f^2 - 432)*g^7 + (-324*f^3 + 3888*f^2 - 1296)*g^6 + (-288*f^3 + 3456*f^2 - 1152)*g^5 + (-432*f^3 + 5184*f^2 - 1728)*g^4 + (-576*f^3 + 6912*f^2 - 2304)*g^2)*t) 
)/t^2,
(
((648*f^16 - 7776*f^15 + 17496*f^14 + 45360*f^13 - 198288*f^12 + 139968*f^11 + 202176*f^10 - 373248*f^9 + 279936*f^8 + 165888*f^7 - 497664*f^6 + 165888*f^4)*t^6 + ((-108*f^14 + 8748*f^12 - 25056*f^11 + 69984*f^9 - 103680*f^8 + 139968*f^6 - 27648*f^5 - 27648*f^2)*g^3 + (-648*f^14 + 52488*f^12 - 150336*f^11 + 419904*f^9 - 622080*f^8 + 839808*f^6 - 165888*f^5 - 165888*f^2)*g^2 + (-432*f^14 + 34992*f^12 - 100224*f^11 + 279936*f^9 - 414720*f^8 + 559872*f^6 - 110592*f^5 - 110592*f^2))*t^5 + ((216*f^11 - 972*f^10 - 2916*f^9 + 14256*f^8 - 7776*f^7 - 11664*f^6 + 10368*f^5 - 15552*f^4 + 13824*f^2)*g^6 + (2592*f^11 - 11664*f^10 - 34992*f^9 + 171072*f^8 - 93312*f^7 - 139968*f^6 + 124416*f^5 - 186624*f^4 + 165888*f^2)*g^5 + (7776*f^11 - 34992*f^10 - 104976*f^9 + 513216*f^8 - 279936*f^7 - 419904*f^6 + 373248*f^5 - 559872*f^4 + 497664*f^2)*g^4 + (1728*f^11 - 7776*f^10 - 23328*f^9 + 114048*f^8 - 62208*f^7 - 93312*f^6 + 82944*f^5 - 124416*f^4 + 110592*f^2)*g^3 + (10368*f^11 - 46656*f^10 - 139968*f^9 + 684288*f^8 - 373248*f^7 - 559872*f^6 + 497664*f^5 - 746496*f^4 + 663552*f^2)*g^2 + (3456*f^11 - 15552*f^10 - 46656*f^9 + 228096*f^8 - 124416*f^7 - 186624*f^6 + 165888*f^5 - 248832*f^4 + 221184*f^2))*t^4 + ((-108*f^8 + 324*f^7 - 864*f^5 + 1296*f^4 - 1728*f^2)*g^9 + (-3888*f^8 + 17496*f^7 - 31104*f^5 + 69984*f^4 - 62208*f^2)*g^8 + (-17496*f^8 + 69984*f^7 - 139968*f^5 + 279936*f^4 - 279936*f^2)*g^7 + (-42120*f^8 + 178848*f^7 - 336960*f^5 + 715392*f^4 - 673920*f^2)*g^6 + (-31104*f^8 + 139968*f^7 - 248832*f^5 + 559872*f^4 - 497664*f^2)*g^5 + (-69984*f^8 + 279936*f^7 - 559872*f^5 + 1119744*f^4 - 1119744*f^2)*g^4 + (-5184*f^8 + 15552*f^7 - 41472*f^5 + 62208*f^4 - 82944*f^2)*g^3 + (-62208*f^8 + 279936*f^7 - 497664*f^5 + 1119744*f^4 - 995328*f^2)*g^2 + (-6912*f^8 + 20736*f^7 - 55296*f^5 + 82944*f^4 - 110592*f^2))*t^3 + ((108*f^6 + 1296*f^5 - 7776*f^4 + 864*f^3 + 5184*f^2 + 1728)*g^11 + (972*f^6 + 11664*f^5 - 69984*f^4 + 7776*f^3 + 46656*f^2 + 15552)*g^10 + (2916*f^6 + 34992*f^5 - 209952*f^4 + 23328*f^3 + 139968*f^2 + 46656)*g^9 + (7128*f^6 + 85536*f^5 - 513216*f^4 + 57024*f^3 + 342144*f^2 + 114048)*g^8 + (7776*f^6 + 93312*f^5 - 559872*f^4 + 62208*f^3 + 373248*f^2 + 124416)*g^7 + (11664*f^6 + 139968*f^5 - 839808*f^4 + 93312*f^3 + 559872*f^2 + 186624)*g^6 + (5184*f^6 + 62208*f^5 - 373248*f^4 + 41472*f^3 + 248832*f^2 + 82944)*g^5 + (15552*f^6 + 186624*f^5 - 1119744*f^4 + 124416*f^3 + 746496*f^2 + 248832)*g^4 + (6912*f^6 + 82944*f^5 - 497664*f^4 + 55296*f^3 + 331776*f^2 + 110592)*g^2)*t^2 + ((-108*f^3 - 432)*g^14 + (-1620*f^3 - 6480)*g^13 + (-8748*f^3 - 34992)*g^12 + (-25056*f^3 - 100224)*g^11 + (-54432*f^3 - 217728)*g^10 + (-69984*f^3 - 279936)*g^9 + (-103680*f^3 - 414720)*g^8 + (-77760*f^3 - 311040)*g^7 + (-139968*f^3 - 559872)*g^6 + (-27648*f^3 - 110592)*g^5 + (-103680*f^3 - 414720)*g^4 + (-27648*f^3 - 110592)*g^2)*t + (1296*g^16 + 7776*g^15 + 34992*g^14 + 90720*g^13 + 198288*g^12 + 279936*g^11 + 404352*g^10 + 373248*g^9 + 559872*g^8 + 331776*g^7 + 497664*g^6 + 331776*g^4))*w + ((1296*f^16 - 3888*f^15 - 17496*f^14 + 90720*f^13 - 99144*f^12 - 139968*f^11 + 404352*f^10 - 186624*f^9 - 279936*f^8 + 331776*f^7 - 248832*f^6 + 331776*f^4)*t^6 + ((-1620*f^13 + 8748*f^12 - 54432*f^10 + 69984*f^9 - 77760*f^7 + 139968*f^6 - 103680*f^4)*g^3 + (-9720*f^13 + 52488*f^12 - 326592*f^10 + 419904*f^9 - 466560*f^7 + 839808*f^6 - 622080*f^4)*g^2 + (-6480*f^13 + 34992*f^12 - 217728*f^10 + 279936*f^9 - 311040*f^7 + 559872*f^6 - 414720*f^4))*t^5 + ((108*f^11 + 972*f^10 - 5832*f^9 + 7128*f^8 + 7776*f^7 - 23328*f^6 + 5184*f^5 + 15552*f^4 + 6912*f^2)*g^6 + (1296*f^11 + 11664*f^10 - 69984*f^9 + 85536*f^8 + 93312*f^7 - 279936*f^6 + 62208*f^5 + 186624*f^4 + 82944*f^2)*g^5 + (3888*f^11 + 34992*f^10 - 209952*f^9 + 256608*f^8 + 279936*f^7 - 839808*f^6 + 186624*f^5 + 559872*f^4 + 248832*f^2)*g^4 + (864*f^11 + 7776*f^10 - 46656*f^9 + 57024*f^8 + 62208*f^7 - 186624*f^6 + 41472*f^5 + 124416*f^4 + 55296*f^2)*g^3 + (5184*f^11 + 46656*f^10 - 279936*f^9 + 342144*f^8 + 373248*f^7 - 1119744*f^6 + 248832*f^5 + 746496*f^4 + 331776*f^2)*g^2 + (1728*f^11 + 15552*f^10 - 93312*f^9 + 114048*f^8 + 124416*f^7 - 373248*f^6 + 82944*f^5 + 248832*f^4 + 110592*f^2))*t^4 + ((-108*f^8 + 972*f^6 - 864*f^5 - 1728*f^2)*g^9 + (108*f^9 - 3888*f^8 + 42120*f^6 - 31104*f^5 + 5184*f^3 - 62208*f^2 + 6912)*g^8 + (324*f^9 - 17496*f^8 + 178848*f^6 - 139968*f^5 + 15552*f^3 - 279936*f^2 + 20736)*g^7 + (972*f^9 - 42120*f^8 + 443232*f^6 - 336960*f^5 + 46656*f^3 - 673920*f^2 + 62208)*g^6 + (864*f^9 - 31104*f^8 + 336960*f^6 - 248832*f^5 + 41472*f^3 - 497664*f^2 + 55296)*g^5 + (1296*f^9 - 69984*f^8 + 715392*f^6 - 559872*f^5 + 62208*f^3 - 1119744*f^2 + 82944)*g^4 + (-5184*f^8 + 46656*f^6 - 41472*f^5 - 82944*f^2)*g^3 + (1728*f^9 - 62208*f^8 + 673920*f^6 - 497664*f^5 + 82944*f^3 - 995328*f^2 + 110592)*g^2 + (-6912*f^8 + 62208*f^6 - 55296*f^5 - 110592*f^2))*t^3 + ((-108*f^6 + 2592*f^5 - 3888*f^4 - 864*f^3 + 10368*f^2 - 1728)*g^11 + (-972*f^6 + 23328*f^5 - 34992*f^4 - 7776*f^3 + 93312*f^2 - 15552)*g^10 + (-2916*f^6 + 69984*f^5 - 104976*f^4 - 23328*f^3 + 279936*f^2 - 46656)*g^9 + (-7128*f^6 + 171072*f^5 - 256608*f^4 - 57024*f^3 + 684288*f^2 - 114048)*g^8 + (-7776*f^6 + 186624*f^5 - 279936*f^4 - 62208*f^3 + 746496*f^2 - 124416)*g^7 + (-11664*f^6 + 279936*f^5 - 419904*f^4 - 93312*f^3 + 1119744*f^2 - 186624)*g^6 + (-5184*f^6 + 124416*f^5 - 186624*f^4 - 41472*f^3 + 497664*f^2 - 82944)*g^5 + (-15552*f^6 + 373248*f^5 - 559872*f^4 - 124416*f^3 + 1492992*f^2 - 248832)*g^4 + (-6912*f^6 + 165888*f^5 - 248832*f^4 - 55296*f^3 + 663552*f^2 - 110592)*g^2)*t^2 + (-648*f^2*g^14 - 9720*f^2*g^13 - 52488*f^2*g^12 - 150336*f^2*g^11 - 326592*f^2*g^10 - 419904*f^2*g^9 - 622080*f^2*g^8 - 466560*f^2*g^7 - 839808*f^2*g^6 - 165888*f^2*g^5 - 622080*f^2*g^4 - 165888*f^2*g^2)*t + (648*g^16 + 3888*g^15 + 17496*g^14 + 45360*g^13 + 99144*g^12 + 139968*g^11 + 202176*g^10 + 186624*g^9 + 279936*g^8 + 165888*g^7 + 248832*g^6 + 165888*g^4))
)/t^3
];


S2 := [
(
((-12*f^12 + 132*f^9 + 144*f^6 - 3072*f^3 - 3072)*t^4 + ((-12*f^9 + 180*f^6 - 576*f^3 - 768)*g^3 + (-48*f^9 + 720*f^6 - 2304*f^3 - 3072))*t^3 + ((-108*f^6 - 864*f^3 - 1728)*g^5 + (324*f^6 + 2592*f^3 + 5184)*g^4 + (-432*f^6 - 3456*f^3 - 6912)*g^2)*t^2 + ((-108*f^3 - 432)*g^8 + (972*f^3 + 3888)*g^6 + (-864*f^3 - 3456)*g^5 + (-1728*f^3 - 6912)*g^2)*t + (-324*g^10 + 972*g^9 - 2592*g^7 + 3888*g^6 - 5184*g^4))*w + (((-12*f^9 + 180*f^6 - 576*f^3 - 768)*g^3 + (72*f^9 - 1080*f^6 + 3456*f^3 + 4608)*g^2 + (-48*f^9 + 720*f^6 - 2304*f^3 - 3072))*t^3 + ((-9*f^6 - 72*f^3 - 144)*g^6 + (324*f^6 + 2592*f^3 + 5184)*g^4 + (-72*f^6 - 576*f^3 - 1152)*g^3 + (-144*f^6 - 1152*f^3 - 2304))*t^2 + ((-108*f^3 - 432)*g^8 + (324*f^3 + 1296)*g^7 + (-864*f^3 - 3456)*g^5 + (1296*f^3 + 5184)*g^4 + (-1728*f^3 - 6912)*g^2)*t + (-36*g^11 + 972*g^9 - 2376*g^8 + 3888*g^6 - 1728*g^5 - 2304*g^2))
)/t^2 ,
(
((-48*f^18 + 1440*f^15 - 15408*f^12 + 62976*f^9 - 18432*f^6 - 294912*f^3 - 196608)*t^6 + ((-36*f^15 + 252*f^12 + 2016*f^9 - 7488*f^6 - 46080*f^3 - 36864)*g^3 + (-216*f^15 + 1512*f^12 + 12096*f^9 - 44928*f^6 - 276480*f^3 - 221184)*g^2 + (-144*f^15 + 1008*f^12 + 8064*f^9 - 29952*f^6 - 184320*f^3 - 147456))*t^5 + ((36*f^12 - 396*f^9 - 432*f^6 + 9216*f^3 + 9216)*g^6 + (-864*f^12 + 9504*f^9 + 10368*f^6 - 221184*f^3 - 221184)*g^5 + (1296*f^12 - 14256*f^9 - 15552*f^6 + 331776*f^3 + 331776)*g^4 + (288*f^12 - 3168*f^9 - 3456*f^6 + 73728*f^3 + 73728)*g^3 + (-3456*f^12 + 38016*f^9 + 41472*f^6 - 884736*f^3 - 884736)*g^2 + (576*f^12 - 6336*f^9 - 6912*f^6 + 147456*f^3 + 147456))*t^4 + ((24*f^9 - 360*f^6 + 1152*f^3 + 1536)*g^9 + (-540*f^9 - 648*f^6 - 25920*f^3 - 34560)*g^8 + (-2268*f^9 + 7776*f^6 - 108864*f^3 - 145152)*g^7 + (11304*f^9 - 12096*f^6 + 542592*f^3 + 723456)*g^6 + (-4320*f^9 - 5184*f^6 - 207360*f^3 - 276480)*g^5 + (-9072*f^9 + 31104*f^6 - 435456*f^3 - 580608)*g^4 + (1152*f^9 - 17280*f^6 + 55296*f^3 + 73728)*g^3 + (-8640*f^9 - 10368*f^6 - 414720*f^3 - 552960)*g^2 + (1536*f^9 - 23040*f^6 + 73728*f^3 + 98304))*t^3 + ((324*f^6 + 2592*f^3 + 5184)*g^11 + (-5832*f^6 - 46656*f^3 - 93312)*g^10 + (8748*f^6 + 69984*f^3 + 139968)*g^9 + (21384*f^6 + 171072*f^3 + 342144)*g^8 + (-46656*f^6 - 373248*f^3 - 746496)*g^7 + (34992*f^6 + 279936*f^3 + 559872)*g^6 + (15552*f^6 + 124416*f^3 + 248832)*g^5 + (-93312*f^6 - 746496*f^3 - 1492992)*g^4 + (20736*f^6 + 165888*f^3 + 331776)*g^2)*t^2 + ((216*f^3 + 864)*g^14 + (-1620*f^3 - 6480)*g^13 + (-8748*f^3 - 34992)*g^12 + (50112*f^3 + 200448)*g^11 + (-54432*f^3 - 217728)*g^10 + (-69984*f^3 - 279936)*g^9 + (207360*f^3 + 829440)*g^8 + (-77760*f^3 - 311040)*g^7 + (-139968*f^3 - 559872)*g^6 + (55296*f^3 + 221184)*g^5 + (-103680*f^3 - 414720)*g^4 + (55296*f^3 + 221184)*g^2)*t + (648*g^16 - 7776*g^15 + 17496*g^14 + 45360*g^13 - 198288*g^12 + 139968*g^11 + 202176*g^10 - 373248*g^9 + 279936*g^8 + 165888*g^7 - 497664*g^6 + 165888*g^4))*w + ((-24*f^18 + 720*f^15 - 7704*f^12 + 31488*f^9 - 9216*f^6 - 147456*f^3 - 98304)*t^6 + ((-72*f^15 + 504*f^12 + 4032*f^9 - 14976*f^6 - 92160*f^3 - 73728)*g^3 + (216*f^15 - 1512*f^12 - 12096*f^9 + 44928*f^6 + 276480*f^3 + 221184)*g^2 + (-288*f^15 + 2016*f^12 + 16128*f^9 - 59904*f^6 - 368640*f^3 - 294912))*t^5 + ((-36*f^12 + 396*f^9 + 432*f^6 - 9216*f^3 - 9216)*g^6 + (-432*f^12 + 4752*f^9 + 5184*f^6 - 110592*f^3 - 110592)*g^5 + (2592*f^12 - 28512*f^9 - 31104*f^6 + 663552*f^3 + 663552)*g^4 + (-288*f^12 + 3168*f^9 + 3456*f^6 - 73728*f^3 - 73728)*g^3 + (-1728*f^12 + 19008*f^9 + 20736*f^6 - 442368*f^3 - 442368)*g^2 + (-576*f^12 + 6336*f^9 + 6912*f^6 - 147456*f^3 - 147456))*t^4 + ((12*f^9 - 180*f^6 + 576*f^3 + 768)*g^9 + (-1080*f^9 - 1296*f^6 - 51840*f^3 - 69120)*g^8 + (2268*f^9 - 7776*f^6 + 108864*f^3 + 145152)*g^7 + (5652*f^9 - 6048*f^6 + 271296*f^3 + 361728)*g^6 + (-8640*f^9 - 10368*f^6 - 414720*f^3 - 552960)*g^5 + (9072*f^9 - 31104*f^6 + 435456*f^3 + 580608)*g^4 + (576*f^9 - 8640*f^6 + 27648*f^3 + 36864)*g^3 + (-17280*f^9 - 20736*f^6 - 829440*f^3 - 1105920)*g^2 + (768*f^9 - 11520*f^6 + 36864*f^3 + 49152))*t^3 + ((-324*f^6 - 2592*f^3 - 5184)*g^11 + (-2916*f^6 - 23328*f^3 - 46656)*g^10 + (17496*f^6 + 139968*f^3 + 279936)*g^9 + (-21384*f^6 - 171072*f^3 - 342144)*g^8 + (-23328*f^6 - 186624*f^3 - 373248)*g^7 + (69984*f^6 + 559872*f^3 + 1119744)*g^6 + (-15552*f^6 - 124416*f^3 - 248832)*g^5 + (-46656*f^6 - 373248*f^3 - 746496)*g^4 + (-20736*f^6 - 165888*f^3 - 331776)*g^2)*t^2 + ((108*f^3 + 432)*g^14 + (-3240*f^3 - 12960)*g^13 + (8748*f^3 + 34992)*g^12 + (25056*f^3 + 100224)*g^11 + (-108864*f^3 - 435456)*g^10 + (69984*f^3 + 279936)*g^9 + (103680*f^3 + 414720)*g^8 + (-155520*f^3 - 622080)*g^7 + (139968*f^3 + 559872)*g^6 + (27648*f^3 + 110592)*g^5 + (-207360*f^3 - 829440)*g^4 + (27648*f^3 + 110592)*g^2)*t + (-648*g^16 - 3888*g^15 + 34992*g^14 - 45360*g^13 - 99144*g^12 + 279936*g^11 - 202176*g^10 - 186624*g^9 + 559872*g^8 - 165888*g^7 - 248832*g^6 - 165888*g^4))
)/t^3 
];

S3 := [
(
-36*w^2*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^6*g^6+3*w*f^6*g^5+(18*w+18)*f^6*g^4+8*f^6*g^3+12*w*f^6*g^2+16*f^6+3*w*f^5*g^6+(-36*w-36)*f^5*g^5+108*f^5*g^4+24*w*f^5*g^3+(-144*w-144)*f^5*g^2+48*w*f^5+(18*w+18)*f^4*g^6+108*f^4*g^5-162*w*f^4*g^4+(144*w+144)*f^4*g^3+432*f^4*g^2+(288*w+288)*f^4+8*f^3*g^6+24*w*f^3*g^5+(144*w+144)*f^3*g^4+64*f^3*g^3+96*w*f^3*g^2+128*f^3+12*w*f^2*g^6+(-144*w-144)*f^2*g^5+432*f^2*g^4+96*w*f^2*g^3+(-576*w-576)*f^2*g^2+192*w*f^2+16*g^6+48*w*g^5+(288*w+288)*g^4+128*g^3+192*w*g^2+256)^1 + 
-648*q*r*(g)^3*(g-2)^3*(g+1)^1*(g-2*w)^3*(g-w-1)^1*(g+w)^1*(g+2*w+2)^3*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2 + 
t*(
36*(2*w+1)*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^3*g+w*f^3-3*w*f^2*g+(-6*w-6)*f^2+4*g+4*w)^1*(f^6*g^2-4*w*f^6*g+(-4*w-4)*f^6+12*w*f^5*g^2+(-24*w-24)*f^5*g+12*f^5+(-36*w-36)*f^4*g^2-36*f^4*g-72*w*f^4+8*f^3*g^2-32*w*f^3*g+(-32*w-32)*f^3+48*w*f^2*g^2+(-96*w-96)*f^2*g+48*f^2+16*g^2-64*w*g-64*w-64)^1
+ q*r*36*(2*w+1)*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f*g^3-3*w*f*g^2+4*f+w*g^3+(-6*w-6)*g^2+4*w)^1*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^2*g^6+12*w*f^2*g^5+(-36*w-36)*f^2*g^4+8*f^2*g^3+48*w*f^2*g^2+16*f^2-4*w*f*g^6+(-24*w-24)*f*g^5-36*f*g^4-32*w*f*g^3+(-96*w-96)*f*g^2-64*w*f+(-4*w-4)*g^6+12*g^5-72*w*g^4+(-32*w-32)*g^3+48*g^2-64*w-64)^1
)
+ t^2*(
3*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^12*g^12+6*w*f^12*g^11+(27*w+27)*f^12*g^10-92*f^12*g^9+396*w*f^12*g^8+(216*w+216)*f^12*g^7-336*f^12*g^6+288*w*f^12*g^5+(432*w+432)*f^12*g^4+256*f^12*g^3+384*w*f^12*g^2+256*f^12+6*w*f^11*g^12+(-414*w-414)*f^11*g^11+324*f^11*g^10-552*w*f^11*g^9+(7668*w+7668)*f^11*g^8+2592*f^11*g^7-2016*w*f^11*g^6+(-19872*w-19872)*f^11*g^5+5184*f^11*g^4+1536*w*f^11*g^3+(-26496*w-26496)*f^11*g^2+1536*w*f^11+(27*w+27)*f^10*g^12+324*f^10*g^11+2916*w*f^10*g^10+(-2484*w-2484)*f^10*g^9+21384*f^10*g^8+23328*w*f^10*g^7+(-9072*w-9072)*f^10*g^6+15552*f^10*g^5+46656*w*f^10*g^4+(6912*w+6912)*f^10*g^3+20736*f^10*g^2+(6912*w+6912)*f^10-92*f^9*g^12-552*w*f^9*g^11+(-2484*w-2484)*f^9*g^10+8464*f^9*g^9-36432*w*f^9*g^8+(-19872*w-19872)*f^9*g^7+30912*f^9*g^6-26496*w*f^9*g^5+(-39744*w-39744)*f^9*g^4-23552*f^9*g^3-35328*w*f^9*g^2-23552*f^9+396*w*f^8*g^12+(7668*w+7668)*f^8*g^11+21384*f^8*g^10-36432*w*f^8*g^9+(-18792*w-18792)*f^8*g^8+171072*f^8*g^7-133056*w*f^8*g^6+(368064*w+368064)*f^8*g^5+342144*f^8*g^4+101376*w*f^8*g^3+(490752*w+490752)*f^8*g^2+101376*w*f^8+(216*w+216)*f^7*g^12+2592*f^7*g^11+23328*w*f^7*g^10+(-19872*w-19872)*f^7*g^9+171072*f^7*g^8+186624*w*f^7*g^7+(-72576*w-72576)*f^7*g^6+124416*f^7*g^5+373248*w*f^7*g^4+(55296*w+55296)*f^7*g^3+165888*f^7*g^2+(55296*w+55296)*f^7-336*f^6*g^12-2016*w*f^6*g^11+(-9072*w-9072)*f^6*g^10+30912*f^6*g^9-133056*w*f^6*g^8+(-72576*w-72576)*f^6*g^7+112896*f^6*g^6-96768*w*f^6*g^5+(-145152*w-145152)*f^6*g^4-86016*f^6*g^3-129024*w*f^6*g^2-86016*f^6+288*w*f^5*g^12+(-19872*w-19872)*f^5*g^11+15552*f^5*g^10-26496*w*f^5*g^9+(368064*w+368064)*f^5*g^8+124416*f^5*g^7-96768*w*f^5*g^6+(-953856*w-953856)*f^5*g^5+248832*f^5*g^4+73728*w*f^5*g^3+(-1271808*w-1271808)*f^5*g^2+73728*w*f^5+(432*w+432)*f^4*g^12+5184*f^4*g^11+46656*w*f^4*g^10+(-39744*w-39744)*f^4*g^9+342144*f^4*g^8+373248*w*f^4*g^7+(-145152*w-145152)*f^4*g^6+248832*f^4*g^5+746496*w*f^4*g^4+(110592*w+110592)*f^4*g^3+331776*f^4*g^2+(110592*w+110592)*f^4+256*f^3*g^12+1536*w*f^3*g^11+(6912*w+6912)*f^3*g^10-23552*f^3*g^9+101376*w*f^3*g^8+(55296*w+55296)*f^3*g^7-86016*f^3*g^6+73728*w*f^3*g^5+(110592*w+110592)*f^3*g^4+65536*f^3*g^3+98304*w*f^3*g^2+65536*f^3+384*w*f^2*g^12+(-26496*w-26496)*f^2*g^11+20736*f^2*g^10-35328*w*f^2*g^9+(490752*w+490752)*f^2*g^8+165888*f^2*g^7-129024*w*f^2*g^6+(-1271808*w-1271808)*f^2*g^5+331776*f^2*g^4+98304*w*f^2*g^3+(-1695744*w-1695744)*f^2*g^2+98304*w*f^2+256*g^12+1536*w*g^11+(6912*w+6912)*g^10-23552*g^9+101376*w*g^8+(55296*w+55296)*g^7-86016*g^6+73728*w*g^5+(110592*w+110592)*g^4+65536*g^3+98304*w*g^2+65536)^1
+ q*r*108*w*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^6*g^6+3*w*f^6*g^5+(18*w+18)*f^6*g^4+8*f^6*g^3+12*w*f^6*g^2+16*f^6+3*w*f^5*g^6+(-36*w-36)*f^5*g^5+108*f^5*g^4+24*w*f^5*g^3+(-144*w-144)*f^5*g^2+48*w*f^5+(18*w+18)*f^4*g^6+108*f^4*g^5-162*w*f^4*g^4+(144*w+144)*f^4*g^3+432*f^4*g^2+(288*w+288)*f^4+8*f^3*g^6+24*w*f^3*g^5+(144*w+144)*f^3*g^4+64*f^3*g^3+96*w*f^3*g^2+128*f^3+12*w*f^2*g^6+(-144*w-144)*f^2*g^5+432*f^2*g^4+96*w*f^2*g^3+(-576*w-576)*f^2*g^2+192*w*f^2+16*g^6+48*w*g^5+(288*w+288)*g^4+128*g^3+192*w*g^2+256)^1 
)
+ t^3*(
36*(w-1)*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f*g^3-3*w*f*g^2+4*f+w*g^3+(-6*w-6)*g^2+4*w)^1*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^2*g^6+12*w*f^2*g^5+(-36*w-36)*f^2*g^4+8*f^2*g^3+48*w*f^2*g^2+16*f^2-4*w*f*g^6+(-24*w-24)*f*g^5-36*f*g^4-32*w*f*g^3+(-96*w-96)*f*g^2-64*w*f+(-4*w-4)*g^6+12*g^5-72*w*g^4+(-32*w-32)*g^3+48*g^2-64*w-64)^1
+ q*r*36*(w-1)*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^3*g+w*f^3-3*w*f^2*g+(-6*w-6)*f^2+4*g+4*w)^1*(f^6*g^2-4*w*f^6*g+(-4*w-4)*f^6+12*w*f^5*g^2+(-24*w-24)*f^5*g+12*f^5+(-36*w-36)*f^4*g^2-36*f^4*g-72*w*f^4+8*f^3*g^2-32*w*f^3*g+(-32*w-32)*f^3+48*w*f^2*g^2+(-96*w-96)*f^2*g+48*f^2+16*g^2-64*w*g-64*w-64)^1
)
+ t^4*(
-36*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2*(f^6*g^6+3*w*f^6*g^5+(18*w+18)*f^6*g^4+8*f^6*g^3+12*w*f^6*g^2+16*f^6+3*w*f^5*g^6+(-36*w-36)*f^5*g^5+108*f^5*g^4+24*w*f^5*g^3+(-144*w-144)*f^5*g^2+48*w*f^5+(18*w+18)*f^4*g^6+108*f^4*g^5-162*w*f^4*g^4+(144*w+144)*f^4*g^3+432*f^4*g^2+(288*w+288)*f^4+8*f^3*g^6+24*w*f^3*g^5+(144*w+144)*f^3*g^4+64*f^3*g^3+96*w*f^3*g^2+128*f^3+12*w*f^2*g^6+(-144*w-144)*f^2*g^5+432*f^2*g^4+96*w*f^2*g^3+(-576*w-576)*f^2*g^2+192*w*f^2+16*g^6+48*w*g^5+(288*w+288)*g^4+128*g^3+192*w*g^2+256)^1
- 648*q*r*w*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^3*(f-2)^3*(f+1)^1*(f-2*w)^3*(f-w-1)^1*(f+w)^1*(f+2*w+2)^3*(f*g+(-w-1)*f+(-w-1)*g-2*w)^2*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^2
)
)/
( t*(f^2*g^2-f*g^2+g^2-f^2*g+4*f*g+2*g+f^2+2*f+4)
 *(f^4*g^4+4*f^3*g^4+12*f^2*g^4+16*f*g^4+16*g^4+4*f^4*g^3+40*f^3*g^3
          -24*f^2*g^3-80*f*g^3+16*g^3+12*f^4*g^2-24*f^3*g^2+72*f^2*g^2
          +48*f*g^2+48*g^2+16*f^4*g-80*f^3*g+48*f^2*g-32*f*g-32*g+16*f^4
          +16*f^3+48*f^2-32*f+64) )^2
,

( ((-648*w+648)*(g)^4*(g-2)^4*(g+1)^2*(g-2*w)^4*(g-w-1)^2*(g+w)^2*(g+2*w+2)^4*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^3*g+w*f^3-3*w*f^2*g+(-6*w-6)*f^2+4*g+4*w)^1*(f^6*g^2-4*w*f^6*g+(-4*w-4)*f^6+12*w*f^5*g^2+(-24*w-24)*f^5*g+12*f^5+(-36*w-36)*f^4*g^2-36*f^4*g-72*w*f^4+8*f^3*g^2-32*w*f^3*g+(-32*w-32)*f^3+48*w*f^2*g^2+(-96*w-96)*f^2*g+48*f^2+16*g^2-64*w*g-64*w-64)^1
+(-648*w+648)*(q*r)^1*(g)^3*(g-2)^3*(g+1)^1*(g-2*w)^3*(g-w-1)^1*(g+w)^1*(g+2*w+2)^3*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f*g^3-3*w*f*g^2+4*f+w*g^3+(-6*w-6)*g^2+4*w)^1*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^2*g^6+12*w*f^2*g^5+(-36*w-36)*f^2*g^4+8*f^2*g^3+48*w*f^2*g^2+16*f^2-4*w*f*g^6+(-24*w-24)*f*g^5-36*f*g^4-32*w*f*g^3+(-96*w-96)*f*g^2-64*w*f+(-4*w-4)*g^6+12*g^5-72*w*g^4+(-32*w-32)*g^3+48*g^2-64*w-64)^1)
+ t*((-108*w-108)*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^12*g^12+6*w*f^12*g^11+(27*w+27)*f^12*g^10-92*f^12*g^9+396*w*f^12*g^8+(216*w+216)*f^12*g^7-336*f^12*g^6+288*w*f^12*g^5+(432*w+432)*f^12*g^4+256*f^12*g^3+384*w*f^12*g^2+256*f^12+6*w*f^11*g^12+(-414*w-414)*f^11*g^11+324*f^11*g^10-552*w*f^11*g^9+(7668*w+7668)*f^11*g^8+2592*f^11*g^7-2016*w*f^11*g^6+(-19872*w-19872)*f^11*g^5+5184*f^11*g^4+1536*w*f^11*g^3+(-26496*w-26496)*f^11*g^2+1536*w*f^11+(27*w+27)*f^10*g^12+324*f^10*g^11+2916*w*f^10*g^10+(-2484*w-2484)*f^10*g^9+21384*f^10*g^8+23328*w*f^10*g^7+(-9072*w-9072)*f^10*g^6+15552*f^10*g^5+46656*w*f^10*g^4+(6912*w+6912)*f^10*g^3+20736*f^10*g^2+(6912*w+6912)*f^10-92*f^9*g^12-552*w*f^9*g^11+(-2484*w-2484)*f^9*g^10+8464*f^9*g^9-36432*w*f^9*g^8+(-19872*w-19872)*f^9*g^7+30912*f^9*g^6-26496*w*f^9*g^5+(-39744*w-39744)*f^9*g^4-23552*f^9*g^3-35328*w*f^9*g^2-23552*f^9+396*w*f^8*g^12+(7668*w+7668)*f^8*g^11+21384*f^8*g^10-36432*w*f^8*g^9+(-18792*w-18792)*f^8*g^8+171072*f^8*g^7-133056*w*f^8*g^6+(368064*w+368064)*f^8*g^5+342144*f^8*g^4+101376*w*f^8*g^3+(490752*w+490752)*f^8*g^2+101376*w*f^8+(216*w+216)*f^7*g^12+2592*f^7*g^11+23328*w*f^7*g^10+(-19872*w-19872)*f^7*g^9+171072*f^7*g^8+186624*w*f^7*g^7+(-72576*w-72576)*f^7*g^6+124416*f^7*g^5+373248*w*f^7*g^4+(55296*w+55296)*f^7*g^3+165888*f^7*g^2+(55296*w+55296)*f^7-336*f^6*g^12-2016*w*f^6*g^11+(-9072*w-9072)*f^6*g^10+30912*f^6*g^9-133056*w*f^6*g^8+(-72576*w-72576)*f^6*g^7+112896*f^6*g^6-96768*w*f^6*g^5+(-145152*w-145152)*f^6*g^4-86016*f^6*g^3-129024*w*f^6*g^2-86016*f^6+288*w*f^5*g^12+(-19872*w-19872)*f^5*g^11+15552*f^5*g^10-26496*w*f^5*g^9+(368064*w+368064)*f^5*g^8+124416*f^5*g^7-96768*w*f^5*g^6+(-953856*w-953856)*f^5*g^5+248832*f^5*g^4+73728*w*f^5*g^3+(-1271808*w-1271808)*f^5*g^2+73728*w*f^5+(432*w+432)*f^4*g^12+5184*f^4*g^11+46656*w*f^4*g^10+(-39744*w-39744)*f^4*g^9+342144*f^4*g^8+373248*w*f^4*g^7+(-145152*w-145152)*f^4*g^6+248832*f^4*g^5+746496*w*f^4*g^4+(110592*w+110592)*f^4*g^3+331776*f^4*g^2+(110592*w+110592)*f^4+256*f^3*g^12+1536*w*f^3*g^11+(6912*w+6912)*f^3*g^10-23552*f^3*g^9+101376*w*f^3*g^8+(55296*w+55296)*f^3*g^7-86016*f^3*g^6+73728*w*f^3*g^5+(110592*w+110592)*f^3*g^4+65536*f^3*g^3+98304*w*f^3*g^2+65536*f^3+384*w*f^2*g^12+(-26496*w-26496)*f^2*g^11+20736*f^2*g^10-35328*w*f^2*g^9+(490752*w+490752)*f^2*g^8+165888*f^2*g^7-129024*w*f^2*g^6+(-1271808*w-1271808)*f^2*g^5+331776*f^2*g^4+98304*w*f^2*g^3+(-1695744*w-1695744)*f^2*g^2+98304*w*f^2+256*g^12+1536*w*g^11+(6912*w+6912)*g^10-23552*g^9+101376*w*g^8+(55296*w+55296)*g^7-86016*g^6+73728*w*g^5+(110592*w+110592)*g^4+65536*g^3+98304*w*g^2+65536)^1
+(3888)*(q*r)^1*(g)^3*(g-2)^3*(g+1)^1*(g-2*w)^3*(g-w-1)^1*(g+w)^1*(g+2*w+2)^3*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^6*g^6+3*w*f^6*g^5+(18*w+18)*f^6*g^4+8*f^6*g^3+12*w*f^6*g^2+16*f^6+3*w*f^5*g^6+(-36*w-36)*f^5*g^5+108*f^5*g^4+24*w*f^5*g^3+(-144*w-144)*f^5*g^2+48*w*f^5+(18*w+18)*f^4*g^6+108*f^4*g^5-162*w*f^4*g^4+(144*w+144)*f^4*g^3+432*f^4*g^2+(288*w+288)*f^4+8*f^3*g^6+24*w*f^3*g^5+(144*w+144)*f^3*g^4+64*f^3*g^3+96*w*f^3*g^2+128*f^3+12*w*f^2*g^6+(-144*w-144)*f^2*g^5+432*f^2*g^4+96*w*f^2*g^3+(-576*w-576)*f^2*g^2+192*w*f^2+16*g^6+48*w*g^5+(288*w+288)*g^4+128*g^3+192*w*g^2+256)^1)
+t^2*((-216*w-108)*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^15*g^9+(27*w+27)*f^15*g^7+66*f^15*g^6+(108*w+108)*f^15*g^4+48*f^15*g^3+64*f^15+30*w*f^14*g^9+(-270*w-270)*f^14*g^8-2880*w*f^14*g^6+(-2160*w-2160)*f^14*g^5+1440*w*f^14*g^3+(-4320*w-4320)*f^14*g^2+1920*w*f^14+(45*w+45)*f^13*g^9+1620*f^13*g^8+2430*w*f^13*g^7+(-11610*w-11610)*f^13*g^6+12960*f^13*g^5+9720*w*f^13*g^4+(2160*w+2160)*f^13*g^3+25920*f^13*g^2+(2880*w+2880)*f^13-250*f^12*g^9+(-6750*w-6750)*f^12*g^7-16500*f^12*g^6+(-27000*w-27000)*f^12*g^4-12000*f^12*g^3-16000*f^12-330*w*f^11*g^9+(2970*w+2970)*f^11*g^8+31680*w*f^11*g^6+(23760*w+23760)*f^11*g^5-15840*w*f^11*g^3+(47520*w+47520)*f^11*g^2-21120*w*f^11+(-2862*w-2862)*f^10*g^9-24300*f^10*g^8+81648*w*f^10*g^7+(29808*w+29808)*f^10*g^6-194400*f^10*g^5+326592*w*f^10*g^4+(-137376*w-137376)*f^10*g^3-388800*f^10*g^2+(-183168*w-183168)*f^10-2000*f^9*g^9+(-54000*w-54000)*f^9*g^7-132000*f^9*g^6+(-216000*w-216000)*f^9*g^4-96000*f^9*g^3-128000*f^9-360*w*f^8*g^9+(3240*w+3240)*f^8*g^8+34560*w*f^8*g^6+(25920*w+25920)*f^8*g^5-17280*w*f^8*g^3+(51840*w+51840)*f^8*g^2-23040*w*f^8+(2160*w+2160)*f^7*g^9+77760*f^7*g^8+116640*w*f^7*g^7+(-557280*w-557280)*f^7*g^6+622080*f^7*g^5+466560*w*f^7*g^4+(103680*w+103680)*f^7*g^3+1244160*f^7*g^2+(138240*w+138240)*f^7-3680*f^6*g^9+(-99360*w-99360)*f^6*g^7-242880*f^6*g^6+(-397440*w-397440)*f^6*g^4-176640*f^6*g^3-235520*f^6+7680*w*f^5*g^9+(-69120*w-69120)*f^5*g^8-737280*w*f^5*g^6+(-552960*w-552960)*f^5*g^5+368640*w*f^5*g^3+(-1105920*w-1105920)*f^5*g^2+491520*w*f^5+(2880*w+2880)*f^4*g^9+103680*f^4*g^8+155520*w*f^4*g^7+(-743040*w-743040)*f^4*g^6+829440*f^4*g^5+622080*w*f^4*g^4+(138240*w+138240)*f^4*g^3+1658880*f^4*g^2+(184320*w+184320)*f^4+1280*f^3*g^9+(34560*w+34560)*f^3*g^7+84480*f^3*g^6+(138240*w+138240)*f^3*g^4+61440*f^3*g^3+81920*f^3+7680*w*f^2*g^9+(-69120*w-69120)*f^2*g^8-737280*w*f^2*g^6+(-552960*w-552960)*f^2*g^5+368640*w*f^2*g^3+(-1105920*w-1105920)*f^2*g^2+491520*w*f^2+1024*g^9+(27648*w+27648)*g^7+67584*g^6+(110592*w+110592)*g^4+49152*g^3+65536)^1
+(-216*w-108)*(q*r)^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^9*g^15+30*w*f^9*g^14+(45*w+45)*f^9*g^13-250*f^9*g^12-330*w*f^9*g^11+(-2862*w-2862)*f^9*g^10-2000*f^9*g^9-360*w*f^9*g^8+(2160*w+2160)*f^9*g^7-3680*f^9*g^6+7680*w*f^9*g^5+(2880*w+2880)*f^9*g^4+1280*f^9*g^3+7680*w*f^9*g^2+1024*f^9+(-270*w-270)*f^8*g^14+1620*f^8*g^13+(2970*w+2970)*f^8*g^11-24300*f^8*g^10+(3240*w+3240)*f^8*g^8+77760*f^8*g^7+(-69120*w-69120)*f^8*g^5+103680*f^8*g^4+(-69120*w-69120)*f^8*g^2+(27*w+27)*f^7*g^15+2430*w*f^7*g^13+(-6750*w-6750)*f^7*g^12+81648*w*f^7*g^10+(-54000*w-54000)*f^7*g^9+116640*w*f^7*g^7+(-99360*w-99360)*f^7*g^6+155520*w*f^7*g^4+(34560*w+34560)*f^7*g^3+(27648*w+27648)*f^7+66*f^6*g^15-2880*w*f^6*g^14+(-11610*w-11610)*f^6*g^13-16500*f^6*g^12+31680*w*f^6*g^11+(29808*w+29808)*f^6*g^10-132000*f^6*g^9+34560*w*f^6*g^8+(-557280*w-557280)*f^6*g^7-242880*f^6*g^6-737280*w*f^6*g^5+(-743040*w-743040)*f^6*g^4+84480*f^6*g^3-737280*w*f^6*g^2+67584*f^6+(-2160*w-2160)*f^5*g^14+12960*f^5*g^13+(23760*w+23760)*f^5*g^11-194400*f^5*g^10+(25920*w+25920)*f^5*g^8+622080*f^5*g^7+(-552960*w-552960)*f^5*g^5+829440*f^5*g^4+(-552960*w-552960)*f^5*g^2+(108*w+108)*f^4*g^15+9720*w*f^4*g^13+(-27000*w-27000)*f^4*g^12+326592*w*f^4*g^10+(-216000*w-216000)*f^4*g^9+466560*w*f^4*g^7+(-397440*w-397440)*f^4*g^6+622080*w*f^4*g^4+(138240*w+138240)*f^4*g^3+(110592*w+110592)*f^4+48*f^3*g^15+1440*w*f^3*g^14+(2160*w+2160)*f^3*g^13-12000*f^3*g^12-15840*w*f^3*g^11+(-137376*w-137376)*f^3*g^10-96000*f^3*g^9-17280*w*f^3*g^8+(103680*w+103680)*f^3*g^7-176640*f^3*g^6+368640*w*f^3*g^5+(138240*w+138240)*f^3*g^4+61440*f^3*g^3+368640*w*f^3*g^2+49152*f^3+(-4320*w-4320)*f^2*g^14+25920*f^2*g^13+(47520*w+47520)*f^2*g^11-388800*f^2*g^10+(51840*w+51840)*f^2*g^8+1244160*f^2*g^7+(-1105920*w-1105920)*f^2*g^5+1658880*f^2*g^4+(-1105920*w-1105920)*f^2*g^2+64*g^15+1920*w*g^14+(2880*w+2880)*g^13-16000*g^12-21120*w*g^11+(-183168*w-183168)*g^10-128000*g^9-23040*w*g^8+(138240*w+138240)*g^7-235520*g^6+491520*w*g^5+(184320*w+184320)*g^4+81920*g^3+491520*w*g^2+65536)^1)
+t^3*((-108*w)*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^18*g^17-6*w*f^18*g^16+(-9*w-9)*f^18*g^15-7*f^18*g^14+66*w*f^18*g^13+(135*w+135)*f^18*g^12-56*f^18*g^11+72*w*f^18*g^10+(-432*w-432)*f^18*g^9+208*f^18*g^8-1536*w*f^18*g^7+(-576*w-576)*f^18*g^6+1280*f^18*g^5-1536*w*f^18*g^4+1024*f^18*g^2+f^17*g^18+72*w*f^17*g^17+(-243*w-243)*f^17*g^16-1164*f^17*g^15-1962*w*f^17*g^14+(486*w+486)*f^17*g^13+23892*f^17*g^12-15696*w*f^17*g^11+(-5832*w-5832)*f^17*g^10-55744*f^17*g^9-8352*w*f^17*g^8+(-62208*w-62208)*f^17*g^7-72192*f^17*g^6+92160*w*f^17*g^5+(-62208*w-62208)*f^17*g^4+6144*f^17*g^3+73728*w*f^17*g^2+4096*f^17-6*w*f^16*g^18+(-243*w-243)*f^16*g^17+3240*f^16*g^16+7956*w*f^16*g^15+(6075*w+6075)*f^16*g^14-9396*f^16*g^13-157932*w*f^16*g^12+(48600*w+48600)*f^16*g^11+66096*f^16*g^10+381120*w*f^16*g^9+(19440*w+19440)*f^16*g^8+829440*f^16*g^7+495360*w*f^16*g^6+(-311040*w-311040)*f^16*g^5+829440*f^16*g^4-36864*w*f^16*g^3+(-248832*w-248832)*f^16*g^2-24576*w*f^16+(-9*w-9)*f^15*g^18-1164*f^15*g^17+7956*w*f^15*g^16+(9288*w+9288)*f^15*g^15+34392*f^15*g^14-8784*w*f^15*g^13+(-197208*w-197208)*f^15*g^12+275136*f^15*g^11+219456*w*f^15*g^10+(444672*w+444672)*f^15*g^9+177792*f^15*g^8+2036736*w*f^15*g^7+(573696*w+573696)*f^15*g^6-1489920*f^15*g^5+2036736*w*f^15*g^4+(-55296*w-55296)*f^15*g^3-1191936*f^15*g^2+(-36864*w-36864)*f^15-7*f^14*g^18-1962*w*f^14*g^17+(6075*w+6075)*f^14*g^16+34392*f^14*g^15+23940*w*f^14*g^14+(-51516*w-51516)*f^14*g^13-560904*f^14*g^12+191520*w*f^14*g^11+(-11664*w-11664)*f^14*g^10+1649920*f^14*g^9-244800*w*f^14*g^8+(1555200*w+1555200)*f^14*g^7+2184960*f^14*g^6-2511360*w*f^14*g^5+(1555200*w+1555200)*f^14*g^4-43008*f^14*g^3-2009088*w*f^14*g^2-28672*f^14+66*w*f^13*g^18+(486*w+486)*f^13*g^17-9396*f^13*g^16-8784*w*f^13*g^15+(-51516*w-51516)*f^13*g^14-185328*f^13*g^13+556272*w*f^13*g^12+(-412128*w-412128)*f^13*g^11-1041984*f^13*g^10-413184*w*f^13*g^9+(-668736*w-668736)*f^13*g^8-2405376*f^13*g^7-410112*w*f^13*g^6+(622080*w+622080)*f^13*g^5-2405376*f^13*g^4+405504*w*f^13*g^3+(497664*w+497664)*f^13*g^2+270336*w*f^13+(135*w+135)*f^12*g^18+23892*f^12*g^17-157932*w*f^12*g^16+(-197208*w-197208)*f^12*g^15-560904*f^12*g^14+556272*w*f^12*g^13+(3826440*w+3826440)*f^12*g^12-4487232*f^12*g^11-2828736*w*f^12*g^10+(-9448704*w-9448704)*f^12*g^9-1329024*f^12*g^8-40430592*w*f^12*g^7+(-12310272*w-12310272)*f^12*g^6+30581760*f^12*g^5-40430592*w*f^12*g^4+(829440*w+829440)*f^12*g^3+24465408*f^12*g^2+(552960*w+552960)*f^12-56*f^11*g^18-15696*w*f^11*g^17+(48600*w+48600)*f^11*g^16+275136*f^11*g^15+191520*w*f^11*g^14+(-412128*w-412128)*f^11*g^13-4487232*f^11*g^12+1532160*w*f^11*g^11+(-93312*w-93312)*f^11*g^10+13199360*f^11*g^9-1958400*w*f^11*g^8+(12441600*w+12441600)*f^11*g^7+17479680*f^11*g^6-20090880*w*f^11*g^5+(12441600*w+12441600)*f^11*g^4-344064*f^11*g^3-16072704*w*f^11*g^2-229376*f^11+72*w*f^10*g^18+(-5832*w-5832)*f^10*g^17+66096*f^10*g^16+219456*w*f^10*g^15+(-11664*w-11664)*f^10*g^14-1041984*f^10*g^13-2828736*w*f^10*g^12+(-93312*w-93312)*f^10*g^11-2052864*f^10*g^10+10543104*w*f^10*g^9+(-2052864*w-2052864)*f^10*g^8+16920576*f^10*g^7+14211072*w*f^10*g^6+(-7464960*w-7464960)*f^10*g^5+16920576*f^10*g^4+442368*w*f^10*g^3+(-5971968*w-5971968)*f^10*g^2+294912*w*f^10+(-432*w-432)*f^9*g^18-55744*f^9*g^17+381120*w*f^9*g^16+(444672*w+444672)*f^9*g^15+1649920*f^9*g^14-413184*w*f^9*g^13+(-9448704*w-9448704)*f^9*g^12+13199360*f^9*g^11+10543104*w*f^9*g^10+(21288960*w+21288960)*f^9*g^9+8560640*f^9*g^8+97566720*w*f^9*g^7+(27463680*w+27463680)*f^9*g^6-71352320*f^9*g^5+97566720*w*f^9*g^4+(-2654208*w-2654208)*f^9*g^3-57081856*f^9*g^2+(-1769472*w-1769472)*f^9+208*f^8*g^18-8352*w*f^8*g^17+(19440*w+19440)*f^8*g^16+177792*f^8*g^15-244800*w*f^8*g^14+(-668736*w-668736)*f^8*g^13-1329024*f^8*g^12-1958400*w*f^8*g^11+(-2052864*w-2052864)*f^8*g^10+8560640*f^8*g^9-6589440*w*f^8*g^8+(4976640*w+4976640)*f^8*g^7+11857920*f^8*g^6-10690560*w*f^8*g^5+(4976640*w+4976640)*f^8*g^4+1277952*f^8*g^3-8552448*w*f^8*g^2+851968*f^8-1536*w*f^7*g^18+(-62208*w-62208)*f^7*g^17+829440*f^7*g^16+2036736*w*f^7*g^15+(1555200*w+1555200)*f^7*g^14-2405376*f^7*g^13-40430592*w*f^7*g^12+(12441600*w+12441600)*f^7*g^11+16920576*f^7*g^10+97566720*w*f^7*g^9+(4976640*w+4976640)*f^7*g^8+212336640*f^7*g^7+126812160*w*f^7*g^6+(-79626240*w-79626240)*f^7*g^5+212336640*f^7*g^4-9437184*w*f^7*g^3+(-63700992*w-63700992)*f^7*g^2-6291456*w*f^7+(-576*w-576)*f^6*g^18-72192*f^6*g^17+495360*w*f^6*g^16+(573696*w+573696)*f^6*g^15+2184960*f^6*g^14-410112*w*f^6*g^13+(-12310272*w-12310272)*f^6*g^12+17479680*f^6*g^11+14211072*w*f^6*g^10+(27463680*w+27463680)*f^6*g^9+11857920*f^6*g^8+126812160*w*f^6*g^7+(35389440*w+35389440)*f^6*g^6-92405760*f^6*g^5+126812160*w*f^6*g^4+(-3538944*w-3538944)*f^6*g^3-73924608*f^6*g^2+(-2359296*w-2359296)*f^6+1280*f^5*g^18+92160*w*f^5*g^17+(-311040*w-311040)*f^5*g^16-1489920*f^5*g^15-2511360*w*f^5*g^14+(622080*w+622080)*f^5*g^13+30581760*f^5*g^12-20090880*w*f^5*g^11+(-7464960*w-7464960)*f^5*g^10-71352320*f^5*g^9-10690560*w*f^5*g^8+(-79626240*w-79626240)*f^5*g^7-92405760*f^5*g^6+117964800*w*f^5*g^5+(-79626240*w-79626240)*f^5*g^4+7864320*f^5*g^3+94371840*w*f^5*g^2+5242880*f^5-1536*w*f^4*g^18+(-62208*w-62208)*f^4*g^17+829440*f^4*g^16+2036736*w*f^4*g^15+(1555200*w+1555200)*f^4*g^14-2405376*f^4*g^13-40430592*w*f^4*g^12+(12441600*w+12441600)*f^4*g^11+16920576*f^4*g^10+97566720*w*f^4*g^9+(4976640*w+4976640)*f^4*g^8+212336640*f^4*g^7+126812160*w*f^4*g^6+(-79626240*w-79626240)*f^4*g^5+212336640*f^4*g^4-9437184*w*f^4*g^3+(-63700992*w-63700992)*f^4*g^2-6291456*w*f^4+6144*f^3*g^17-36864*w*f^3*g^16+(-55296*w-55296)*f^3*g^15-43008*f^3*g^14+405504*w*f^3*g^13+(829440*w+829440)*f^3*g^12-344064*f^3*g^11+442368*w*f^3*g^10+(-2654208*w-2654208)*f^3*g^9+1277952*f^3*g^8-9437184*w*f^3*g^7+(-3538944*w-3538944)*f^3*g^6+7864320*f^3*g^5-9437184*w*f^3*g^4+6291456*f^3*g^2+1024*f^2*g^18+73728*w*f^2*g^17+(-248832*w-248832)*f^2*g^16-1191936*f^2*g^15-2009088*w*f^2*g^14+(497664*w+497664)*f^2*g^13+24465408*f^2*g^12-16072704*w*f^2*g^11+(-5971968*w-5971968)*f^2*g^10-57081856*f^2*g^9-8552448*w*f^2*g^8+(-63700992*w-63700992)*f^2*g^7-73924608*f^2*g^6+94371840*w*f^2*g^5+(-63700992*w-63700992)*f^2*g^4+6291456*f^2*g^3+75497472*w*f^2*g^2+4194304*f^2+4096*g^17-24576*w*g^16+(-36864*w-36864)*g^15-28672*g^14+270336*w*g^13+(552960*w+552960)*g^12-229376*g^11+294912*w*g^10+(-1769472*w-1769472)*g^9+851968*g^8-6291456*w*g^7+(-2359296*w-2359296)*g^6+5242880*g^5-6291456*w*g^4+4194304*g^2)^1
+(-324*w)*(q*r)^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^12*g^12+6*w*f^12*g^11+(27*w+27)*f^12*g^10-92*f^12*g^9+396*w*f^12*g^8+(216*w+216)*f^12*g^7-336*f^12*g^6+288*w*f^12*g^5+(432*w+432)*f^12*g^4+256*f^12*g^3+384*w*f^12*g^2+256*f^12+6*w*f^11*g^12+(-270*w-270)*f^11*g^11+324*f^11*g^10-552*w*f^11*g^9+(5508*w+5508)*f^11*g^8+2592*f^11*g^7-2016*w*f^11*g^6+(-12960*w-12960)*f^11*g^5+5184*f^11*g^4+1536*w*f^11*g^3+(-17280*w-17280)*f^11*g^2+1536*w*f^11+(27*w+27)*f^10*g^12+324*f^10*g^11+2916*w*f^10*g^10+(-2484*w-2484)*f^10*g^9+21384*f^10*g^8+23328*w*f^10*g^7+(-9072*w-9072)*f^10*g^6+15552*f^10*g^5+46656*w*f^10*g^4+(6912*w+6912)*f^10*g^3+20736*f^10*g^2+(6912*w+6912)*f^10-92*f^9*g^12-552*w*f^9*g^11+(-2484*w-2484)*f^9*g^10+8464*f^9*g^9-36432*w*f^9*g^8+(-19872*w-19872)*f^9*g^7+30912*f^9*g^6-26496*w*f^9*g^5+(-39744*w-39744)*f^9*g^4-23552*f^9*g^3-35328*w*f^9*g^2-23552*f^9+396*w*f^8*g^12+(5508*w+5508)*f^8*g^11+21384*f^8*g^10-36432*w*f^8*g^9+(13608*w+13608)*f^8*g^8+171072*f^8*g^7-133056*w*f^8*g^6+(264384*w+264384)*f^8*g^5+342144*f^8*g^4+101376*w*f^8*g^3+(352512*w+352512)*f^8*g^2+101376*w*f^8+(216*w+216)*f^7*g^12+2592*f^7*g^11+23328*w*f^7*g^10+(-19872*w-19872)*f^7*g^9+171072*f^7*g^8+186624*w*f^7*g^7+(-72576*w-72576)*f^7*g^6+124416*f^7*g^5+373248*w*f^7*g^4+(55296*w+55296)*f^7*g^3+165888*f^7*g^2+(55296*w+55296)*f^7-336*f^6*g^12-2016*w*f^6*g^11+(-9072*w-9072)*f^6*g^10+30912*f^6*g^9-133056*w*f^6*g^8+(-72576*w-72576)*f^6*g^7+112896*f^6*g^6-96768*w*f^6*g^5+(-145152*w-145152)*f^6*g^4-86016*f^6*g^3-129024*w*f^6*g^2-86016*f^6+288*w*f^5*g^12+(-12960*w-12960)*f^5*g^11+15552*f^5*g^10-26496*w*f^5*g^9+(264384*w+264384)*f^5*g^8+124416*f^5*g^7-96768*w*f^5*g^6+(-622080*w-622080)*f^5*g^5+248832*f^5*g^4+73728*w*f^5*g^3+(-829440*w-829440)*f^5*g^2+73728*w*f^5+(432*w+432)*f^4*g^12+5184*f^4*g^11+46656*w*f^4*g^10+(-39744*w-39744)*f^4*g^9+342144*f^4*g^8+373248*w*f^4*g^7+(-145152*w-145152)*f^4*g^6+248832*f^4*g^5+746496*w*f^4*g^4+(110592*w+110592)*f^4*g^3+331776*f^4*g^2+(110592*w+110592)*f^4+256*f^3*g^12+1536*w*f^3*g^11+(6912*w+6912)*f^3*g^10-23552*f^3*g^9+101376*w*f^3*g^8+(55296*w+55296)*f^3*g^7-86016*f^3*g^6+73728*w*f^3*g^5+(110592*w+110592)*f^3*g^4+65536*f^3*g^3+98304*w*f^3*g^2+65536*f^3+384*w*f^2*g^12+(-17280*w-17280)*f^2*g^11+20736*f^2*g^10-35328*w*f^2*g^9+(352512*w+352512)*f^2*g^8+165888*f^2*g^7-129024*w*f^2*g^6+(-829440*w-829440)*f^2*g^5+331776*f^2*g^4+98304*w*f^2*g^3+(-1105920*w-1105920)*f^2*g^2+98304*w*f^2+256*g^12+1536*w*g^11+(6912*w+6912)*g^10-23552*g^9+101376*w*g^8+(55296*w+55296)*g^7-86016*g^6+73728*w*g^5+(110592*w+110592)*g^4+65536*g^3+98304*w*g^2+65536)^1)
+t^4*((-108*w+108)*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^9*g^15+30*w*f^9*g^14+(45*w+45)*f^9*g^13-250*f^9*g^12-330*w*f^9*g^11+(-2862*w-2862)*f^9*g^10-2000*f^9*g^9-360*w*f^9*g^8+(2160*w+2160)*f^9*g^7-3680*f^9*g^6+7680*w*f^9*g^5+(2880*w+2880)*f^9*g^4+1280*f^9*g^3+7680*w*f^9*g^2+1024*f^9+(-270*w-270)*f^8*g^14+1620*f^8*g^13+(2970*w+2970)*f^8*g^11-24300*f^8*g^10+(3240*w+3240)*f^8*g^8+77760*f^8*g^7+(-69120*w-69120)*f^8*g^5+103680*f^8*g^4+(-69120*w-69120)*f^8*g^2+(27*w+27)*f^7*g^15+2430*w*f^7*g^13+(-6750*w-6750)*f^7*g^12+81648*w*f^7*g^10+(-54000*w-54000)*f^7*g^9+116640*w*f^7*g^7+(-99360*w-99360)*f^7*g^6+155520*w*f^7*g^4+(34560*w+34560)*f^7*g^3+(27648*w+27648)*f^7+66*f^6*g^15-2880*w*f^6*g^14+(-11610*w-11610)*f^6*g^13-16500*f^6*g^12+31680*w*f^6*g^11+(29808*w+29808)*f^6*g^10-132000*f^6*g^9+34560*w*f^6*g^8+(-557280*w-557280)*f^6*g^7-242880*f^6*g^6-737280*w*f^6*g^5+(-743040*w-743040)*f^6*g^4+84480*f^6*g^3-737280*w*f^6*g^2+67584*f^6+(-2160*w-2160)*f^5*g^14+12960*f^5*g^13+(23760*w+23760)*f^5*g^11-194400*f^5*g^10+(25920*w+25920)*f^5*g^8+622080*f^5*g^7+(-552960*w-552960)*f^5*g^5+829440*f^5*g^4+(-552960*w-552960)*f^5*g^2+(108*w+108)*f^4*g^15+9720*w*f^4*g^13+(-27000*w-27000)*f^4*g^12+326592*w*f^4*g^10+(-216000*w-216000)*f^4*g^9+466560*w*f^4*g^7+(-397440*w-397440)*f^4*g^6+622080*w*f^4*g^4+(138240*w+138240)*f^4*g^3+(110592*w+110592)*f^4+48*f^3*g^15+1440*w*f^3*g^14+(2160*w+2160)*f^3*g^13-12000*f^3*g^12-15840*w*f^3*g^11+(-137376*w-137376)*f^3*g^10-96000*f^3*g^9-17280*w*f^3*g^8+(103680*w+103680)*f^3*g^7-176640*f^3*g^6+368640*w*f^3*g^5+(138240*w+138240)*f^3*g^4+61440*f^3*g^3+368640*w*f^3*g^2+49152*f^3+(-4320*w-4320)*f^2*g^14+25920*f^2*g^13+(47520*w+47520)*f^2*g^11-388800*f^2*g^10+(51840*w+51840)*f^2*g^8+1244160*f^2*g^7+(-1105920*w-1105920)*f^2*g^5+1658880*f^2*g^4+(-1105920*w-1105920)*f^2*g^2+64*g^15+1920*w*g^14+(2880*w+2880)*g^13-16000*g^12-21120*w*g^11+(-183168*w-183168)*g^10-128000*g^9-23040*w*g^8+(138240*w+138240)*g^7-235520*g^6+491520*w*g^5+(184320*w+184320)*g^4+81920*g^3+491520*w*g^2+65536)^1
+(-108*w+108)*(q*r)^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^15*g^9+(27*w+27)*f^15*g^7+66*f^15*g^6+(108*w+108)*f^15*g^4+48*f^15*g^3+64*f^15+30*w*f^14*g^9+(-270*w-270)*f^14*g^8-2880*w*f^14*g^6+(-2160*w-2160)*f^14*g^5+1440*w*f^14*g^3+(-4320*w-4320)*f^14*g^2+1920*w*f^14+(45*w+45)*f^13*g^9+1620*f^13*g^8+2430*w*f^13*g^7+(-11610*w-11610)*f^13*g^6+12960*f^13*g^5+9720*w*f^13*g^4+(2160*w+2160)*f^13*g^3+25920*f^13*g^2+(2880*w+2880)*f^13-250*f^12*g^9+(-6750*w-6750)*f^12*g^7-16500*f^12*g^6+(-27000*w-27000)*f^12*g^4-12000*f^12*g^3-16000*f^12-330*w*f^11*g^9+(2970*w+2970)*f^11*g^8+31680*w*f^11*g^6+(23760*w+23760)*f^11*g^5-15840*w*f^11*g^3+(47520*w+47520)*f^11*g^2-21120*w*f^11+(-2862*w-2862)*f^10*g^9-24300*f^10*g^8+81648*w*f^10*g^7+(29808*w+29808)*f^10*g^6-194400*f^10*g^5+326592*w*f^10*g^4+(-137376*w-137376)*f^10*g^3-388800*f^10*g^2+(-183168*w-183168)*f^10-2000*f^9*g^9+(-54000*w-54000)*f^9*g^7-132000*f^9*g^6+(-216000*w-216000)*f^9*g^4-96000*f^9*g^3-128000*f^9-360*w*f^8*g^9+(3240*w+3240)*f^8*g^8+34560*w*f^8*g^6+(25920*w+25920)*f^8*g^5-17280*w*f^8*g^3+(51840*w+51840)*f^8*g^2-23040*w*f^8+(2160*w+2160)*f^7*g^9+77760*f^7*g^8+116640*w*f^7*g^7+(-557280*w-557280)*f^7*g^6+622080*f^7*g^5+466560*w*f^7*g^4+(103680*w+103680)*f^7*g^3+1244160*f^7*g^2+(138240*w+138240)*f^7-3680*f^6*g^9+(-99360*w-99360)*f^6*g^7-242880*f^6*g^6+(-397440*w-397440)*f^6*g^4-176640*f^6*g^3-235520*f^6+7680*w*f^5*g^9+(-69120*w-69120)*f^5*g^8-737280*w*f^5*g^6+(-552960*w-552960)*f^5*g^5+368640*w*f^5*g^3+(-1105920*w-1105920)*f^5*g^2+491520*w*f^5+(2880*w+2880)*f^4*g^9+103680*f^4*g^8+155520*w*f^4*g^7+(-743040*w-743040)*f^4*g^6+829440*f^4*g^5+622080*w*f^4*g^4+(138240*w+138240)*f^4*g^3+1658880*f^4*g^2+(184320*w+184320)*f^4+1280*f^3*g^9+(34560*w+34560)*f^3*g^7+84480*f^3*g^6+(138240*w+138240)*f^3*g^4+61440*f^3*g^3+81920*f^3+7680*w*f^2*g^9+(-69120*w-69120)*f^2*g^8-737280*w*f^2*g^6+(-552960*w-552960)*f^2*g^5+368640*w*f^2*g^3+(-1105920*w-1105920)*f^2*g^2+491520*w*f^2+1024*g^9+(27648*w+27648)*g^7+67584*g^6+(110592*w+110592)*g^4+49152*g^3+65536)^1)
+t^5*((108)*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^12*g^12+6*w*f^12*g^11+(27*w+27)*f^12*g^10-92*f^12*g^9+396*w*f^12*g^8+(216*w+216)*f^12*g^7-336*f^12*g^6+288*w*f^12*g^5+(432*w+432)*f^12*g^4+256*f^12*g^3+384*w*f^12*g^2+256*f^12+6*w*f^11*g^12+(-414*w-414)*f^11*g^11+324*f^11*g^10-552*w*f^11*g^9+(7668*w+7668)*f^11*g^8+2592*f^11*g^7-2016*w*f^11*g^6+(-19872*w-19872)*f^11*g^5+5184*f^11*g^4+1536*w*f^11*g^3+(-26496*w-26496)*f^11*g^2+1536*w*f^11+(27*w+27)*f^10*g^12+324*f^10*g^11+2916*w*f^10*g^10+(-2484*w-2484)*f^10*g^9+21384*f^10*g^8+23328*w*f^10*g^7+(-9072*w-9072)*f^10*g^6+15552*f^10*g^5+46656*w*f^10*g^4+(6912*w+6912)*f^10*g^3+20736*f^10*g^2+(6912*w+6912)*f^10-92*f^9*g^12-552*w*f^9*g^11+(-2484*w-2484)*f^9*g^10+8464*f^9*g^9-36432*w*f^9*g^8+(-19872*w-19872)*f^9*g^7+30912*f^9*g^6-26496*w*f^9*g^5+(-39744*w-39744)*f^9*g^4-23552*f^9*g^3-35328*w*f^9*g^2-23552*f^9+396*w*f^8*g^12+(7668*w+7668)*f^8*g^11+21384*f^8*g^10-36432*w*f^8*g^9+(-18792*w-18792)*f^8*g^8+171072*f^8*g^7-133056*w*f^8*g^6+(368064*w+368064)*f^8*g^5+342144*f^8*g^4+101376*w*f^8*g^3+(490752*w+490752)*f^8*g^2+101376*w*f^8+(216*w+216)*f^7*g^12+2592*f^7*g^11+23328*w*f^7*g^10+(-19872*w-19872)*f^7*g^9+171072*f^7*g^8+186624*w*f^7*g^7+(-72576*w-72576)*f^7*g^6+124416*f^7*g^5+373248*w*f^7*g^4+(55296*w+55296)*f^7*g^3+165888*f^7*g^2+(55296*w+55296)*f^7-336*f^6*g^12-2016*w*f^6*g^11+(-9072*w-9072)*f^6*g^10+30912*f^6*g^9-133056*w*f^6*g^8+(-72576*w-72576)*f^6*g^7+112896*f^6*g^6-96768*w*f^6*g^5+(-145152*w-145152)*f^6*g^4-86016*f^6*g^3-129024*w*f^6*g^2-86016*f^6+288*w*f^5*g^12+(-19872*w-19872)*f^5*g^11+15552*f^5*g^10-26496*w*f^5*g^9+(368064*w+368064)*f^5*g^8+124416*f^5*g^7-96768*w*f^5*g^6+(-953856*w-953856)*f^5*g^5+248832*f^5*g^4+73728*w*f^5*g^3+(-1271808*w-1271808)*f^5*g^2+73728*w*f^5+(432*w+432)*f^4*g^12+5184*f^4*g^11+46656*w*f^4*g^10+(-39744*w-39744)*f^4*g^9+342144*f^4*g^8+373248*w*f^4*g^7+(-145152*w-145152)*f^4*g^6+248832*f^4*g^5+746496*w*f^4*g^4+(110592*w+110592)*f^4*g^3+331776*f^4*g^2+(110592*w+110592)*f^4+256*f^3*g^12+1536*w*f^3*g^11+(6912*w+6912)*f^3*g^10-23552*f^3*g^9+101376*w*f^3*g^8+(55296*w+55296)*f^3*g^7-86016*f^3*g^6+73728*w*f^3*g^5+(110592*w+110592)*f^3*g^4+65536*f^3*g^3+98304*w*f^3*g^2+65536*f^3+384*w*f^2*g^12+(-26496*w-26496)*f^2*g^11+20736*f^2*g^10-35328*w*f^2*g^9+(490752*w+490752)*f^2*g^8+165888*f^2*g^7-129024*w*f^2*g^6+(-1271808*w-1271808)*f^2*g^5+331776*f^2*g^4+98304*w*f^2*g^3+(-1695744*w-1695744)*f^2*g^2+98304*w*f^2+256*g^12+1536*w*g^11+(6912*w+6912)*g^10-23552*g^9+101376*w*g^8+(55296*w+55296)*g^7-86016*g^6+73728*w*g^5+(110592*w+110592)*g^4+65536*g^3+98304*w*g^2+65536)^1
+(3888*w)*(q*r)^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^3*(f-2)^3*(f+1)^1*(f-2*w)^3*(f-w-1)^1*(f+w)^1*(f+2*w+2)^3*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^6*g^6+3*w*f^6*g^5+(18*w+18)*f^6*g^4+8*f^6*g^3+12*w*f^6*g^2+16*f^6+3*w*f^5*g^6+(-36*w-36)*f^5*g^5+108*f^5*g^4+24*w*f^5*g^3+(-144*w-144)*f^5*g^2+48*w*f^5+(18*w+18)*f^4*g^6+108*f^4*g^5-162*w*f^4*g^4+(144*w+144)*f^4*g^3+432*f^4*g^2+(288*w+288)*f^4+8*f^3*g^6+24*w*f^3*g^5+(144*w+144)*f^3*g^4+64*f^3*g^3+96*w*f^3*g^2+128*f^3+12*w*f^2*g^6+(-144*w-144)*f^2*g^5+432*f^2*g^4+96*w*f^2*g^3+(-576*w-576)*f^2*g^2+192*w*f^2+16*g^6+48*w*g^5+(288*w+288)*g^4+128*g^3+192*w*g^2+256)^1)
+t^6*((648*w-648)*(f)^4*(f-2)^4*(f+1)^2*(f-2*w)^4*(f-w-1)^2*(f+w)^2*(f+2*w+2)^4*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f*g^3-3*w*f*g^2+4*f+w*g^3+(-6*w-6)*g^2+4*w)^1*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^2*g^6+12*w*f^2*g^5+(-36*w-36)*f^2*g^4+8*f^2*g^3+48*w*f^2*g^2+16*f^2-4*w*f*g^6+(-24*w-24)*f*g^5-36*f*g^4-32*w*f*g^3+(-96*w-96)*f*g^2-64*w*f+(-4*w-4)*g^6+12*g^5-72*w*g^4+(-32*w-32)*g^3+48*g^2-64*w-64)^1
+(648*w-648)*(q*r)^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f)^3*(f-2)^3*(f+1)^1*(f-2*w)^3*(f-w-1)^1*(f+w)^1*(f+2*w+2)^3*(f*g+(-w-1)*f+(-w-1)*g-2*w)^3*(f^2*g^2+(4*w+4)*f^2*g+4*w*f^2+(4*w+4)*f*g^2-8*w*f*g-4*f+4*w*g^2-4*g+8*w+8)^3*(f^3*g+w*f^3-3*w*f^2*g+(-6*w-6)*f^2+4*g+4*w)^1*(f^6*g^2-4*w*f^6*g+(-4*w-4)*f^6+12*w*f^5*g^2+(-24*w-24)*f^5*g+12*f^5+(-36*w-36)*f^4*g^2-36*f^4*g-72*w*f^4+8*f^3*g^2-32*w*f^3*g+(-32*w-32)*f^3+48*w*f^2*g^2+(-96*w-96)*f^2*g+48*f^2+16*g^2-64*w*g-64*w-64)^1 )
)
/( t*(f^2*g^2-f*g^2+g^2-f^2*g+4*f*g+2*g+f^2+2*f+4)
 *(f^4*g^4+4*f^3*g^4+12*f^2*g^4+16*f*g^4+16*g^4+4*f^4*g^3+40*f^3*g^3
          -24*f^2*g^3-80*f*g^3+16*g^3+12*f^4*g^2-24*f^3*g^2+72*f^2*g^2
          +48*f*g^2+48*g^2+16*f^4*g-80*f^3*g+48*f^2*g-32*f*g-32*g+16*f^4
          +16*f^3+48*f^2-32*f+64) )^3
];

S4 := [

( ((-72*w-72)*q^0*r^0*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^4*g^4+(2*w+2)*f^4*g^3-3*w*f^4*g^2+4*f^4*g+(-4*w-4)*f^4-2*f^3*g^4+(-46*w-46)*f^3*g^3-12*w*f^3*g^2-8*f^3*g+(-52*w-52)*f^3-3*f^2*g^4+(12*w+12)*f^2*g^3+36*w*f^2*g^2-12*f^2*g+(-24*w-24)*f^2+4*f*g^4+(8*w+8)*f*g^3-12*w*f*g^2+16*f*g+(-16*w-16)*f+4*g^4+(-52*w-52)*g^3+24*w*g^2+16*g-40*w-40)^1+(-216*w-216)*q^0*r^1*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^2*g^4+(-4*w-4)*f^2*g^3-12*w*f^2*g^2+4*f^2*g+(8*w+8)*f^2-4*f*g^4+(-8*w-8)*f*g^3+12*w*f*g^2-16*f*g+(16*w+16)*f+4*g^4+(-4*w-4)*g^3+24*w*g^2+16*g+8*w+8)^1+(216)*q^1*r^0*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^4*g^2+(4*w+4)*f^4*g+4*w*f^4+4*f^3*g^2+(-8*w-8)*f^3*g+4*w*f^3-12*f^2*g^2+(-12*w-12)*f^2*g+24*w*f^2+4*f*g^2+(16*w+16)*f*g+16*w*f-8*g^2+(16*w+16)*g-8*w)^1+(864)*q^1*r^1*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^2*g^2+(w+1)*f^2*g-2*w*f^2-f*g^2+(-4*w-4)*f*g-4*w*f-2*g^2+(4*w+4)*g-2*w)^1)
+t^1*((144*w+144)*q^0*r^0*(g)^1*(g-2)^1*(g+1)^1*(g-2*w)^1*(g-w-1)^1*(g+w)^1*(g+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1*(f^3*g^3+(6*w+6)*f^3*g^2+12*w*f^3*g-8*f^3+12*f^2*g^3-36*w*f^2*g-24*f^2-6*f*g^3+(-18*w-18)*f*g^2-24*f+10*g^3+(-12*w-12)*g^2+48*w*g-8)^1+(864*w+864)*q^0*r^1*(g)^1*(g-2)^1*(g+1)^1*(g-2*w)^1*(g-w-1)^1*(g+w)^1*(g+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1+(-36*w)*q^1*r^0*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^6*g^6-24*w*f^6*g^4+68*f^6*g^3+(72*w+72)*f^6*g^2+48*w*f^6*g-32*f^6+(-144*w-144)*f^5*g^5-144*w*f^5*g^4-288*f^5*g^3+(-144*w-144)*f^5*g^2-144*w*f^5*g-288*f^5-24*f^4*g^6+(144*w+144)*f^4*g^5+720*w*f^4*g^4-480*f^4*g^3+(360*w+360)*f^4*g^2+288*w*f^4*g-672*f^4+68*f^3*g^6+(288*w+288)*f^3*g^5-480*w*f^3*g^4+880*f^3*g^3-768*w*f^3*g-736*f^3-72*f^2*g^6+(-144*w-144)*f^2*g^5-360*w*f^2*g^4+(-1440*w-1440)*f^2*g^2+288*w*f^2*g-576*f^2+48*f*g^6+(144*w+144)*f*g^5+288*w*f*g^4-768*f*g^3+(-288*w-288)*f*g^2+1152*w*f*g-384*f-32*g^6+(288*w+288)*g^5-672*w*g^4-736*g^3+(576*w+576)*g^2-384*w*g-128)^1+(-144*w)*q^1*r^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g^3+(-12*w-12)*f^3*g^2-6*w*f^3*g+10*f^3-6*f^2*g^3+18*w*f^2*g+12*f^2+12*f*g^3+(36*w+36)*f*g^2+48*f-8*g^3+(24*w+24)*g^2-24*w*g-8)^1)
+t^2*((3)*q^0*r^0*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^10*g^10+(-16*w-16)*f^10*g^9-120*w*f^10*g^8+204*f^10*g^7+(-72*w-72)*f^10*g^6-240*w*f^10*g^5-432*f^10*g^4+(-960*w-960)*f^10*g^3-768*w*f^10*g^2+256*f^10*g+(-256*w-256)*f^10+16*f^9*g^10+(-1072*w-1072)*f^9*g^9-768*w*f^9*g^8-3360*f^9*g^7+(6768*w+6768)*f^9*g^6+7536*w*f^9*g^5+13536*f^9*g^4+(4224*w+4224)*f^9*g^3+9600*w*f^9*g^2+15616*f^9*g+(-1024*w-1024)*f^9-120*f^8*g^10+(768*w+768)*f^8*g^9+7632*w*f^8*g^8+6048*f^8*g^7+(-8136*w-8136)*f^8*g^6-21024*w*f^8*g^5+32544*f^8*g^4+(-22464*w-22464)*f^8*g^3-9216*w*f^8*g^2+36096*f^8*g+(-3840*w-3840)*f^8+204*f^7*g^10+(3360*w+3360)*f^7*g^9+6048*w*f^7*g^8-15696*f^7*g^7+(-8064*w-8064)*f^7*g^6+48384*w*f^7*g^5+2016*f^7*g^4+(64512*w+64512)*f^7*g^3+96768*w*f^7*g^2+13056*f^7*g+(21504*w+21504)*f^7+72*f^6*g^10+(6768*w+6768)*f^6*g^9+8136*w*f^6*g^8+8064*f^6*g^7+(-50688*w-50688)*f^6*g^6-47232*w*f^6*g^5-101376*f^6*g^4+(-73728*w-73728)*f^6*g^3-49536*w*f^6*g^2-115200*f^6*g+(-4608*w-4608)*f^6-240*f^5*g^10+(-7536*w-7536)*f^5*g^9-21024*w*f^5*g^8+48384*f^5*g^7+(47232*w+47232)*f^5*g^6+211968*w*f^5*g^5-188928*f^5*g^4+(27648*w+27648)*f^5*g^3+271872*w*f^5*g^2-218112*f^5*g+(-7680*w-7680)*f^5-432*f^4*g^10+(-13536*w-13536)*f^4*g^9+32544*w*f^4*g^8+2016*f^4*g^7+(101376*w+101376)*f^4*g^6-188928*w*f^4*g^5-16704*f^4*g^4+(147456*w+147456)*f^4*g^3-198144*w*f^4*g^2-147456*f^4*g+(9216*w+9216)*f^4+960*f^3*g^10+(4224*w+4224)*f^3*g^9+22464*w*f^3*g^8-64512*f^3*g^7+(-73728*w-73728)*f^3*g^6-27648*w*f^3*g^5-147456*f^3*g^4+(-294912*w-294912)*f^3*g^3+27648*w*f^3*g^2-159744*f^3*g+(-61440*w-61440)*f^3-768*f^2*g^10+(-9600*w-9600)*f^2*g^9-9216*w*f^2*g^8+96768*f^2*g^7+(49536*w+49536)*f^2*g^6+271872*w*f^2*g^5-198144*f^2*g^4+(-27648*w-27648)*f^2*g^3+405504*w*f^2*g^2-233472*f^2*g+(-24576*w-24576)*f^2+256*f*g^10+(-15616*w-15616)*f*g^9+36096*w*f*g^8+13056*f*g^7+(115200*w+115200)*f*g^6-218112*w*f*g^5-147456*f*g^4+(159744*w+159744)*f*g^3-233472*w*f*g^2-118784*f*g+(8192*w+8192)*f+256*g^10+(-1024*w-1024)*g^9+3840*w*g^8-21504*g^7+(-4608*w-4608)*g^6+7680*w*g^5-9216*g^4+(-61440*w-61440)*g^3+24576*w*g^2-8192*g-16384*w-16384)^1+(36)*q^0*r^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^8*g^10+(-19*w-19)*f^8*g^9-66*w*f^8*g^8-48*f^8*g^7+(-180*w-180)*f^8*g^6+192*w*f^8*g^5-288*f^8*g^4+(48*w+48)*f^8*g^3+96*w*f^8*g^2-320*f^8*g+(128*w+128)*f^8-5*f^7*g^10+(-124*w-124)*f^7*g^9+324*w*f^7*g^8-24*f^7*g^7+(960*w+960)*f^7*g^6-1728*w*f^7*g^5+48*f^7*g^4+(1536*w+1536)*f^7*g^3-1728*w*f^7*g^2-1472*f^7*g+(128*w+128)*f^7+6*f^6*g^10+(276*w+276)*f^6*g^9+390*w*f^6*g^8+96*f^6*g^7+(-2208*w-2208)*f^6*g^6-1920*w*f^6*g^5-4416*f^6*g^4+(-3840*w-3840)*f^6*g^3-1824*w*f^6*g^2-4992*f^6*g+(-384*w-384)*f^6-4*f^5*g^10+(508*w+508)*f^5*g^9+1416*w*f^5*g^8-960*f^5*g^7+(1728*w+1728)*f^5*g^6-8832*w*f^5*g^5+9216*f^5*g^4+(-768*w-768)*f^5*g^3-9600*w*f^5*g^2+10496*f^5*g+(-1664*w-1664)*f^5+32*f^4*g^10+(-200*w-200)*f^4*g^9-360*w*f^4*g^8+1464*f^4*g^7+(480*w+480)*f^4*g^6-2880*w*f^4*g^5-7536*f^4*g^4+(-3840*w-3840)*f^4*g^3-5760*w*f^4*g^2+2048*f^4*g+(-1280*w-1280)*f^4-48*f^3*g^10+(-864*w-864)*f^3*g^9-1776*w*f^3*g^8+1920*f^3*g^7+(8256*w+8256)*f^3*g^6+5952*w*f^3*g^5+16512*f^3*g^4+(19968*w+19968)*f^3*g^3+3840*w*f^3*g^2+18432*f^3*g+(3072*w+3072)*f^3-32*f^2*g^10+(-256*w-256)*f^2*g^9+3264*w*f^2*g^8+384*f^2*g^7+(-20448*w-20448)*f^2*g^6-14208*w*f^2*g^5+17280*f^2*g^4+(-17664*w-17664)*f^2*g^3-12288*w*f^2*g^2+19456*f^2*g+(5120*w+5120)*f^2+64*f*g^10+(-832*w-832)*f*g^9+2880*w*f*g^8+192*f*g^7+(7296*w+7296)*f*g^6-11520*w*f*g^5-15360*f*g^4+(15360*w+15360)*f*g^3-9216*w*f*g^2-5120*f*g+(2048*w+2048)*f+(-384*w-384)*g^9-384*w*g^8-768*g^7+(2688*w+2688)*g^6+2688*w*g^5+5376*g^4+(3072*w+3072)*g^3+3072*w*g^2+6144*g)^1+(36*w)*q^1*r^0*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^10*g^8+(5*w+5)*f^10*g^7+6*w*f^10*g^6-4*f^10*g^5+(-32*w-32)*f^10*g^4-48*w*f^10*g^3-32*f^10*g^2+(-64*w-64)*f^10*g+19*f^9*g^8+(-124*w-124)*f^9*g^7-276*w*f^9*g^6-508*f^9*g^5+(-200*w-200)*f^9*g^4+864*w*f^9*g^3+256*f^9*g^2+(-832*w-832)*f^9*g+384*w*f^9-66*f^8*g^8+(-324*w-324)*f^8*g^7+390*w*f^8*g^6+1416*f^8*g^5+(360*w+360)*f^8*g^4-1776*w*f^8*g^3+3264*f^8*g^2+(-2880*w-2880)*f^8*g-384*w*f^8-48*f^7*g^8+(24*w+24)*f^7*g^7+96*w*f^7*g^6-960*f^7*g^5+(-1464*w-1464)*f^7*g^4+1920*w*f^7*g^3+384*f^7*g^2+(-192*w-192)*f^7*g-768*w*f^7+180*f^6*g^8+(960*w+960)*f^6*g^7+2208*w*f^6*g^6-1728*f^6*g^5+(480*w+480)*f^6*g^4-8256*w*f^6*g^3+20448*f^6*g^2+(7296*w+7296)*f^6*g-2688*w*f^6+192*f^5*g^8+(1728*w+1728)*f^5*g^7-1920*w*f^5*g^6-8832*f^5*g^5+(2880*w+2880)*f^5*g^4+5952*w*f^5*g^3-14208*f^5*g^2+(11520*w+11520)*f^5*g+2688*w*f^5-288*f^4*g^8+(-48*w-48)*f^4*g^7-4416*w*f^4*g^6+9216*f^4*g^5+(7536*w+7536)*f^4*g^4+16512*w*f^4*g^3+17280*f^4*g^2+(15360*w+15360)*f^4*g+5376*w*f^4-48*f^3*g^8+(1536*w+1536)*f^3*g^7+3840*w*f^3*g^6+768*f^3*g^5+(-3840*w-3840)*f^3*g^4-19968*w*f^3*g^3+17664*f^3*g^2+(15360*w+15360)*f^3*g-3072*w*f^3+96*f^2*g^8+(1728*w+1728)*f^2*g^7-1824*w*f^2*g^6-9600*f^2*g^5+(5760*w+5760)*f^2*g^4+3840*w*f^2*g^3-12288*f^2*g^2+(9216*w+9216)*f^2*g+3072*w*f^2-320*f*g^8+(1472*w+1472)*f*g^7-4992*w*f*g^6+10496*f*g^5+(-2048*w-2048)*f*g^4+18432*w*f*g^3+19456*f*g^2+(5120*w+5120)*f*g+6144*w*f-128*g^8+(128*w+128)*g^7+384*w*g^6+1664*g^5+(-1280*w-1280)*g^4-3072*w*g^3-5120*g^2+(2048*w+2048)*g)^1+(288*w)*q^1*r^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^8*g^8-13*w*f^8*g^6+8*f^8*g^5+(-30*w-30)*f^8*g^4-2*w*f^8*g^3-20*f^8*g^2+(24*w+24)*f^8*g-16*w*f^8+(-44*w-44)*f^7*g^7+8*w*f^7*g^6-24*f^7*g^5+(284*w+284)*f^7*g^4-8*w*f^7*g^3-24*f^7*g^2+(328*w+328)*f^7*g-16*w*f^7-13*f^6*g^8+(-8*w-8)*f^6*g^7-12*w*f^6*g^6+160*f^6*g^5+(-100*w-100)*f^6*g^4-72*w*f^6*g^3-772*f^6*g^2+(16*w+16)*f^6*g+48*w*f^6+8*f^5*g^8+(24*w+24)*f^5*g^7+160*w*f^5*g^6-80*f^5*g^5+(-120*w-120)*f^5*g^4+584*w*f^5*g^3-304*f^5*g^2+(288*w+288)*f^5*g+208*w*f^5+30*f^4*g^8+(284*w+284)*f^4*g^7+100*w*f^4*g^6+120*f^4*g^5+(-1658*w-1658)*f^4*g^4-1360*w*f^4*g^3-720*f^4*g^2+(-2752*w-2752)*f^4*g+160*w*f^4-2*f^3*g^8+(8*w+8)*f^3*g^7-72*w*f^3*g^6+584*f^3*g^5+(1360*w+1360)*f^3*g^4+1920*w*f^3*g^3-1952*f^3*g^2+(-1024*w-1024)*f^3*g-384*w*f^3-20*f^2*g^8+(24*w+24)*f^2*g^7-772*w*f^2*g^6-304*f^2*g^5+(720*w+720)*f^2*g^4-1952*w*f^2*g^3+256*f^2*g^2+(-384*w-384)*f^2*g-640*w*f^2-24*f*g^8+(328*w+328)*f*g^7-16*w*f*g^6-288*f*g^5+(-2752*w-2752)*f*g^4+1024*w*f*g^3+384*f*g^2+(-2432*w-2432)*f*g-256*w*f-16*g^8+(16*w+16)*g^7+48*w*g^6+208*g^5+(-160*w-160)*g^4-384*w*g^3-640*g^2+(256*w+256)*g)^1)
+t^3*((-144)*q^0*r^0*(f)^1*(f-2)^1*(f+1)^1*(f-2*w)^1*(f-w-1)^1*(f+w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g^3+(-12*w-12)*f^3*g^2-6*w*f^3*g+10*f^3-6*f^2*g^3+18*w*f^2*g+12*f^2+12*f*g^3+(36*w+36)*f*g^2+48*f-8*g^3+(24*w+24)*g^2-24*w*g-8)^1+(-36)*q^0*r^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^6*g^6-24*w*f^6*g^4+68*f^6*g^3+(72*w+72)*f^6*g^2+48*w*f^6*g-32*f^6+(-144*w-144)*f^5*g^5-144*w*f^5*g^4-288*f^5*g^3+(-144*w-144)*f^5*g^2-144*w*f^5*g-288*f^5-24*f^4*g^6+(144*w+144)*f^4*g^5+720*w*f^4*g^4-480*f^4*g^3+(360*w+360)*f^4*g^2+288*w*f^4*g-672*f^4+68*f^3*g^6+(288*w+288)*f^3*g^5-480*w*f^3*g^4+880*f^3*g^3-768*w*f^3*g-736*f^3-72*f^2*g^6+(-144*w-144)*f^2*g^5-360*w*f^2*g^4+(-1440*w-1440)*f^2*g^2+288*w*f^2*g-576*f^2+48*f*g^6+(144*w+144)*f*g^5+288*w*f*g^4-768*f*g^3+(-288*w-288)*f*g^2+1152*w*f*g-384*f-32*g^6+(288*w+288)*g^5-672*w*g^4-736*g^3+(576*w+576)*g^2-384*w*g-128)^1+(-864*w)*q^1*r^0*(f)^1*(f-2)^1*(f+1)^1*(f-2*w)^1*(f-w-1)^1*(f+w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1+(-144*w)*q^1*r^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1*(f^3*g^3+(6*w+6)*f^3*g^2+12*w*f^3*g-8*f^3+12*f^2*g^3-36*w*f^2*g-24*f^2-6*f*g^3+(-18*w-18)*f*g^2-24*f+10*g^3+(-12*w-12)*g^2+48*w*g-8)^1)
+t^4*((72)*q^0*r^0*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^4*g^4+(2*w+2)*f^4*g^3-3*w*f^4*g^2+4*f^4*g+(-4*w-4)*f^4-2*f^3*g^4+(-46*w-46)*f^3*g^3-12*w*f^3*g^2-8*f^3*g+(-52*w-52)*f^3-3*f^2*g^4+(12*w+12)*f^2*g^3+36*w*f^2*g^2-12*f^2*g+(-24*w-24)*f^2+4*f*g^4+(8*w+8)*f*g^3-12*w*f*g^2+16*f*g+(-16*w-16)*f+4*g^4+(-52*w-52)*g^3+24*w*g^2+16*g-40*w-40)^1+(216)*q^0*r^1*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^2*g^4+(-4*w-4)*f^2*g^3-12*w*f^2*g^2+4*f^2*g+(8*w+8)*f^2-4*f*g^4+(-8*w-8)*f*g^3+12*w*f*g^2-16*f*g+(16*w+16)*f+4*g^4+(-4*w-4)*g^3+24*w*g^2+16*g+8*w+8)^1+(216*w)*q^1*r^0*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^4*g^2+(4*w+4)*f^4*g+4*w*f^4+4*f^3*g^2+(-8*w-8)*f^3*g+4*w*f^3-12*f^2*g^2+(-12*w-12)*f^2*g+24*w*f^2+4*f*g^2+(16*w+16)*f*g+16*w*f-8*g^2+(16*w+16)*g-8*w)^1+(864*w)*q^1*r^1*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^2*(f^2*g^2+(w+1)*f^2*g-2*w*f^2-f*g^2+(-4*w-4)*f*g-4*w*f-2*g^2+(4*w+4)*g-2*w)^1) )/
(t*(f^4*g^4-8*f^3*g^4+24*f^2*g^4-32*f*g^4+16*g^4+4*f^4*g^3-8*f^3*g^3-12*f^2*g^3
        +16*f*g^3+16*g^3+12*f^4*g^2+84*f^3*g^2+72*f^2*g^2+48*f*g^2+48*g^2
        +16*f^4*g+16*f^3*g-48*f^2*g-80*f*g-32*g+16*f^4-32*f^3-48*f^2+64*f+64))^2
,

( ((-2592*w)*q^0*r^0*(g)^3*(g-2)^3*(g+1)^2*(g-2*w)^3*(g-w-1)^2*(g+w)^2*(g+2*w+2)^3*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1*(f^3*g^3+(6*w+6)*f^3*g^2+12*w*f^3*g-8*f^3+12*f^2*g^3-36*w*f^2*g-24*f^2-6*f*g^3+(-18*w-18)*f*g^2-24*f+10*g^3+(-12*w-12)*g^2+48*w*g-8)^1+(-15552*w)*q^0*r^1*(g)^3*(g-2)^3*(g+1)^2*(g-2*w)^3*(g-w-1)^2*(g+w)^2*(g+2*w+2)^3*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1+(-648)*q^1*r^0*(g)^3*(g-2)^3*(g+1)^1*(g-2*w)^3*(g-w-1)^1*(g+w)^1*(g+2*w+2)^3*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^6-24*w*f^6*g^4+68*f^6*g^3+(72*w+72)*f^6*g^2+48*w*f^6*g-32*f^6+(-144*w-144)*f^5*g^5-144*w*f^5*g^4-288*f^5*g^3+(-144*w-144)*f^5*g^2-144*w*f^5*g-288*f^5-24*f^4*g^6+(144*w+144)*f^4*g^5+720*w*f^4*g^4-480*f^4*g^3+(360*w+360)*f^4*g^2+288*w*f^4*g-672*f^4+68*f^3*g^6+(288*w+288)*f^3*g^5-480*w*f^3*g^4+880*f^3*g^3-768*w*f^3*g-736*f^3-72*f^2*g^6+(-144*w-144)*f^2*g^5-360*w*f^2*g^4+(-1440*w-1440)*f^2*g^2+288*w*f^2*g-576*f^2+48*f*g^6+(144*w+144)*f*g^5+288*w*f*g^4-768*f*g^3+(-288*w-288)*f*g^2+1152*w*f*g-384*f-32*g^6+(288*w+288)*g^5-672*w*g^4-736*g^3+(576*w+576)*g^2-384*w*g-128)^1+(-2592)*q^1*r^1*(g)^3*(g-2)^3*(g+1)^1*(g-2*w)^3*(g-w-1)^1*(g+w)^1*(g+2*w+2)^3*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g^3+(-12*w-12)*f^3*g^2-6*w*f^3*g+10*f^3-6*f^2*g^3+18*w*f^2*g+12*f^2+12*f*g^3+(36*w+36)*f*g^2+48*f-8*g^3+(24*w+24)*g^2-24*w*g-8)^1)
+t^1*((-432*w-432)*q^0*r^0*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^8*g^8+(-5*w-5)*f^8*g^7-74*w*f^8*g^6+236*f^8*g^5+(278*w+278)*f^8*g^4+32*w*f^8*g^3+208*f^8*g^2+(256*w+256)*f^8*g+160*w*f^8+5*f^7*g^8+(-388*w-388)*f^7*g^7-700*w*f^7*g^6-1700*f^7*g^5+(-3080*w-3080)*f^7*g^4-896*w*f^7*g^3+752*f^7*g^2+(-640*w-640)*f^7*g+1856*w*f^7-74*f^6*g^8+(700*w+700)*f^6*g^7+7054*w*f^6*g^6-4792*f^6*g^5+(5720*w+5720)*f^6*g^4+14432*w*f^6*g^3-2720*f^6*g^2+(1024*w+1024)*f^6*g+9376*w*f^6+236*f^5*g^8+(1700*w+1700)*f^5*g^7-4792*w*f^5*g^6+17680*f^5*g^5+(7432*w+7432)*f^5*g^4-5120*w*f^5*g^3+11072*f^5*g^2+(-640*w-640)*f^5*g+12416*w*f^5-278*f^4*g^8+(-3080*w-3080)*f^4*g^7-5720*w*f^4*g^6-7432*f^4*g^5+(-22000*w-22000)*f^4*g^4-3520*w*f^4*g^3-17792*f^4*g^2+(-7040*w-7040)*f^4*g+14080*w*f^4+32*f^3*g^8+(896*w+896)*f^3*g^7+14432*w*f^3*g^6-5120*f^3*g^5+(3520*w+3520)*f^3*g^4+32320*w*f^3*g^3-6016*f^3*g^2+(4352*w+4352)*f^3*g+17024*w*f^3+208*f^2*g^8+(-752*w-752)*f^2*g^7-2720*w*f^2*g^6+11072*f^2*g^5+(17792*w+17792)*f^2*g^4-6016*w*f^2*g^3+5248*f^2*g^2+(12928*w+12928)*f^2*g+7936*w*f^2-256*f*g^8+(-640*w-640)*f*g^7-1024*w*f*g^6+640*f*g^5+(-7040*w-7040)*f*g^4-4352*w*f*g^3-12928*f*g^2+(512*w+512)*f*g+3584*w*f+160*g^8+(-1856*w-1856)*g^7+9376*w*g^6+12416*g^5+(-14080*w-14080)*g^4+17024*w*g^3+7936*g^2+(-3584*w-3584)*g+3328*w)^1+(-2592*w-2592)*q^0*r^1*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^8+(-14*w-14)*f^6*g^7-83*w*f^6*g^6+92*f^6*g^5+(-100*w-100)*f^6*g^4-184*w*f^6*g^3+64*f^6*g^2+(-32*w-32)*f^6*g-128*w*f^6-6*f^5*g^8+(-90*w-90)*f^5*g^7+348*w*f^5*g^6-1128*f^5*g^5+(-540*w-540)*f^5*g^4-96*w*f^5*g^3-960*f^5*g^2+(-288*w-288)*f^5*g-768*w*f^5+9*f^4*g^8+(444*w+444)*f^4*g^7+852*w*f^4*g^6+1404*f^4*g^5+(2760*w+2760)*f^4*g^4-96*w*f^4*g^3+1152*f^4*g^2+(1344*w+1344)*f^4*g-1920*w*f^4+8*f^3*g^8+(-304*w-304)*f^3*g^7-1624*w*f^3*g^6+1888*f^3*g^5+(-1760*w-1760)*f^3*g^4-3968*w*f^3*g^3+1664*f^3*g^2+(-1024*w-1024)*f^3*g-2560*w*f^3-24*f^2*g^8+(-216*w-216)*f^2*g^7+816*w*f^2*g^6-2784*f^2*g^5+(-1440*w-1440)*f^2*g^4+192*w*f^2*g^3-2112*f^2*g^2+(-576*w-576)*f^2*g-1920*w*f^2+(192*w+192)*f*g^7+384*w*f*g^6+576*f*g^5+(960*w+960)*f*g^4-384*w*f*g^3+576*f*g^2+(768*w+768)*f*g-768*w*f+16*g^8+(-416*w-416)*g^7+1168*w*g^6+2624*g^5+(-2560*w-2560)*g^4+1472*w*g^3+2176*g^2+(-1280*w-1280)*g-128*w)^1+(2592)*q^1*r^0*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^8*g^6+(6*w+6)*f^8*g^5+9*w*f^8*g^4+8*f^8*g^3+(24*w+24)*f^8*g^2+16*f^8+14*f^7*g^6+(-90*w-90)*f^7*g^5-444*w*f^7*g^4+304*f^7*g^3+(-216*w-216)*f^7*g^2-192*w*f^7*g+416*f^7-83*f^6*g^6+(-348*w-348)*f^6*g^5+852*w*f^6*g^4-1624*f^6*g^3+(-816*w-816)*f^6*g^2+384*w*f^6*g+1168*f^6+92*f^5*g^6+(1128*w+1128)*f^5*g^5+1404*w*f^5*g^4+1888*f^5*g^3+(2784*w+2784)*f^5*g^2+576*w*f^5*g+2624*f^5+100*f^4*g^6+(-540*w-540)*f^4*g^5-2760*w*f^4*g^4+1760*f^4*g^3+(-1440*w-1440)*f^4*g^2-960*w*f^4*g+2560*f^4-184*f^3*g^6+(96*w+96)*f^3*g^5-96*w*f^3*g^4-3968*f^3*g^3+(-192*w-192)*f^3*g^2-384*w*f^3*g+1472*f^3+64*f^2*g^6+(960*w+960)*f^2*g^5+1152*w*f^2*g^4+1664*f^2*g^3+(2112*w+2112)*f^2*g^2+576*w*f^2*g+2176*f^2+32*f*g^6+(-288*w-288)*f*g^5-1344*w*f*g^4+1024*f*g^3+(-576*w-576)*f*g^2-768*w*f*g+1280*f-128*g^6+(768*w+768)*g^5-1920*w*g^4-2560*g^3+(1920*w+1920)*g^2-768*w*g-128)^1+(18144)*q^1*r^1*(g)^2*(g-2)^2*(g+1)^1*(g-2*w)^2*(g-w-1)^1*(g+w)^1*(g+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^6+1/7*(12*w+12)*f^6*g^5-12*w*f^6*g^4+248/7*f^6*g^3+1/7*(192*w+192)*f^6*g^2+96/7*w*f^6*g-128/7*f^6-12/7*f^5*g^6+1/7*(-360*w-360)*f^5*g^5-396/7*w*f^5*g^4-96*f^5*g^3+1/7*(-576*w-576)*f^5*g^2-288/7*w*f^5*g-768/7*f^5-12*f^4*g^6+1/7*(396*w+396)*f^4*g^5+2088/7*w*f^4*g^4-1248/7*f^4*g^3+1/7*(1152*w+1152)*f^4*g^2+576/7*w*f^4*g-1920/7*f^4+248/7*f^3*g^6+(96*w+96)*f^3*g^5-1248/7*w*f^3*g^4+4096/7*f^3*g^3+1/7*(384*w+384)*f^3*g^2-1536/7*w*f^3*g-2560/7*f^3-192/7*f^2*g^6+1/7*(-576*w-576)*f^2*g^5-1152/7*w*f^2*g^4-384/7*f^2*g^3+(-576*w-576)*f^2*g^2+576/7*w*f^2*g-1920/7*f^2+96/7*f*g^6+1/7*(288*w+288)*f*g^5+576/7*w*f*g^4-1536/7*f*g^3+1/7*(-576*w-576)*f*g^2+2304/7*w*f*g-768/7*f-128/7*g^6+1/7*(768*w+768)*g^5-1920/7*w*g^4-2560/7*g^3+1/7*(1920*w+1920)*g^2-768/7*w*g-128/7)^1)
+t^2*((864*w+864)*q^0*r^0*(g)^1*(g-2)^1*(g+1)^1*(g-2*w)^1*(g-w-1)^1*(g+w)^1*(g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^10+(4*w+4)*f^12*g^9-9*w*f^12*g^8+60*f^12*g^7+(54*w+54)*f^12*g^6-90*w*f^12*g^5+108*f^12*g^4+(-48*w-48)*f^12*g^3-32*f^12*g+(64*w+64)*f^12+30*f^11*g^10+(-264*w-264)*f^11*g^9-1044*w*f^11*g^8-648*f^11*g^7+(-2070*w-2070)*f^11*g^6+4392*w*f^11*g^5-3816*f^11*g^4+(2160*w+2160)*f^11*g^3+576*w*f^11*g^2-5568*f^11*g+(1536*w+1536)*f^11-135*f^10*g^10+(-1272*w-1272)*f^10*g^9+3564*w*f^10*g^8-1044*f^10*g^7+(12564*w+12564)*f^10*g^6-11880*w*f^10*g^5+5580*f^10*g^4+(7776*w+7776)*f^10*g^3-24192*w*f^10*g^2-17568*f^10*g+(2688*w+2688)*f^10-44*f^9*g^10+(3040*w+3040)*f^9*g^9+4572*w*f^9*g^8-48*f^9*g^7+(-28728*w-28728)*f^9*g^6-16632*w*f^9*g^5-57456*f^9*g^4+(-31296*w-31296)*f^9*g^3-24768*w*f^9*g^2-53888*f^9*g+(-6656*w-6656)*f^9+612*f^8*g^10+(4860*w+4860)*f^8*g^9+12312*w*f^8*g^8-7776*f^8*g^7+(15768*w+15768)*f^8*g^6-28512*w*f^8*g^5+118368*f^8*g^4+(38016*w+38016)*f^8*g^3-139968*w*f^8*g^2+77184*f^8*g+(-22464*w-22464)*f^8+72*f^7*g^10+(-720*w-720)*f^7*g^9-11232*w*f^7*g^8+21168*f^7*g^7+(14256*w+14256)*f^7*g^6+47520*w*f^7*g^5-123120*f^7*g^4+(-183168*w-183168)*f^7*g^3-127872*w*f^7*g^2+59904*f^7*g+(-11520*w-11520)*f^7-1344*f^6*g^10+(-10416*w-10416)*f^6*g^9-21168*w*f^6*g^8+22176*f^6*g^7+(75600*w+75600)*f^6*g^6+99792*w*f^6*g^5+151200*f^6*g^4+(330624*w+330624)*f^6*g^3+12096*w*f^6*g^2+236544*f^6*g+(26880*w+26880)*f^6+(2736*w+2736)*f^5*g^9+50112*w*f^5*g^8-15552*f^5*g^7+(-224208*w-224208)*f^5*g^6-247104*w*f^5*g^5+316224*f^5*g^4+(-183168*w-183168)*f^5*g^3-297216*w*f^5*g^2+331776*f^5*g+(43776*w+43776)*f^5+1116*f^4*g^10+(-8640*w-8640)*f^4*g^9+31968*w*f^4*g^8+13392*f^4*g^7+(120096*w+120096)*f^4*g^6-19008*w*f^4*g^5-392256*f^4*g^4+(6912*w+6912)*f^4*g^3-214272*w*f^4*g^2+29952*f^4*g+(41472*w+41472)*f^4-608*f^3*g^10+(-15680*w-15680)*f^3*g^9-30816*w*f^3*g^8+29184*f^3*g^7+(152064*w+152064)*f^3*g^6+101376*w*f^3*g^5+304128*f^3*g^4+(319488*w+319488)*f^3*g^3+82944*w*f^3*g^2+323584*f^3*g+(53248*w+53248)*f^3-96*f^2*g^10+(-3360*w-3360)*f^2*g^9+45504*w*f^2*g^8+20736*f^2*g^7+(-255168*w-255168)*f^2*g^6-126720*w*f^2*g^5+246528*f^2*g^4+(-207360*w-207360)*f^2*g^3-156672*w*f^2*g^2+233472*f^2*g+(52224*w+52224)*f^2+1152*f*g^10+(-11136*w-11136)*f*g^9+38016*w*f*g^8+5760*f*g^7+(92160*w+92160)*f*g^6-165888*w*f*g^5-237312*f*g^4+(221184*w+221184)*f*g^3-110592*w*f*g^2-55296*f*g+(24576*w+24576)*f+448*g^10+(-3200*w-3200)*g^9-2880*w*g^8-7680*g^7+(34560*w+34560)*g^6+6912*w*g^5+69120*g^4+(-30720*w-30720)*g^3+46080*w*g^2+40960*g+4096*w+4096)^1+(8424*w+8424)*q^0*r^1*(g)^1*(g-2)^1*(g+1)^1*(g-2*w)^1*(g-w-1)^1*(g+w)^1*(g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^10*g^10+1/13*(-12*w-12)*f^10*g^9-348/13*w*f^10*g^8+528/13*f^10*g^7+1/13*(-720*w-720)*f^10*g^6-1056/13*w*f^10*g^5-1296/13*f^10*g^4+1/13*(-1152*w-1152)*f^10*g^3-384/13*w*f^10*g^2+1024/13*f^10*g+1/13*(-768*w-768)*f^10+12/13*f^9*g^10+1/13*(-1336*w-1336)*f^9*g^9-660/13*w*f^9*g^8-5376/13*f^9*g^7+1/13*(7008*w+7008)*f^9*g^6+10272/13*w*f^9*g^5+14016/13*f^9*g^4+1/13*(3840*w+3840)*f^9*g^3+11904/13*w*f^9*g^2+18432/13*f^9*g+1/13*(-2560*w-2560)*f^9-348/13*f^8*g^10+1/13*(660*w+660)*f^8*g^9+8568/13*w*f^8*g^8+9216/13*f^8*g^7+1/13*(-5328*w-5328)*f^8*g^6-31680/13*w*f^8*g^5+21312/13*f^8*g^4+1/13*(-38016*w-38016)*f^8*g^3+16128/13*w*f^8*g^2+3072*f^8*g+1/13*(-3840*w-3840)*f^8+528/13*f^7*g^10+1/13*(5376*w+5376)*f^7*g^9+9216/13*w*f^7*g^8-23616/13*f^7*g^7+1/13*(-20736*w-20736)*f^7*g^6+4608*w*f^7*g^5-3456/13*f^7*g^4+1/13*(129024*w+129024)*f^7*g^3+175104/13*w*f^7*g^2+24576/13*f^7*g+1/13*(30720*w+30720)*f^7+720/13*f^6*g^10+1/13*(7008*w+7008)*f^6*g^9+5328/13*w*f^6*g^8+20736/13*f^6*g^7+1/13*(-20736*w-20736)*f^6*g^6-78336/13*w*f^6*g^5-41472/13*f^6*g^4+1/13*(-129024*w-129024)*f^6*g^3-25344/13*w*f^6*g^2-9216*f^6*g+1/13*(15360*w+15360)*f^6-1056/13*f^5*g^10+1/13*(-10272*w-10272)*f^5*g^9-31680/13*w*f^5*g^8+4608*f^5*g^7+1/13*(78336*w+78336)*f^5*g^6+230400/13*w*f^5*g^5-313344/13*f^5*g^4+433152/13*w*f^5*g^2-288768/13*f^5*g+1/13*(-3072*w-3072)*f^5-1296/13*f^4*g^10+1/13*(-14016*w-14016)*f^4*g^9+21312/13*w*f^4*g^8-3456/13*f^4*g^7+1/13*(41472*w+41472)*f^4*g^6-313344/13*w*f^4*g^5+297216/13*f^4*g^4+1/13*(258048*w+258048)*f^4*g^3-101376/13*w*f^4*g^2-248832/13*f^4*g+1/13*(-30720*w-30720)*f^4+1152/13*f^3*g^10+1/13*(3840*w+3840)*f^3*g^9+38016/13*w*f^3*g^8-129024/13*f^3*g^7+1/13*(-129024*w-129024)*f^3*g^6-258048/13*f^3*g^4+1/13*(-442368*w-442368)*f^3*g^3+55296/13*w*f^3*g^2-221184/13*f^3*g+1/13*(-122880*w-122880)*f^3-384/13*f^2*g^10+1/13*(-11904*w-11904)*f^2*g^9+16128/13*w*f^2*g^8+175104/13*f^2*g^7+1/13*(25344*w+25344)*f^2*g^6+433152/13*w*f^2*g^5-101376/13*f^2*g^4+1/13*(-55296*w-55296)*f^2*g^3+36864*w*f^2*g^2-245760/13*f^2*g+1/13*(-61440*w-61440)*f^2+1024/13*f*g^10+1/13*(-18432*w-18432)*f*g^9+3072*w*f*g^8+24576/13*f*g^7+(9216*w+9216)*f*g^6-288768/13*w*f*g^5-248832/13*f*g^4+1/13*(221184*w+221184)*f*g^3-245760/13*w*f*g^2-8192*f*g+768/13*g^10+1/13*(-2560*w-2560)*g^9+3840/13*w*g^8-30720/13*g^7+1/13*(15360*w+15360)*g^6+3072/13*w*g^5+30720/13*g^4+1/13*(-122880*w-122880)*g^3+61440/13*w*g^2+1/13*(-16384*w-16384))^1+(-108*w)*q^1*r^0*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^12+(-15*w-15)*f^12*g^11-138*w*f^12*g^10+292*f^12*g^9+(-108*w-108)*f^12*g^8-720*w*f^12*g^7-336*f^12*g^6+(-1872*w-1872)*f^12*g^5-864*w*f^12*g^4-896*f^12*g^3+(-1536*w-1536)*f^12*g^2-768*w*f^12*g-512*f^12+15*f^11*g^12+(-1188*w-1188)*f^11*g^11-828*w*f^11*g^10-11676*f^11*g^9+(-5832*w-5832)*f^11*g^8+30240*w*f^11*g^7+1008*f^11*g^6+(25920*w+25920)*f^11*g^5+1728*w*f^11*g^4-13440*f^11*g^3+(27648*w+27648)*f^11*g^2-32256*w*f^11*g-12288*f^11-138*f^10*g^12+(828*w+828)*f^10*g^11+29646*w*f^10*g^10+5784*f^10*g^9+(33912*w+33912)*f^10*g^8-146448*w*f^10*g^7+46368*f^10*g^6+(-1728*w-1728)*f^10*g^5-370656*w*f^10*g^4-14592*f^10*g^3+(32256*w+32256)*f^10*g^2-228096*w*f^10*g-21504*f^10+292*f^9*g^12+(11676*w+11676)*f^9*g^11+5784*w*f^9*g^10-2288*f^9*g^9+(-106488*w-106488)*f^9*g^8+135360*w*f^9*g^7-194880*f^9*g^6+(431424*w+431424)*f^9*g^5+176256*w*f^9*g^4-68096*f^9*g^3+(620544*w+620544)*f^9*g^2-95232*w*f^9*g+53248*f^9+108*f^8*g^12+(-5832*w-5832)*f^8*g^11-33912*w*f^8*g^10+106488*f^8*g^9+(164592*w+164592)*f^8*g^8+25920*w*f^8*g^7+453600*f^8*g^6+(259200*w+259200)*f^8*g^5-528768*w*f^8*g^4+815616*f^8*g^3+(456192*w+456192)*f^8*g^2-221184*w*f^8*g+179712*f^8-720*f^7*g^12+(-30240*w-30240)*f^7*g^11-146448*w*f^7*g^10+135360*f^7*g^9+(-25920*w-25920)*f^7*g^8+632448*w*f^7*g^7-1209600*f^7*g^6+(622080*w+622080)*f^7*g^5+2695680*w*f^7*g^4-1428480*f^7*g^3+(967680*w+967680)*f^7*g^2+1741824*w*f^7*g+92160*f^7-336*f^6*g^12+(-1008*w-1008)*f^6*g^11+46368*w*f^6*g^10-194880*f^6*g^9+(-453600*w-453600)*f^6*g^8-1209600*w*f^6*g^7+2145024*f^6*g^6+(1790208*w+1790208)*f^6*g^5+2042880*f^6*g^3+(2161152*w+2161152)*f^6*g^2+1419264*w*f^6*g-215040*f^6+1872*f^5*g^12+(25920*w+25920)*f^5*g^11+1728*w*f^5*g^10-431424*f^5*g^9+(259200*w+259200)*f^5*g^8-622080*w*f^5*g^7-1790208*f^5*g^6+(-912384*w-912384)*f^5*g^5-829440*w*f^5*g^4-2092032*f^5*g^3+(-165888*w-165888)*f^5*g^2+774144*w*f^5*g-350208*f^5-864*f^4*g^12+(-1728*w-1728)*f^4*g^11-370656*w*f^4*g^10+176256*f^4*g^9+(528768*w+528768)*f^4*g^8+2695680*w*f^4*g^7+(829440*w+829440)*f^4*g^5+6759936*w*f^4*g^4-718848*f^4*g^3+(718848*w+718848)*f^4*g^2+3483648*w*f^4*g-331776*f^4-896*f^3*g^12+(13440*w+13440)*f^3*g^11-14592*w*f^3*g^10-68096*f^3*g^9+(-815616*w-815616)*f^3*g^8-1428480*w*f^3*g^7+2042880*f^3*g^6+(2092032*w+2092032)*f^3*g^5-718848*w*f^3*g^4+1466368*f^3*g^3+(2703360*w+2703360)*f^3*g^2+1130496*w*f^3*g-425984*f^3+1536*f^2*g^12+(27648*w+27648)*f^2*g^11-32256*w*f^2*g^10-620544*f^2*g^9+(456192*w+456192)*f^2*g^8-967680*w*f^2*g^7-2161152*f^2*g^6+(-165888*w-165888)*f^2*g^5-718848*w*f^2*g^4-2703360*f^2*g^3+(-221184*w-221184)*f^2*g^2+589824*w*f^2*g-417792*f^2-768*f*g^12+(32256*w+32256)*f*g^11-228096*w*f*g^10-95232*f*g^9+(221184*w+221184)*f*g^8+1741824*w*f*g^7+1419264*f*g^6+(-774144*w-774144)*f*g^5+3483648*w*f*g^4+1130496*f*g^3+(-589824*w-589824)*f*g^2+1327104*w*f*g-196608*f-512*g^12+(12288*w+12288)*g^11-21504*w*g^10+53248*g^9+(-179712*w-179712)*g^8+92160*w*g^7-215040*g^6+(350208*w+350208)*g^5-331776*w*g^4-425984*g^3+(417792*w+417792)*g^2-196608*w*g-32768)^1+(-864*w)*q^1*r^1*(g)^1*(g-2)^1*(g-2*w)^1*(g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^10*g^12+(-30*w-30)*f^10*g^11-135*w*f^10*g^10-44*f^10*g^9+(-612*w-612)*f^10*g^8+72*w*f^10*g^7-1344*f^10*g^6+1116*w*f^10*g^4-608*f^10*g^3+(96*w+96)*f^10*g^2+1152*w*f^10*g+448*f^10-4*f^9*g^12+(-264*w-264)*f^9*g^11+1272*w*f^9*g^10-3040*f^9*g^9+(4860*w+4860)*f^9*g^8+720*w*f^9*g^7+10416*f^9*g^6+(2736*w+2736)*f^9*g^5+8640*w*f^9*g^4+15680*f^9*g^3+(-3360*w-3360)*f^9*g^2+11136*w*f^9*g+3200*f^9-9*f^8*g^12+(1044*w+1044)*f^8*g^11+3564*w*f^8*g^10+4572*f^8*g^9+(-12312*w-12312)*f^8*g^8-11232*w*f^8*g^7-21168*f^8*g^6+(-50112*w-50112)*f^8*g^5+31968*w*f^8*g^4-30816*f^8*g^3+(-45504*w-45504)*f^8*g^2+38016*w*f^8*g-2880*f^8+60*f^7*g^12+(648*w+648)*f^7*g^11-1044*w*f^7*g^10-48*f^7*g^9+(7776*w+7776)*f^7*g^8+21168*w*f^7*g^7+22176*f^7*g^6+(15552*w+15552)*f^7*g^5+13392*w*f^7*g^4+29184*f^7*g^3+(-20736*w-20736)*f^7*g^2+5760*w*f^7*g-7680*f^7-54*f^6*g^12+(-2070*w-2070)*f^6*g^11-12564*w*f^6*g^10+28728*f^6*g^9+(15768*w+15768)*f^6*g^8-14256*w*f^6*g^7-75600*f^6*g^6+(-224208*w-224208)*f^6*g^5-120096*w*f^6*g^4-152064*f^6*g^3+(-255168*w-255168)*f^6*g^2-92160*w*f^6*g-34560*f^6-90*f^5*g^12+(-4392*w-4392)*f^5*g^11-11880*w*f^5*g^10-16632*f^5*g^9+(28512*w+28512)*f^5*g^8+47520*w*f^5*g^7+99792*f^5*g^6+(247104*w+247104)*f^5*g^5-19008*w*f^5*g^4+101376*f^5*g^3+(126720*w+126720)*f^5*g^2-165888*w*f^5*g+6912*f^5+108*f^4*g^12+(3816*w+3816)*f^4*g^11+5580*w*f^4*g^10-57456*f^4*g^9+(-118368*w-118368)*f^4*g^8-123120*w*f^4*g^7+151200*f^4*g^6+(-316224*w-316224)*f^4*g^5-392256*w*f^4*g^4+304128*f^4*g^3+(-246528*w-246528)*f^4*g^2-237312*w*f^4*g+69120*f^4+48*f^3*g^12+(2160*w+2160)*f^3*g^11-7776*w*f^3*g^10+31296*f^3*g^9+(38016*w+38016)*f^3*g^8+183168*w*f^3*g^7-330624*f^3*g^6+(-183168*w-183168)*f^3*g^5-6912*w*f^3*g^4-319488*f^3*g^3+(-207360*w-207360)*f^3*g^2-221184*w*f^3*g+30720*f^3+(-576*w-576)*f^2*g^11-24192*w*f^2*g^10-24768*f^2*g^9+(139968*w+139968)*f^2*g^8-127872*w*f^2*g^7+12096*f^2*g^6+(297216*w+297216)*f^2*g^5-214272*w*f^2*g^4+82944*f^2*g^3+(156672*w+156672)*f^2*g^2-110592*w*f^2*g+46080*f^2-32*f*g^12+(5568*w+5568)*f*g^11-17568*w*f*g^10-53888*f*g^9+(-77184*w-77184)*f*g^8+59904*w*f*g^7+236544*f*g^6+(-331776*w-331776)*f*g^5+29952*w*f*g^4+323584*f*g^3+(-233472*w-233472)*f*g^2-55296*w*f*g+40960*f-64*g^12+(1536*w+1536)*g^11-2688*w*g^10+6656*g^9+(-22464*w-22464)*g^8+11520*w*g^7-26880*g^6+(43776*w+43776)*g^5-41472*w*g^4-53248*g^3+(52224*w+52224)*g^2-24576*w*g-4096)^1)
+t^3*((-432*w-432)*q^0*r^0*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^14*g^13+(9*w+9)*f^14*g^12+30*w*f^14*g^11-47*f^14*g^10+(-63*w-63)*f^14*g^9-162*w*f^14*g^8+240*f^14*g^7+(-72*w-72)*f^14*g^6-576*w*f^14*g^5+544*f^14*g^4-384*w*f^14*g^2+256*f^14*g+w*f^13*g^14+106*f^13*g^13+(110*w+110)*f^13*g^12-1676*w*f^13*g^11+2899*f^13*g^10+(-2788*w-2788)*f^13*g^9-948*w*f^13*g^8-14736*f^13*g^7+(-12192*w-12192)*f^13*g^6-2048*w*f^13*g^5-6560*f^13*g^4+(-13312*w-13312)*f^13*g^3-2048*w*f^13*g^2+10240*f^13*g+(-2560*w-2560)*f^13-9*w*f^12*g^14-110*f^12*g^13+(-5784*w-5784)*f^12*g^12-5274*w*f^12*g^11-13970*f^12*g^10+(28356*w+28356)*f^12*g^9+39438*w*f^12*g^8+64032*f^12*g^7+(103392*w+103392)*f^12*g^6+91584*w*f^12*g^5+146368*f^12*g^4+(39936*w+39936)*f^12*g^3+40320*w*f^12*g^2+94720*f^12*g+(-3072*w-3072)*f^12+30*w*f^11*g^14-1676*f^11*g^13+(5274*w+5274)*f^11*g^12+35520*w*f^11*g^11+5656*f^11*g^10+(-20088*w-20088)*f^11*g^9-201456*w*f^11*g^8+124800*f^11*g^7+(-208512*w-208512)*f^11*g^6-257280*w*f^11*g^5+308224*f^11*g^4+(-165888*w-165888)*f^11*g^3+1536*w*f^11*g^2+234496*f^11*g+(-4608*w-4608)*f^11-47*w*f^10*g^14+2899*f^10*g^13+(13970*w+13970)*f^10*g^12+5656*w*f^10*g^11-26276*f^10*g^10+(-94336*w-94336)*f^10*g^9+71664*w*f^10*g^8-170400*f^10*g^7+(199488*w+199488)*f^10*g^6+590464*w*f^10*g^5-21632*f^10*g^4+(410624*w+410624)*f^10*g^3+490240*w*f^10*g^2+153856*f^10*g+(34304*w+34304)*f^10+63*w*f^9*g^14+2788*f^9*g^13+(28356*w+28356)*f^9*g^12+20088*w*f^9*g^11+94336*f^9*g^10+(-46368*w-46368)*f^9*g^9-290016*w*f^9*g^8-125184*f^9*g^7+(-667008*w-667008)*f^9*g^6-455040*w*f^9*g^5-523520*f^9*g^4+(-344064*w-344064)*f^9*g^3-99072*w*f^9*g^2-490496*f^9*g+(64512*w+64512)*f^9-162*w*f^8*g^14-948*f^8*g^13+(-39438*w-39438)*f^8*g^12-201456*w*f^8*g^11+71664*f^8*g^10+(290016*w+290016)*f^8*g^9+733536*w*f^8*g^8-1331712*f^8*g^7+(737856*w+737856)*f^8*g^6+2329344*w*f^8*g^5-2516736*f^8*g^4+(340992*w+340992)*f^8*g^3+1276416*w*f^8*g^2-1348608*f^8*g+(50688*w+50688)*f^8+240*w*f^7*g^14-14736*f^7*g^13+(-64032*w-64032)*f^7*g^12+124800*w*f^7*g^11-170400*f^7*g^10+(125184*w+125184)*f^7*g^9-1331712*w*f^7*g^8+2736000*f^7*g^7+(1829376*w+1829376)*f^7*g^6-1901568*w*f^7*g^5+1266432*f^7*g^4+(1191936*w+1191936)*f^7*g^3-270336*w*f^7*g^2-1800192*f^7*g+(-98304*w-98304)*f^7+72*w*f^6*g^14+12192*f^6*g^13+(103392*w+103392)*f^6*g^12+208512*w*f^6*g^11-199488*f^6*g^10+(-667008*w-667008)*f^6*g^9-737856*w*f^6*g^8-1829376*f^6*g^7+(-4012416*w-4012416)*f^6*g^6-1160064*w*f^6*g^5-3742464*f^6*g^4+(-3308544*w-3308544)*f^6*g^3-161280*w*f^6*g^2-2334720*f^6*g+(-276480*w-276480)*f^6-576*w*f^5*g^14-2048*f^5*g^13+(-91584*w-91584)*f^5*g^12-257280*w*f^5*g^11+590464*f^5*g^10+(455040*w+455040)*f^5*g^9+2329344*w*f^5*g^8-1901568*f^5*g^7+(1160064*w+1160064)*f^5*g^6+6133248*w*f^5*g^5-4390400*f^5*g^4+(101376*w+101376)*f^5*g^3+3127296*w*f^5*g^2-2736128*f^5*g+(-92160*w-92160)*f^5+544*w*f^4*g^14-6560*f^4*g^13+(-146368*w-146368)*f^4*g^12+308224*w*f^4*g^11-21632*f^4*g^10+(523520*w+523520)*f^4*g^9-2516736*w*f^4*g^8+1266432*f^4*g^7+(3742464*w+3742464)*f^4*g^6-4390400*w*f^4*g^5-455936*f^4*g^4+(2177024*w+2177024)*f^4*g^3-1169408*w*f^4*g^2-2134016*f^4*g+(-102400*w-102400)*f^4+13312*f^3*g^13+(39936*w+39936)*f^3*g^12+165888*w*f^3*g^11-410624*f^3*g^10+(-344064*w-344064)*f^3*g^9-340992*w*f^3*g^8-1191936*f^3*g^7+(-3308544*w-3308544)*f^3*g^6-101376*w*f^3*g^5-2177024*f^3*g^4+(-3268608*w-3268608)*f^3*g^3+405504*w*f^3*g^2-1409024*f^3*g+(-344064*w-344064)*f^3-384*w*f^2*g^14-2048*f^2*g^13+(-40320*w-40320)*f^2*g^12+1536*w*f^2*g^11+490240*f^2*g^10+(99072*w+99072)*f^2*g^9+1276416*w*f^2*g^8-270336*f^2*g^7+(161280*w+161280)*f^2*g^6+3127296*w*f^2*g^5-1169408*f^2*g^4+(-405504*w-405504)*f^2*g^3+1572864*w*f^2*g^2-966656*f^2*g+(-147456*w-147456)*f^2+256*w*f*g^14+10240*f*g^13+(-94720*w-94720)*f*g^12+234496*w*f*g^11+153856*f*g^10+(490496*w+490496)*f*g^9-1348608*w*f*g^8-1800192*f*g^7+(2334720*w+2334720)*f*g^6-2736128*w*f*g^5-2134016*f*g^4+(1409024*w+1409024)*f*g^3-966656*w*f*g^2-376832*f*g+(32768*w+32768)*f+2560*g^13+(-3072*w-3072)*g^12+4608*w*g^11-34304*g^10+(64512*w+64512)*g^9-50688*w*g^8+98304*g^7+(-276480*w-276480)*g^6+92160*w*g^5+102400*g^4+(-344064*w-344064)*g^3+147456*w*g^2-32768*g)^1+(108)*q^0*r^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^14+(-68*w-68)*f^12*g^13-356*w*f^12*g^12-32*f^12*g^11+(-2432*w-2432)*f^12*g^10-2144*w*f^12*g^9-3504*f^12*g^8+(1536*w+1536)*f^12*g^7+17088*w*f^12*g^6-17600*f^12*g^5+(-9344*w-9344)*f^12*g^4-3584*w*f^12*g^3+4096*f^12*g^2+(7168*w+7168)*f^12*g-2048*w*f^12-4*f^11*g^14+(-952*w-952)*f^11*g^13+5756*w*f^11*g^12-26656*f^11*g^11+(1664*w+1664)*f^11*g^10+13088*w*f^11*g^9+140160*f^11*g^8+(104448*w+104448)*f^11*g^7-86208*w*f^11*g^6+208640*f^11*g^5+(270080*w+270080)*f^11*g^4-107008*w*f^11*g^3+38912*f^11*g^2+(174080*w+174080)*f^11*g-16384*w*f^11-20*f^10*g^14+(5260*w+5260)*f^10*g^13+25384*w*f^10*g^12+62560*f^10*g^11+(56320*w+56320)*f^10*g^10-170048*w*f^10*g^9-287616*f^10*g^8+(-662016*w-662016)*f^10*g^7-458112*w*f^10*g^6-712448*f^10*g^5+(-138368*w-138368)*f^10*g^4-312320*w*f^10*g^3-376832*f^10*g^2+(560128*w+560128)*f^10*g-20480*w*f^10+156*f^9*g^14+(-2640*w-2640)*f^9*g^13-69072*w*f^9*g^12+89760*f^9*g^11+(-60672*w-60672)*f^9*g^10+414336*w*f^9*g^9-486144*f^9*g^8+(921600*w+921600)*f^9*g^7+1532160*w*f^9*g^6-754944*f^9*g^5+(2185728*w+2185728)*f^9*g^4+1062912*w*f^9*g^3-485376*f^9*g^2+(1241088*w+1241088)*f^9*g+49152*w*f^9-408*f^8*g^14+(-8400*w-8400)*f^8*g^13-58008*w*f^8*g^12+135744*f^8*g^11+(134016*w+134016)*f^8*g^10-163776*w*f^8*g^9-281088*f^8*g^8+(-1152000*w-1152000)*f^8*g^7-771840*w*f^8*g^6-2067456*f^8*g^5+(-2786304*w-2786304)*f^8*g^4-141312*w*f^8*g^3-1947648*f^8*g^2+(-897024*w-897024)*f^8*g+227328*w*f^8+768*f^7*g^14+(-21120*w-21120)*f^7*g^13-75264*w*f^7*g^12-425472*f^7*g^11+(-613248*w-613248)*f^7*g^10+376320*w*f^7*g^9+1746432*f^7*g^8+(4580352*w+4580352)*f^7*g^7+4234752*w*f^7*g^6+666624*f^7*g^5+(1491456*w+1491456)*f^7*g^4+5173248*w*f^7*g^3-946176*f^7*g^2+(-3121152*w-3121152)*f^7*g+270336*w*f^7-1824*f^6*g^14+(45696*w+45696)*f^6*g^13+384384*w*f^6*g^12-563712*f^6*g^11+(134400*w+134400)*f^6*g^10-1559040*w*f^6*g^9+3674880*f^6*g^8+(-4515840*w-4515840)*f^6*g^7-12934656*w*f^6*g^6+3528192*f^6*g^5+(-10558464*w-10558464)*f^6*g^4-9203712*w*f^6*g^3+1320960*f^6*g^2+(-7913472*w-7913472)*f^6*g-172032*w*f^6+3840*f^5*g^14+(33792*w+33792)*f^5*g^13-180480*w*f^5*g^12+1065984*f^5*g^11+(1006080*w+1006080)*f^5*g^10+2582016*w*f^5*g^9-8064000*f^5*g^8+(-5935104*w-5935104)*f^5*g^7+9285120*w*f^5*g^6-16324608*f^5*g^5+(-10647552*w-10647552)*f^5*g^4+3010560*w*f^5*g^3-4399104*f^5*g^2+(-9338880*w-9338880)*f^5*g-712704*w*f^5-4992*f^4*g^14+(-67200*w-67200)*f^4*g^13+56064*w*f^4*g^12+408576*f^4*g^11+(-759552*w-759552)*f^4*g^10-2015232*w*f^4*g^9+1732608*f^4*g^8+(13593600*w+13593600)*f^4*g^7+3363840*w*f^4*g^6+1099776*f^4*g^5+(12960768*w+12960768)*f^4*g^4-2678784*w*f^4*g^3-3858432*f^4*g^2+(-4964352*w-4964352)*f^4*g-835584*w*f^4+4096*f^3*g^14+(25600*w+25600)*f^3*g^13+403456*w*f^3*g^12-656384*f^3*g^11+(-257024*w-257024)*f^3*g^10-2828288*w*f^3*g^9+1821696*f^3*g^8+(-5652480*w-5652480)*f^3*g^7-10076160*w*f^3*g^6+8863744*f^3*g^5+(-16154624*w-16154624)*f^3*g^4-10551296*w*f^3*g^3+409600*f^3*g^2+(-7798784*w-7798784)*f^3*g-720896*w*f^3-2560*f^2*g^14+(8192*w+8192)*f^2*g^13-30208*w*f^2*g^12+911360*f^2*g^11+(-308224*w-308224)*f^2*g^10+3279872*w*f^2*g^9-2697216*f^2*g^8+(-3932160*w-3932160)*f^2*g^7+5818368*w*f^2*g^6-5152768*f^2*g^5+(-12132352*w-12132352)*f^2*g^4+3915776*w*f^2*g^3-3407872*f^2*g^2+(-4784128*w-4784128)*f^2*g-458752*w*f^2+1024*f*g^14+(-57344*w-57344)*f*g^13+329728*w*f*g^12+888832*f*g^11+(-680960*w-680960)*f*g^10-1519616*w*f*g^9-5246976*f*g^8+(8724480*w+8724480)*f*g^7-9633792*w*f*g^6-9175040*f*g^5+(9060352*w+9060352)*f*g^4-6422528*w*f*g^3-2293760*f*g^2+(458752*w+458752)*f*g-131072*w*f+(-6144*w-6144)*g^13+36864*w*g^12-18432*g^11+(141312*w+141312)*g^10-331776*w*g^9+55296*g^8+(-589824*w-589824)*g^7+221184*w*g^6+663552*g^5+(-1130496*w-1130496)*g^4+589824*w*g^3+589824*g^2+(-393216*w-393216)*g)^1+(108*w)*q^1*r^0*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^14*g^12+(4*w+4)*f^14*g^11-20*w*f^14*g^10+156*f^14*g^9+(408*w+408)*f^14*g^8+768*w*f^14*g^7-1824*f^14*g^6+(-3840*w-3840)*f^14*g^5-4992*w*f^14*g^4+4096*f^14*g^3+(2560*w+2560)*f^14*g^2+1024*w*f^14*g+68*f^13*g^12+(-952*w-952)*f^13*g^11-5260*w*f^13*g^10+2640*f^13*g^9+(-8400*w-8400)*f^13*g^8+21120*w*f^13*g^7-45696*f^13*g^6+(33792*w+33792)*f^13*g^5+67200*w*f^13*g^4-25600*f^13*g^3+(8192*w+8192)*f^13*g^2+57344*w*f^13*g+6144*f^13-356*f^12*g^12+(-5756*w-5756)*f^12*g^11+25384*w*f^12*g^10-69072*f^12*g^9+(58008*w+58008)*f^12*g^8-75264*w*f^12*g^7+384384*f^12*g^6+(180480*w+180480)*f^12*g^5+56064*w*f^12*g^4+403456*f^12*g^3+(30208*w+30208)*f^12*g^2+329728*w*f^12*g+36864*f^12-32*f^11*g^12+(26656*w+26656)*f^11*g^11+62560*w*f^11*g^10+89760*f^11*g^9+(-135744*w-135744)*f^11*g^8-425472*w*f^11*g^7-563712*f^11*g^6+(-1065984*w-1065984)*f^11*g^5+408576*w*f^11*g^4-656384*f^11*g^3+(-911360*w-911360)*f^11*g^2+888832*w*f^11*g-18432*f^11+2432*f^10*g^12+(1664*w+1664)*f^10*g^11-56320*w*f^10*g^10+60672*f^10*g^9+(134016*w+134016)*f^10*g^8+613248*w*f^10*g^7-134400*f^10*g^6+(1006080*w+1006080)*f^10*g^5+759552*w*f^10*g^4+257024*f^10*g^3+(-308224*w-308224)*f^10*g^2+680960*w*f^10*g-141312*f^10-2144*f^9*g^12+(-13088*w-13088)*f^9*g^11-170048*w*f^9*g^10+414336*f^9*g^9+(163776*w+163776)*f^9*g^8+376320*w*f^9*g^7-1559040*f^9*g^6+(-2582016*w-2582016)*f^9*g^5-2015232*w*f^9*g^4-2828288*f^9*g^3+(-3279872*w-3279872)*f^9*g^2-1519616*w*f^9*g-331776*f^9-3504*f^8*g^12+(-140160*w-140160)*f^8*g^11-287616*w*f^8*g^10-486144*f^8*g^9+(281088*w+281088)*f^8*g^8+1746432*w*f^8*g^7+3674880*f^8*g^6+(8064000*w+8064000)*f^8*g^5+1732608*w*f^8*g^4+1821696*f^8*g^3+(2697216*w+2697216)*f^8*g^2-5246976*w*f^8*g+55296*f^8-1536*f^7*g^12+(104448*w+104448)*f^7*g^11+662016*w*f^7*g^10-921600*f^7*g^9+(-1152000*w-1152000)*f^7*g^8-4580352*w*f^7*g^7+4515840*f^7*g^6+(-5935104*w-5935104)*f^7*g^5-13593600*w*f^7*g^4+5652480*f^7*g^3+(-3932160*w-3932160)*f^7*g^2-8724480*w*f^7*g+589824*f^7+17088*f^6*g^12+(86208*w+86208)*f^6*g^11-458112*w*f^6*g^10+1532160*f^6*g^9+(771840*w+771840)*f^6*g^8+4234752*w*f^6*g^7-12934656*f^6*g^6+(-9285120*w-9285120)*f^6*g^5+3363840*w*f^6*g^4-10076160*f^6*g^3+(-5818368*w-5818368)*f^6*g^2-9633792*w*f^6*g+221184*f^6-17600*f^5*g^12+(-208640*w-208640)*f^5*g^11-712448*w*f^5*g^10-754944*f^5*g^9+(2067456*w+2067456)*f^5*g^8+666624*w*f^5*g^7+3528192*f^5*g^6+(16324608*w+16324608)*f^5*g^5+1099776*w*f^5*g^4+8863744*f^5*g^3+(5152768*w+5152768)*f^5*g^2-9175040*w*f^5*g+663552*f^5+9344*f^4*g^12+(270080*w+270080)*f^4*g^11+138368*w*f^4*g^10-2185728*f^4*g^9+(-2786304*w-2786304)*f^4*g^8-1491456*w*f^4*g^7+10558464*f^4*g^6+(-10647552*w-10647552)*f^4*g^5-12960768*w*f^4*g^4+16154624*f^4*g^3+(-12132352*w-12132352)*f^4*g^2-9060352*w*f^4*g+1130496*f^4-3584*f^3*g^12+(107008*w+107008)*f^3*g^11-312320*w*f^3*g^10+1062912*f^3*g^9+(141312*w+141312)*f^3*g^8+5173248*w*f^3*g^7-9203712*f^3*g^6+(-3010560*w-3010560)*f^3*g^5-2678784*w*f^3*g^4-10551296*f^3*g^3+(-3915776*w-3915776)*f^3*g^2-6422528*w*f^3*g+589824*f^3+4096*f^2*g^12+(-38912*w-38912)*f^2*g^11-376832*w*f^2*g^10-485376*f^2*g^9+(1947648*w+1947648)*f^2*g^8-946176*w*f^2*g^7+1320960*f^2*g^6+(4399104*w+4399104)*f^2*g^5-3858432*w*f^2*g^4+409600*f^2*g^3+(3407872*w+3407872)*f^2*g^2-2293760*w*f^2*g+589824*f^2-7168*f*g^12+(174080*w+174080)*f*g^11-560128*w*f*g^10-1241088*f*g^9+(-897024*w-897024)*f*g^8+3121152*w*f*g^7+7913472*f*g^6+(-9338880*w-9338880)*f*g^5+4964352*w*f*g^4+7798784*f*g^3+(-4784128*w-4784128)*f*g^2-458752*w*f*g+393216*f-2048*g^12+(16384*w+16384)*g^11-20480*w*g^10+49152*g^9+(-227328*w-227328)*g^8+270336*w*g^7-172032*g^6+(712704*w+712704)*g^5-835584*w*g^4-720896*g^3+(458752*w+458752)*g^2-131072*w*g)^1+(1728*w)*q^1*r^1*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^12+(-3*w-3)*f^12*g^11-54*w*f^12*g^10+136*f^12*g^9+(36*w+36)*f^12*g^8-36*w*f^12*g^7-588*f^12*g^6+(-972*w-972)*f^12*g^5-72*w*f^12*g^4-608*f^12*g^3+(-768*w-768)*f^12*g^2-576*w*f^12*g-128*f^12+3*f^11*g^12+(-260*w-260)*f^11*g^11-368*w*f^11*g^10-1636*f^11*g^9+(-348*w-348)*f^11*g^8+4728*w*f^11*g^7+5388*f^11*g^6+(10992*w+10992)*f^11*g^5+2352*w*f^11*g^4-2016*f^11*g^3+(5248*w+5248)*f^11*g^2-8576*w*f^11*g-1024*f^11-54*f^10*g^12+(368*w+368)*f^10*g^11+4838*w*f^10*g^10-1568*f^10*g^9+(2436*w+2436)*f^10*g^8-27300*w*f^10*g^7+19992*f^10*g^6+(-23664*w-23664)*f^10*g^5-65928*w*f^10*g^4+7104*f^10*g^3+(512*w+512)*f^10*g^2-46912*w*f^10*g-1280*f^10+136*f^9*g^12+(1636*w+1636)*f^9*g^11-1568*w*f^9*g^10+6288*f^9*g^9+(-12372*w-12372)*f^9*g^8+19920*w*f^9*g^7-66192*f^9*g^6+(10416*w+10416)*f^9*g^5+40224*w*f^9*g^4-36224*f^9*g^3+(57472*w+57472)*f^9*g^2-47360*w*f^9*g+3072*f^9-36*f^8*g^12+(-348*w-348)*f^8*g^11-2436*w*f^8*g^10+12372*f^8*g^9+(15048*w+15048)*f^8*g^8+10080*w*f^8*g^7+7632*f^8*g^6+(-23616*w-23616)*f^8*g^5-87552*w*f^8*g^4+131904*f^8*g^3+(57216*w+57216)*f^8*g^2-3840*w*f^8*g+14208*f^8-36*f^7*g^12+(-4728*w-4728)*f^7*g^11-27300*w*f^7*g^10+19920*f^7*g^9+(-10080*w-10080)*f^7*g^8+123408*w*f^7*g^7-195552*f^7*g^6+(110016*w+110016)*f^7*g^5+465120*w*f^7*g^4-207360*f^7*g^3+(132864*w+132864)*f^7*g^2+305664*w*f^7*g+16896*f^7-588*f^6*g^12+(-5388*w-5388)*f^6*g^11+19992*w*f^6*g^10-66192*f^6*g^9+(-7632*w-7632)*f^6*g^8-195552*w*f^6*g^7+550368*f^6*g^6+(303840*w+303840)*f^6*g^5-92736*w*f^6*g^4+462336*f^6*g^3+(163200*w+163200)*f^6*g^2+408576*w*f^6*g-10752*f^6+972*f^5*g^12+(10992*w+10992)*f^5*g^11+23664*w*f^5*g^10-10416*f^5*g^9+(-23616*w-23616)*f^5*g^8-110016*w*f^5*g^7-303840*f^5*g^6+(-726912*w-726912)*f^5*g^5-222336*w*f^5*g^4-520704*f^5*g^3+(-167424*w-167424)*f^5*g^2+436224*w*f^5*g-44544*f^5-72*f^4*g^12+(-2352*w-2352)*f^4*g^11-65928*w*f^4*g^10+40224*f^4*g^9+(87552*w+87552)*f^4*g^8+465120*w*f^4*g^7-92736*f^4*g^6+(222336*w+222336)*f^4*g^5+1209024*w*f^4*g^4-202752*f^4*g^3+(167424*w+167424)*f^4*g^2+660480*w*f^4*g-52224*f^4-608*f^3*g^12+(2016*w+2016)*f^3*g^11+7104*w*f^3*g^10-36224*f^3*g^9+(-131904*w-131904)*f^3*g^8-207360*w*f^3*g^7+462336*f^3*g^6+(520704*w+520704)*f^3*g^5-202752*w*f^3*g^4+305152*f^3*g^3+(506880*w+506880)*f^3*g^2+307200*w*f^3*g-45056*f^3+768*f^2*g^12+(5248*w+5248)*f^2*g^11-512*w*f^2*g^10-57472*f^2*g^9+(57216*w+57216)*f^2*g^8-132864*w*f^2*g^7-163200*f^2*g^6+(-167424*w-167424)*f^2*g^5-167424*w*f^2*g^4-506880*f^2*g^3+(-32768*w-32768)*f^2*g^2+151552*w*f^2*g-28672*f^2-576*f*g^12+(8576*w+8576)*f*g^11-46912*w*f*g^10-47360*f*g^9+(3840*w+3840)*f*g^8+305664*w*f*g^7+408576*f*g^6+(-436224*w-436224)*f*g^5+660480*w*f*g^4+307200*f*g^3+(-151552*w-151552)*f*g^2+167936*w*f*g-8192*f-128*g^12+(1024*w+1024)*g^11-1280*w*g^10+3072*g^9+(-14208*w-14208)*g^8+16896*w*g^7-10752*g^6+(44544*w+44544)*g^5-52224*w*g^4-45056*g^3+(28672*w+28672)*g^2-8192*w*g)^1)
+t^4*((-864)*q^0*r^0*(f)^1*(f-2)^1*(f+1)^1*(f-2*w)^1*(f-w-1)^1*(f+w)^1*(f+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^10*g^12+(-30*w-30)*f^10*g^11-135*w*f^10*g^10-44*f^10*g^9+(-612*w-612)*f^10*g^8+72*w*f^10*g^7-1344*f^10*g^6+1116*w*f^10*g^4-608*f^10*g^3+(96*w+96)*f^10*g^2+1152*w*f^10*g+448*f^10-4*f^9*g^12+(-264*w-264)*f^9*g^11+1272*w*f^9*g^10-3040*f^9*g^9+(4860*w+4860)*f^9*g^8+720*w*f^9*g^7+10416*f^9*g^6+(2736*w+2736)*f^9*g^5+8640*w*f^9*g^4+15680*f^9*g^3+(-3360*w-3360)*f^9*g^2+11136*w*f^9*g+3200*f^9-9*f^8*g^12+(1044*w+1044)*f^8*g^11+3564*w*f^8*g^10+4572*f^8*g^9+(-12312*w-12312)*f^8*g^8-11232*w*f^8*g^7-21168*f^8*g^6+(-50112*w-50112)*f^8*g^5+31968*w*f^8*g^4-30816*f^8*g^3+(-45504*w-45504)*f^8*g^2+38016*w*f^8*g-2880*f^8+60*f^7*g^12+(648*w+648)*f^7*g^11-1044*w*f^7*g^10-48*f^7*g^9+(7776*w+7776)*f^7*g^8+21168*w*f^7*g^7+22176*f^7*g^6+(15552*w+15552)*f^7*g^5+13392*w*f^7*g^4+29184*f^7*g^3+(-20736*w-20736)*f^7*g^2+5760*w*f^7*g-7680*f^7-54*f^6*g^12+(-2070*w-2070)*f^6*g^11-12564*w*f^6*g^10+28728*f^6*g^9+(15768*w+15768)*f^6*g^8-14256*w*f^6*g^7-75600*f^6*g^6+(-224208*w-224208)*f^6*g^5-120096*w*f^6*g^4-152064*f^6*g^3+(-255168*w-255168)*f^6*g^2-92160*w*f^6*g-34560*f^6-90*f^5*g^12+(-4392*w-4392)*f^5*g^11-11880*w*f^5*g^10-16632*f^5*g^9+(28512*w+28512)*f^5*g^8+47520*w*f^5*g^7+99792*f^5*g^6+(247104*w+247104)*f^5*g^5-19008*w*f^5*g^4+101376*f^5*g^3+(126720*w+126720)*f^5*g^2-165888*w*f^5*g+6912*f^5+108*f^4*g^12+(3816*w+3816)*f^4*g^11+5580*w*f^4*g^10-57456*f^4*g^9+(-118368*w-118368)*f^4*g^8-123120*w*f^4*g^7+151200*f^4*g^6+(-316224*w-316224)*f^4*g^5-392256*w*f^4*g^4+304128*f^4*g^3+(-246528*w-246528)*f^4*g^2-237312*w*f^4*g+69120*f^4+48*f^3*g^12+(2160*w+2160)*f^3*g^11-7776*w*f^3*g^10+31296*f^3*g^9+(38016*w+38016)*f^3*g^8+183168*w*f^3*g^7-330624*f^3*g^6+(-183168*w-183168)*f^3*g^5-6912*w*f^3*g^4-319488*f^3*g^3+(-207360*w-207360)*f^3*g^2-221184*w*f^3*g+30720*f^3+(-576*w-576)*f^2*g^11-24192*w*f^2*g^10-24768*f^2*g^9+(139968*w+139968)*f^2*g^8-127872*w*f^2*g^7+12096*f^2*g^6+(297216*w+297216)*f^2*g^5-214272*w*f^2*g^4+82944*f^2*g^3+(156672*w+156672)*f^2*g^2-110592*w*f^2*g+46080*f^2-32*f*g^12+(5568*w+5568)*f*g^11-17568*w*f*g^10-53888*f*g^9+(-77184*w-77184)*f*g^8+59904*w*f*g^7+236544*f*g^6+(-331776*w-331776)*f*g^5+29952*w*f*g^4+323584*f*g^3+(-233472*w-233472)*f*g^2-55296*w*f*g+40960*f-64*g^12+(1536*w+1536)*g^11-2688*w*g^10+6656*g^9+(-22464*w-22464)*g^8+11520*w*g^7-26880*g^6+(43776*w+43776)*g^5-41472*w*g^4-53248*g^3+(52224*w+52224)*g^2-24576*w*g-4096)^1+(-108)*q^0*r^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^12+(-15*w-15)*f^12*g^11-138*w*f^12*g^10+292*f^12*g^9+(-108*w-108)*f^12*g^8-720*w*f^12*g^7-336*f^12*g^6+(-1872*w-1872)*f^12*g^5-864*w*f^12*g^4-896*f^12*g^3+(-1536*w-1536)*f^12*g^2-768*w*f^12*g-512*f^12+15*f^11*g^12+(-1188*w-1188)*f^11*g^11-828*w*f^11*g^10-11676*f^11*g^9+(-5832*w-5832)*f^11*g^8+30240*w*f^11*g^7+1008*f^11*g^6+(25920*w+25920)*f^11*g^5+1728*w*f^11*g^4-13440*f^11*g^3+(27648*w+27648)*f^11*g^2-32256*w*f^11*g-12288*f^11-138*f^10*g^12+(828*w+828)*f^10*g^11+29646*w*f^10*g^10+5784*f^10*g^9+(33912*w+33912)*f^10*g^8-146448*w*f^10*g^7+46368*f^10*g^6+(-1728*w-1728)*f^10*g^5-370656*w*f^10*g^4-14592*f^10*g^3+(32256*w+32256)*f^10*g^2-228096*w*f^10*g-21504*f^10+292*f^9*g^12+(11676*w+11676)*f^9*g^11+5784*w*f^9*g^10-2288*f^9*g^9+(-106488*w-106488)*f^9*g^8+135360*w*f^9*g^7-194880*f^9*g^6+(431424*w+431424)*f^9*g^5+176256*w*f^9*g^4-68096*f^9*g^3+(620544*w+620544)*f^9*g^2-95232*w*f^9*g+53248*f^9+108*f^8*g^12+(-5832*w-5832)*f^8*g^11-33912*w*f^8*g^10+106488*f^8*g^9+(164592*w+164592)*f^8*g^8+25920*w*f^8*g^7+453600*f^8*g^6+(259200*w+259200)*f^8*g^5-528768*w*f^8*g^4+815616*f^8*g^3+(456192*w+456192)*f^8*g^2-221184*w*f^8*g+179712*f^8-720*f^7*g^12+(-30240*w-30240)*f^7*g^11-146448*w*f^7*g^10+135360*f^7*g^9+(-25920*w-25920)*f^7*g^8+632448*w*f^7*g^7-1209600*f^7*g^6+(622080*w+622080)*f^7*g^5+2695680*w*f^7*g^4-1428480*f^7*g^3+(967680*w+967680)*f^7*g^2+1741824*w*f^7*g+92160*f^7-336*f^6*g^12+(-1008*w-1008)*f^6*g^11+46368*w*f^6*g^10-194880*f^6*g^9+(-453600*w-453600)*f^6*g^8-1209600*w*f^6*g^7+2145024*f^6*g^6+(1790208*w+1790208)*f^6*g^5+2042880*f^6*g^3+(2161152*w+2161152)*f^6*g^2+1419264*w*f^6*g-215040*f^6+1872*f^5*g^12+(25920*w+25920)*f^5*g^11+1728*w*f^5*g^10-431424*f^5*g^9+(259200*w+259200)*f^5*g^8-622080*w*f^5*g^7-1790208*f^5*g^6+(-912384*w-912384)*f^5*g^5-829440*w*f^5*g^4-2092032*f^5*g^3+(-165888*w-165888)*f^5*g^2+774144*w*f^5*g-350208*f^5-864*f^4*g^12+(-1728*w-1728)*f^4*g^11-370656*w*f^4*g^10+176256*f^4*g^9+(528768*w+528768)*f^4*g^8+2695680*w*f^4*g^7+(829440*w+829440)*f^4*g^5+6759936*w*f^4*g^4-718848*f^4*g^3+(718848*w+718848)*f^4*g^2+3483648*w*f^4*g-331776*f^4-896*f^3*g^12+(13440*w+13440)*f^3*g^11-14592*w*f^3*g^10-68096*f^3*g^9+(-815616*w-815616)*f^3*g^8-1428480*w*f^3*g^7+2042880*f^3*g^6+(2092032*w+2092032)*f^3*g^5-718848*w*f^3*g^4+1466368*f^3*g^3+(2703360*w+2703360)*f^3*g^2+1130496*w*f^3*g-425984*f^3+1536*f^2*g^12+(27648*w+27648)*f^2*g^11-32256*w*f^2*g^10-620544*f^2*g^9+(456192*w+456192)*f^2*g^8-967680*w*f^2*g^7-2161152*f^2*g^6+(-165888*w-165888)*f^2*g^5-718848*w*f^2*g^4-2703360*f^2*g^3+(-221184*w-221184)*f^2*g^2+589824*w*f^2*g-417792*f^2-768*f*g^12+(32256*w+32256)*f*g^11-228096*w*f*g^10-95232*f*g^9+(221184*w+221184)*f*g^8+1741824*w*f*g^7+1419264*f*g^6+(-774144*w-774144)*f*g^5+3483648*w*f*g^4+1130496*f*g^3+(-589824*w-589824)*f*g^2+1327104*w*f*g-196608*f-512*g^12+(12288*w+12288)*g^11-21504*w*g^10+53248*g^9+(-179712*w-179712)*g^8+92160*w*g^7-215040*g^6+(350208*w+350208)*g^5-331776*w*g^4-425984*g^3+(417792*w+417792)*g^2-196608*w*g-32768)^1+(-8424*w)*q^1*r^0*(f)^1*(f-2)^1*(f+1)^1*(f-2*w)^1*(f-w-1)^1*(f+w)^1*(f+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^10*g^10+1/13*(-12*w-12)*f^10*g^9-348/13*w*f^10*g^8+528/13*f^10*g^7+1/13*(-720*w-720)*f^10*g^6-1056/13*w*f^10*g^5-1296/13*f^10*g^4+1/13*(-1152*w-1152)*f^10*g^3-384/13*w*f^10*g^2+1024/13*f^10*g+1/13*(-768*w-768)*f^10+12/13*f^9*g^10+1/13*(-1336*w-1336)*f^9*g^9-660/13*w*f^9*g^8-5376/13*f^9*g^7+1/13*(7008*w+7008)*f^9*g^6+10272/13*w*f^9*g^5+14016/13*f^9*g^4+1/13*(3840*w+3840)*f^9*g^3+11904/13*w*f^9*g^2+18432/13*f^9*g+1/13*(-2560*w-2560)*f^9-348/13*f^8*g^10+1/13*(660*w+660)*f^8*g^9+8568/13*w*f^8*g^8+9216/13*f^8*g^7+1/13*(-5328*w-5328)*f^8*g^6-31680/13*w*f^8*g^5+21312/13*f^8*g^4+1/13*(-38016*w-38016)*f^8*g^3+16128/13*w*f^8*g^2+3072*f^8*g+1/13*(-3840*w-3840)*f^8+528/13*f^7*g^10+1/13*(5376*w+5376)*f^7*g^9+9216/13*w*f^7*g^8-23616/13*f^7*g^7+1/13*(-20736*w-20736)*f^7*g^6+4608*w*f^7*g^5-3456/13*f^7*g^4+1/13*(129024*w+129024)*f^7*g^3+175104/13*w*f^7*g^2+24576/13*f^7*g+1/13*(30720*w+30720)*f^7+720/13*f^6*g^10+1/13*(7008*w+7008)*f^6*g^9+5328/13*w*f^6*g^8+20736/13*f^6*g^7+1/13*(-20736*w-20736)*f^6*g^6-78336/13*w*f^6*g^5-41472/13*f^6*g^4+1/13*(-129024*w-129024)*f^6*g^3-25344/13*w*f^6*g^2-9216*f^6*g+1/13*(15360*w+15360)*f^6-1056/13*f^5*g^10+1/13*(-10272*w-10272)*f^5*g^9-31680/13*w*f^5*g^8+4608*f^5*g^7+1/13*(78336*w+78336)*f^5*g^6+230400/13*w*f^5*g^5-313344/13*f^5*g^4+433152/13*w*f^5*g^2-288768/13*f^5*g+1/13*(-3072*w-3072)*f^5-1296/13*f^4*g^10+1/13*(-14016*w-14016)*f^4*g^9+21312/13*w*f^4*g^8-3456/13*f^4*g^7+1/13*(41472*w+41472)*f^4*g^6-313344/13*w*f^4*g^5+297216/13*f^4*g^4+1/13*(258048*w+258048)*f^4*g^3-101376/13*w*f^4*g^2-248832/13*f^4*g+1/13*(-30720*w-30720)*f^4+1152/13*f^3*g^10+1/13*(3840*w+3840)*f^3*g^9+38016/13*w*f^3*g^8-129024/13*f^3*g^7+1/13*(-129024*w-129024)*f^3*g^6-258048/13*f^3*g^4+1/13*(-442368*w-442368)*f^3*g^3+55296/13*w*f^3*g^2-221184/13*f^3*g+1/13*(-122880*w-122880)*f^3-384/13*f^2*g^10+1/13*(-11904*w-11904)*f^2*g^9+16128/13*w*f^2*g^8+175104/13*f^2*g^7+1/13*(25344*w+25344)*f^2*g^6+433152/13*w*f^2*g^5-101376/13*f^2*g^4+1/13*(-55296*w-55296)*f^2*g^3+36864*w*f^2*g^2-245760/13*f^2*g+1/13*(-61440*w-61440)*f^2+1024/13*f*g^10+1/13*(-18432*w-18432)*f*g^9+3072*w*f*g^8+24576/13*f*g^7+(9216*w+9216)*f*g^6-288768/13*w*f*g^5-248832/13*f*g^4+1/13*(221184*w+221184)*f*g^3-245760/13*w*f*g^2-8192*f*g+768/13*g^10+1/13*(-2560*w-2560)*g^9+3840/13*w*g^8-30720/13*g^7+1/13*(15360*w+15360)*g^6+3072/13*w*g^5+30720/13*g^4+1/13*(-122880*w-122880)*g^3+61440/13*w*g^2+1/13*(-16384*w-16384))^1+(-864*w)*q^1*r^1*(f)^1*(f-2)^1*(f-2*w)^1*(f+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^12*g^10+(4*w+4)*f^12*g^9-9*w*f^12*g^8+60*f^12*g^7+(54*w+54)*f^12*g^6-90*w*f^12*g^5+108*f^12*g^4+(-48*w-48)*f^12*g^3-32*f^12*g+(64*w+64)*f^12+30*f^11*g^10+(-264*w-264)*f^11*g^9-1044*w*f^11*g^8-648*f^11*g^7+(-2070*w-2070)*f^11*g^6+4392*w*f^11*g^5-3816*f^11*g^4+(2160*w+2160)*f^11*g^3+576*w*f^11*g^2-5568*f^11*g+(1536*w+1536)*f^11-135*f^10*g^10+(-1272*w-1272)*f^10*g^9+3564*w*f^10*g^8-1044*f^10*g^7+(12564*w+12564)*f^10*g^6-11880*w*f^10*g^5+5580*f^10*g^4+(7776*w+7776)*f^10*g^3-24192*w*f^10*g^2-17568*f^10*g+(2688*w+2688)*f^10-44*f^9*g^10+(3040*w+3040)*f^9*g^9+4572*w*f^9*g^8-48*f^9*g^7+(-28728*w-28728)*f^9*g^6-16632*w*f^9*g^5-57456*f^9*g^4+(-31296*w-31296)*f^9*g^3-24768*w*f^9*g^2-53888*f^9*g+(-6656*w-6656)*f^9+612*f^8*g^10+(4860*w+4860)*f^8*g^9+12312*w*f^8*g^8-7776*f^8*g^7+(15768*w+15768)*f^8*g^6-28512*w*f^8*g^5+118368*f^8*g^4+(38016*w+38016)*f^8*g^3-139968*w*f^8*g^2+77184*f^8*g+(-22464*w-22464)*f^8+72*f^7*g^10+(-720*w-720)*f^7*g^9-11232*w*f^7*g^8+21168*f^7*g^7+(14256*w+14256)*f^7*g^6+47520*w*f^7*g^5-123120*f^7*g^4+(-183168*w-183168)*f^7*g^3-127872*w*f^7*g^2+59904*f^7*g+(-11520*w-11520)*f^7-1344*f^6*g^10+(-10416*w-10416)*f^6*g^9-21168*w*f^6*g^8+22176*f^6*g^7+(75600*w+75600)*f^6*g^6+99792*w*f^6*g^5+151200*f^6*g^4+(330624*w+330624)*f^6*g^3+12096*w*f^6*g^2+236544*f^6*g+(26880*w+26880)*f^6+(2736*w+2736)*f^5*g^9+50112*w*f^5*g^8-15552*f^5*g^7+(-224208*w-224208)*f^5*g^6-247104*w*f^5*g^5+316224*f^5*g^4+(-183168*w-183168)*f^5*g^3-297216*w*f^5*g^2+331776*f^5*g+(43776*w+43776)*f^5+1116*f^4*g^10+(-8640*w-8640)*f^4*g^9+31968*w*f^4*g^8+13392*f^4*g^7+(120096*w+120096)*f^4*g^6-19008*w*f^4*g^5-392256*f^4*g^4+(6912*w+6912)*f^4*g^3-214272*w*f^4*g^2+29952*f^4*g+(41472*w+41472)*f^4-608*f^3*g^10+(-15680*w-15680)*f^3*g^9-30816*w*f^3*g^8+29184*f^3*g^7+(152064*w+152064)*f^3*g^6+101376*w*f^3*g^5+304128*f^3*g^4+(319488*w+319488)*f^3*g^3+82944*w*f^3*g^2+323584*f^3*g+(53248*w+53248)*f^3-96*f^2*g^10+(-3360*w-3360)*f^2*g^9+45504*w*f^2*g^8+20736*f^2*g^7+(-255168*w-255168)*f^2*g^6-126720*w*f^2*g^5+246528*f^2*g^4+(-207360*w-207360)*f^2*g^3-156672*w*f^2*g^2+233472*f^2*g+(52224*w+52224)*f^2+1152*f*g^10+(-11136*w-11136)*f*g^9+38016*w*f*g^8+5760*f*g^7+(92160*w+92160)*f*g^6-165888*w*f*g^5-237312*f*g^4+(221184*w+221184)*f*g^3-110592*w*f*g^2-55296*f*g+(24576*w+24576)*f+448*g^10+(-3200*w-3200)*g^9-2880*w*g^8-7680*g^7+(34560*w+34560)*g^6+6912*w*g^5+69120*g^4+(-30720*w-30720)*g^3+46080*w*g^2+40960*g+4096*w+4096)^1)
+t^5*((432)*q^0*r^0*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^8*g^8+(-5*w-5)*f^8*g^7-74*w*f^8*g^6+236*f^8*g^5+(278*w+278)*f^8*g^4+32*w*f^8*g^3+208*f^8*g^2+(256*w+256)*f^8*g+160*w*f^8+5*f^7*g^8+(-388*w-388)*f^7*g^7-700*w*f^7*g^6-1700*f^7*g^5+(-3080*w-3080)*f^7*g^4-896*w*f^7*g^3+752*f^7*g^2+(-640*w-640)*f^7*g+1856*w*f^7-74*f^6*g^8+(700*w+700)*f^6*g^7+7054*w*f^6*g^6-4792*f^6*g^5+(5720*w+5720)*f^6*g^4+14432*w*f^6*g^3-2720*f^6*g^2+(1024*w+1024)*f^6*g+9376*w*f^6+236*f^5*g^8+(1700*w+1700)*f^5*g^7-4792*w*f^5*g^6+17680*f^5*g^5+(7432*w+7432)*f^5*g^4-5120*w*f^5*g^3+11072*f^5*g^2+(-640*w-640)*f^5*g+12416*w*f^5-278*f^4*g^8+(-3080*w-3080)*f^4*g^7-5720*w*f^4*g^6-7432*f^4*g^5+(-22000*w-22000)*f^4*g^4-3520*w*f^4*g^3-17792*f^4*g^2+(-7040*w-7040)*f^4*g+14080*w*f^4+32*f^3*g^8+(896*w+896)*f^3*g^7+14432*w*f^3*g^6-5120*f^3*g^5+(3520*w+3520)*f^3*g^4+32320*w*f^3*g^3-6016*f^3*g^2+(4352*w+4352)*f^3*g+17024*w*f^3+208*f^2*g^8+(-752*w-752)*f^2*g^7-2720*w*f^2*g^6+11072*f^2*g^5+(17792*w+17792)*f^2*g^4-6016*w*f^2*g^3+5248*f^2*g^2+(12928*w+12928)*f^2*g+7936*w*f^2-256*f*g^8+(-640*w-640)*f*g^7-1024*w*f*g^6+640*f*g^5+(-7040*w-7040)*f*g^4-4352*w*f*g^3-12928*f*g^2+(512*w+512)*f*g+3584*w*f+160*g^8+(-1856*w-1856)*g^7+9376*w*g^6+12416*g^5+(-14080*w-14080)*g^4+17024*w*g^3+7936*g^2+(-3584*w-3584)*g+3328*w)^1+(2592)*q^0*r^1*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^8+(-14*w-14)*f^6*g^7-83*w*f^6*g^6+92*f^6*g^5+(-100*w-100)*f^6*g^4-184*w*f^6*g^3+64*f^6*g^2+(-32*w-32)*f^6*g-128*w*f^6-6*f^5*g^8+(-90*w-90)*f^5*g^7+348*w*f^5*g^6-1128*f^5*g^5+(-540*w-540)*f^5*g^4-96*w*f^5*g^3-960*f^5*g^2+(-288*w-288)*f^5*g-768*w*f^5+9*f^4*g^8+(444*w+444)*f^4*g^7+852*w*f^4*g^6+1404*f^4*g^5+(2760*w+2760)*f^4*g^4-96*w*f^4*g^3+1152*f^4*g^2+(1344*w+1344)*f^4*g-1920*w*f^4+8*f^3*g^8+(-304*w-304)*f^3*g^7-1624*w*f^3*g^6+1888*f^3*g^5+(-1760*w-1760)*f^3*g^4-3968*w*f^3*g^3+1664*f^3*g^2+(-1024*w-1024)*f^3*g-2560*w*f^3-24*f^2*g^8+(-216*w-216)*f^2*g^7+816*w*f^2*g^6-2784*f^2*g^5+(-1440*w-1440)*f^2*g^4+192*w*f^2*g^3-2112*f^2*g^2+(-576*w-576)*f^2*g-1920*w*f^2+(192*w+192)*f*g^7+384*w*f*g^6+576*f*g^5+(960*w+960)*f*g^4-384*w*f*g^3+576*f*g^2+(768*w+768)*f*g-768*w*f+16*g^8+(-416*w-416)*g^7+1168*w*g^6+2624*g^5+(-2560*w-2560)*g^4+1472*w*g^3+2176*g^2+(-1280*w-1280)*g-128*w)^1+(2592*w)*q^1*r^0*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^8*g^6+(6*w+6)*f^8*g^5+9*w*f^8*g^4+8*f^8*g^3+(24*w+24)*f^8*g^2+16*f^8+14*f^7*g^6+(-90*w-90)*f^7*g^5-444*w*f^7*g^4+304*f^7*g^3+(-216*w-216)*f^7*g^2-192*w*f^7*g+416*f^7-83*f^6*g^6+(-348*w-348)*f^6*g^5+852*w*f^6*g^4-1624*f^6*g^3+(-816*w-816)*f^6*g^2+384*w*f^6*g+1168*f^6+92*f^5*g^6+(1128*w+1128)*f^5*g^5+1404*w*f^5*g^4+1888*f^5*g^3+(2784*w+2784)*f^5*g^2+576*w*f^5*g+2624*f^5+100*f^4*g^6+(-540*w-540)*f^4*g^5-2760*w*f^4*g^4+1760*f^4*g^3+(-1440*w-1440)*f^4*g^2-960*w*f^4*g+2560*f^4-184*f^3*g^6+(96*w+96)*f^3*g^5-96*w*f^3*g^4-3968*f^3*g^3+(-192*w-192)*f^3*g^2-384*w*f^3*g+1472*f^3+64*f^2*g^6+(960*w+960)*f^2*g^5+1152*w*f^2*g^4+1664*f^2*g^3+(2112*w+2112)*f^2*g^2+576*w*f^2*g+2176*f^2+32*f*g^6+(-288*w-288)*f*g^5-1344*w*f*g^4+1024*f*g^3+(-576*w-576)*f*g^2-768*w*f*g+1280*f-128*g^6+(768*w+768)*g^5-1920*w*g^4-2560*g^3+(1920*w+1920)*g^2-768*w*g-128)^1+(18144*w)*q^1*r^1*(f)^2*(f-2)^2*(f+1)^1*(f-2*w)^2*(f-w-1)^1*(f+w)^1*(f+2*w+2)^2*(f*g+(-w-1)*f+g+2*w+2)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^6+1/7*(12*w+12)*f^6*g^5-12*w*f^6*g^4+248/7*f^6*g^3+1/7*(192*w+192)*f^6*g^2+96/7*w*f^6*g-128/7*f^6-12/7*f^5*g^6+1/7*(-360*w-360)*f^5*g^5-396/7*w*f^5*g^4-96*f^5*g^3+1/7*(-576*w-576)*f^5*g^2-288/7*w*f^5*g-768/7*f^5-12*f^4*g^6+1/7*(396*w+396)*f^4*g^5+2088/7*w*f^4*g^4-1248/7*f^4*g^3+1/7*(1152*w+1152)*f^4*g^2+576/7*w*f^4*g-1920/7*f^4+248/7*f^3*g^6+(96*w+96)*f^3*g^5-1248/7*w*f^3*g^4+4096/7*f^3*g^3+1/7*(384*w+384)*f^3*g^2-1536/7*w*f^3*g-2560/7*f^3-192/7*f^2*g^6+1/7*(-576*w-576)*f^2*g^5-1152/7*w*f^2*g^4-384/7*f^2*g^3+(-576*w-576)*f^2*g^2+576/7*w*f^2*g-1920/7*f^2+96/7*f*g^6+1/7*(288*w+288)*f*g^5+576/7*w*f*g^4-1536/7*f*g^3+1/7*(-576*w-576)*f*g^2+2304/7*w*f*g-768/7*f-128/7*g^6+1/7*(768*w+768)*g^5-1920/7*w*g^4-2560/7*g^3+1/7*(1920*w+1920)*g^2-768/7*w*g-128/7)^1)
+t^6*((-2592)*q^0*r^0*(f)^3*(f-2)^3*(f+1)^2*(f-2*w)^3*(f-w-1)^2*(f+w)^2*(f+2*w+2)^3*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g^3+(-12*w-12)*f^3*g^2-6*w*f^3*g+10*f^3-6*f^2*g^3+18*w*f^2*g+12*f^2+12*f*g^3+(36*w+36)*f*g^2+48*f-8*g^3+(24*w+24)*g^2-24*w*g-8)^1+(-648)*q^0*r^1*(f)^3*(f-2)^3*(f+1)^1*(f-2*w)^3*(f-w-1)^1*(f+w)^1*(f+2*w+2)^3*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^6*g^6-24*w*f^6*g^4+68*f^6*g^3+(72*w+72)*f^6*g^2+48*w*f^6*g-32*f^6+(-144*w-144)*f^5*g^5-144*w*f^5*g^4-288*f^5*g^3+(-144*w-144)*f^5*g^2-144*w*f^5*g-288*f^5-24*f^4*g^6+(144*w+144)*f^4*g^5+720*w*f^4*g^4-480*f^4*g^3+(360*w+360)*f^4*g^2+288*w*f^4*g-672*f^4+68*f^3*g^6+(288*w+288)*f^3*g^5-480*w*f^3*g^4+880*f^3*g^3-768*w*f^3*g-736*f^3-72*f^2*g^6+(-144*w-144)*f^2*g^5-360*w*f^2*g^4+(-1440*w-1440)*f^2*g^2+288*w*f^2*g-576*f^2+48*f*g^6+(144*w+144)*f*g^5+288*w*f*g^4-768*f*g^3+(-288*w-288)*f*g^2+1152*w*f*g-384*f-32*g^6+(288*w+288)*g^5-672*w*g^4-736*g^3+(576*w+576)*g^2-384*w*g-128)^1+(-15552*w)*q^1*r^0*(f)^3*(f-2)^3*(f+1)^2*(f-2*w)^3*(f-w-1)^2*(f+w)^2*(f+2*w+2)^3*(f*g^3+(3*w+3)*f*g^2+4*f+g^3+(-6*w-6)*g^2+4)^1*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1+(-2592*w)*q^1*r^1*(f)^3*(f-2)^3*(f+1)^1*(f-2*w)^3*(f-w-1)^1*(f+w)^1*(f+2*w+2)^3*(f^2*g^2-4*w*f^2*g+(-4*w-4)*f^2-4*f*g^2-8*w*f*g+(4*w+4)*f+4*g^2-4*w*g+8*w+8)^3*(f^3*g+(-w-1)*f^3-3*f^2*g+(-6*w-6)*f^2+4*g-4*w-4)^1*(f^3*g^3+(6*w+6)*f^3*g^2+12*w*f^3*g-8*f^3+12*f^2*g^3-36*w*f^2*g-24*f^2-6*f*g^3+(-18*w-18)*f*g^2-24*f+10*g^3+(-12*w-12)*g^2+48*w*g-8)^1) )/
(t*(f^4*g^4-8*f^3*g^4+24*f^2*g^4-32*f*g^4+16*g^4+4*f^4*g^3-8*f^3*g^3-12*f^2*g^3
        +16*f*g^3+16*g^3+12*f^4*g^2+84*f^3*g^2+72*f^2*g^2+48*f*g^2+48*g^2
        +16*f^4*g+16*f^3*g-48*f^2*g-80*f*g-32*g+16*f^4-32*f^3-48*f^2+64*f+64))^3
];






==> auxfiles/R6basis.txt <==
basis := 
[
    [
        (((648*f^3 + 1296*f^2 + 2592*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^4
            + (-5184*f^3 - 10368*f^2 - 20736*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f 
            - 8)*g)/(g^6 + (-6*f^3 - 36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + (9*f^6 +
            108*f^5 + 324*f^4 + 72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 9*f^4 + 
            8*f^3 - 24*f^2 + 16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 96)/(f^3 - 
            3*f^2 + 4)*g^2 + 16)*r*q + ((-36*f^3 - 216*f^2 - 144)/(f^3 - 3*f^2 + 
            4)*g^6 + (-108*f^6 - 1296*f^5 - 3888*f^4 - 864*f^3 - 5184*f^2 - 
            1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^5 + 648*g^4 + 
            (-288*f^3 - 1728*f^2 - 1152)/(f^3 - 3*f^2 + 4)*g^3 + (-432*f^6 - 
            5184*f^5 - 15552*f^4 - 3456*f^3 - 20736*f^2 - 6912)/(f^6 - 6*f^5 + 
            9*f^4 + 8*f^3 - 24*f^2 + 16)*g^2 + (-576*f^3 - 3456*f^2 - 2304)/(f^3 -
            3*f^2 + 4))/(g^6 + (-6*f^3 - 36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + 
            (9*f^6 + 108*f^5 + 324*f^4 + 72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 
            9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 
            96)/(f^3 - 3*f^2 + 4)*g^2 + 16))*s^2 + ((((72*w + 36)*f^6 + (864*w + 
            432)*f^5 + (2592*w + 1296)*f^4 + (576*w + 288)*f^3 + (3456*w + 
            1728)*f^2 + (1152*w + 576))/(f^3 - 3*f^2 + 4)*g^7 + ((-216*w - 
            108)*f^9 + (3888*w + 1944)*f^8 + (20736*w + 10368)*f^6 + (31104*w + 
            15552)*f^5 + (-10368*w - 5184)*f^3 + (62208*w + 31104)*f^2 - 13824*w -
            6912)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^6 + ((-288*w - 
            144)*f^6 + (-3456*w - 1728)*f^5 + (-10368*w - 5184)*f^4 + (-2304*w - 
            1152)*f^3 + (-13824*w - 6912)*f^2 - 4608*w - 2304)/(f^3 - 3*f^2 + 
            4)*g^4 + ((1728*w + 864)*f^9 + (-31104*w - 15552)*f^8 + (-165888*w - 
            82944)*f^6 + (-248832*w - 124416)*f^5 + (82944*w + 41472)*f^3 + 
            (-497664*w - 248832)*f^2 + (110592*w + 55296))/(f^6 - 6*f^5 + 9*f^4 + 
            8*f^3 - 24*f^2 + 16)*g^3 + ((-2304*w - 1152)*f^6 + (-27648*w - 
            13824)*f^5 + (-82944*w - 41472)*f^4 + (-18432*w - 9216)*f^3 + 
            (-110592*w - 55296)*f^2 - 36864*w - 18432)/(f^3 - 3*f^2 + 4)*g)/(g^6 +
            (-6*f^3 - 36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + (9*f^6 + 108*f^5 + 
            324*f^4 + 72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 
            24*f^2 + 16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 96)/(f^3 - 3*f^2 + 
            4)*g^2 + 16)*q + (((-72*w - 36)*f^3 + (-144*w - 72)*f^2 + (-288*w - 
            144)*f)/(f^2 - f - 2)*g^9 + ((-648*w - 324)*f^6 + (-5184*w - 2592)*f^5
            + (-10368*w - 5184)*f^4 + (-18144*w - 9072)*f^3 + (-5184*w - 2592)*f^2
            + (-10368*w - 5184)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^8 + 
            ((6912*w + 3456)*f^3 + (13824*w + 6912)*f^2 + (27648*w + 
            13824)*f)/(f^2 - f - 2)*g^6 + ((-5184*w - 2592)*f^6 + (-41472*w - 
            20736)*f^5 + (-82944*w - 41472)*f^4 + (-145152*w - 72576)*f^3 + 
            (-41472*w - 20736)*f^2 + (-82944*w - 41472)*f)/(f^5 - 4*f^4 + f^3 + 
            10*f^2 - 4*f - 8)*g^5 + ((-3456*w - 1728)*f^3 + (-6912*w - 3456)*f^2 +
            (-13824*w - 6912)*f)/(f^2 - f - 2)*g^3 + ((-10368*w - 5184)*f^6 + 
            (-82944*w - 41472)*f^5 + (-165888*w - 82944)*f^4 + (-290304*w - 
            145152)*f^3 + (-82944*w - 41472)*f^2 + (-165888*w - 82944)*f)/(f^5 - 
            4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^2 + ((-4608*w - 2304)*f^3 + (-9216*w
            - 4608)*f^2 + (-18432*w - 9216)*f)/(f^2 - f - 2))/(g^6 + (-6*f^3 - 
            36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + (9*f^6 + 108*f^5 + 324*f^4 + 
            72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 96)/(f^3 - 3*f^2 + 4)*g^2 + 
            16)*r)*s + ((-36*f^6 - 288*f^5 - 576*f^4 - 1008*f^3 - 288*f^2 - 
            576*f)/(f^2 - f - 2)*g^10 + (-108*f^9 - 1512*f^8 - 6912*f^7 - 
            13824*f^6 - 22464*f^5 - 13824*f^4 - 22464*f^3 - 3456*f^2 - 
            6912*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^9 + (648*f^4 - 
            5184*f)*g^8 + (432*f^9 + 6048*f^8 + 27648*f^7 + 55296*f^6 + 89856*f^5 
            + 55296*f^4 + 89856*f^3 + 13824*f^2 + 27648*f)/(f^5 - 4*f^4 + f^3 + 
            10*f^2 - 4*f - 8)*g^6 + (-5184*f^4 + 41472*f)*g^5 + (1728*f^6 + 
            13824*f^5 + 27648*f^4 + 48384*f^3 + 13824*f^2 + 27648*f)/(f^2 - f - 
            2)*g^4 + (3456*f^9 + 48384*f^8 + 221184*f^7 + 442368*f^6 + 718848*f^5 
            + 442368*f^4 + 718848*f^3 + 110592*f^2 + 221184*f)/(f^5 - 4*f^4 + f^3 
            + 10*f^2 - 4*f - 8)*g^3 + (4608*f^6 + 36864*f^5 + 73728*f^4 + 
            129024*f^3 + 36864*f^2 + 73728*f)/(f^2 - f - 2)*g)/(g^6 + (-6*f^3 - 
            36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + (9*f^6 + 108*f^5 + 324*f^4 + 
            72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 96)/(f^3 - 3*f^2 + 4)*g^2 + 
            16)*r*q + ((3*f^6 + 36*f^5 + 108*f^4 + 24*f^3 + 144*f^2 + 48)*g^12 + 
            (18*f^9 + 972*f^7 + 1188*f^6 + 3888*f^4 + 864*f^3 + 1152)/(f^3 - 3*f^2
            + 4)*g^11 + (-81*f^12 + 972*f^11 + 8748*f^10 + 7452*f^9 + 64152*f^8 + 
            69984*f^7 + 27216*f^6 + 46656*f^5 + 139968*f^4 - 20736*f^3 + 62208*f^2
            - 20736)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^10 + (-276*f^6 
            - 3312*f^5 - 9936*f^4 - 2208*f^3 - 13248*f^2 - 4416)*g^9 + (1188*f^9 +
            64152*f^7 + 78408*f^6 + 256608*f^4 + 57024*f^3 + 76032)/(f^3 - 3*f^2 +
            4)*g^8 + (-648*f^12 + 7776*f^11 + 69984*f^10 + 59616*f^9 + 513216*f^8 
            + 559872*f^7 + 217728*f^6 + 373248*f^5 + 1119744*f^4 - 165888*f^3 + 
            497664*f^2 - 165888)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 +
            (-1008*f^6 - 12096*f^5 - 36288*f^4 - 8064*f^3 - 48384*f^2 - 16128)*g^6
            + (864*f^9 + 46656*f^7 + 57024*f^6 + 186624*f^4 + 41472*f^3 + 
            55296)/(f^3 - 3*f^2 + 4)*g^5 + (-1296*f^12 + 15552*f^11 + 139968*f^10 
            + 119232*f^9 + 1026432*f^8 + 1119744*f^7 + 435456*f^6 + 746496*f^5 + 
            2239488*f^4 - 331776*f^3 + 995328*f^2 - 331776)/(f^6 - 6*f^5 + 9*f^4 +
            8*f^3 - 24*f^2 + 16)*g^4 + (768*f^6 + 9216*f^5 + 27648*f^4 + 6144*f^3 
            + 36864*f^2 + 12288)*g^3 + (1152*f^9 + 62208*f^7 + 76032*f^6 + 
            248832*f^4 + 55296*f^3 + 73728)/(f^3 - 3*f^2 + 4)*g^2 + (768*f^6 + 
            9216*f^5 + 27648*f^4 + 6144*f^3 + 36864*f^2 + 12288))/(g^6 + (-6*f^3 -
            36*f^2 - 24)/(f^3 - 3*f^2 + 4)*g^5 + (9*f^6 + 108*f^5 + 324*f^4 + 
            72*f^3 + 432*f^2 + 144)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^4 + 8*g^3 + (-24*f^3 - 144*f^2 - 96)/(f^3 - 3*f^2 + 4)*g^2 + 
            16),
        ((((-1296*w - 648)*f^6 + (-15552*w - 7776)*f^5 + (-46656*w - 23328)*f^4 + 
            (-10368*w - 5184)*f^3 + (-62208*w - 31104)*f^2 - 20736*w - 10368)/(f^6
            - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + ((3888*w + 1944)*f^9 + 
            (-69984*w - 34992)*f^8 + (-373248*w - 186624)*f^6 + (-559872*w - 
            279936)*f^5 + (186624*w + 93312)*f^3 + (-1119744*w - 559872)*f^2 + 
            (248832*w + 124416))/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4
            + 48*f^3 - 144*f^2 + 64)*g^6 + ((5184*w + 2592)*f^6 + (62208*w + 
            31104)*f^5 + (186624*w + 93312)*f^4 + (41472*w + 20736)*f^3 + 
            (248832*w + 124416)*f^2 + (82944*w + 41472))/(f^6 - 6*f^5 + 9*f^4 + 
            8*f^3 - 24*f^2 + 16)*g^4 + ((-31104*w - 15552)*f^9 + (559872*w + 
            279936)*f^8 + (2985984*w + 1492992)*f^6 + (4478976*w + 2239488)*f^5 + 
            (-1492992*w - 746496)*f^3 + (8957952*w + 4478976)*f^2 - 1990656*w - 
            995328)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 
            144*f^2 + 64)*g^3 + ((41472*w + 20736)*f^6 + (497664*w + 248832)*f^5 +
            (1492992*w + 746496)*f^4 + (331776*w + 165888)*f^3 + (1990656*w + 
            995328)*f^2 + (663552*w + 331776))/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 
            24*f^2 + 16)*g)/(g^9 + (-9*f^3 - 54*f^2 - 36)/(f^3 - 3*f^2 + 4)*g^8 + 
            (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 1296*f^2 + 432)/(f^6 - 6*f^5 +
            9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + (-15*f^9 - 594*f^8 - 2592*f^7 - 
            6336*f^6 - 4752*f^5 - 10368*f^4 - 720*f^3 - 9504*f^2 - 960)/(f^9 - 
            9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 
            64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 - 3*f^2 + 4)*g^5 + (108*f^6 +
            1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2 + 1728)/(f^6 - 6*f^5 + 9*f^4 
            + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + (-144*f^3 - 864*f^2 - 576)/(f^3 
            - 3*f^2 + 4)*g^2 + 64)*q + (((1296*w + 648)*f^3 + (2592*w + 1296)*f^2 
            + (5184*w + 2592)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^9 + 
            ((11664*w + 5832)*f^6 + (93312*w + 46656)*f^5 + (186624*w + 93312)*f^4
            + (326592*w + 163296)*f^3 + (93312*w + 46656)*f^2 + (186624*w + 
            93312)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 
            16*f - 32)*g^8 + ((-124416*w - 62208)*f^3 + (-248832*w - 124416)*f^2 +
            (-497664*w - 248832)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^6 + 
            ((93312*w + 46656)*f^6 + (746496*w + 373248)*f^5 + (1492992*w + 
            746496)*f^4 + (2612736*w + 1306368)*f^3 + (746496*w + 373248)*f^2 + 
            (1492992*w + 746496)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 
            8*f^3 + 64*f^2 - 16*f - 32)*g^5 + ((62208*w + 31104)*f^3 + (124416*w +
            62208)*f^2 + (248832*w + 124416)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f 
            - 8)*g^3 + ((186624*w + 93312)*f^6 + (1492992*w + 746496)*f^5 + 
            (2985984*w + 1492992)*f^4 + (5225472*w + 2612736)*f^3 + (1492992*w + 
            746496)*f^2 + (2985984*w + 1492992)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 
            - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^2 + ((82944*w + 41472)*f^3 + 
            (165888*w + 82944)*f^2 + (331776*w + 165888)*f)/(f^5 - 4*f^4 + f^3 + 
            10*f^2 - 4*f - 8))/(g^9 + (-9*f^3 - 54*f^2 - 36)/(f^3 - 3*f^2 + 4)*g^8
            + (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 1296*f^2 + 432)/(f^6 - 6*f^5
            + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + (-15*f^9 - 594*f^8 - 2592*f^7 - 
            6336*f^6 - 4752*f^5 - 10368*f^4 - 720*f^3 - 9504*f^2 - 960)/(f^9 - 
            9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 
            64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 - 3*f^2 + 4)*g^5 + (108*f^6 +
            1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2 + 1728)/(f^6 - 6*f^5 + 9*f^4 
            + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + (-144*f^3 - 864*f^2 - 576)/(f^3 
            - 3*f^2 + 4)*g^2 + 64)*r)*s^3 + (((3888*f^6 + 31104*f^5 + 62208*f^4 + 
            108864*f^3 + 31104*f^2 + 62208*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 
            8)*g^10 + (11664*f^9 + 163296*f^8 + 746496*f^7 + 1492992*f^6 + 
            2426112*f^5 + 1492992*f^4 + 2426112*f^3 + 373248*f^2 + 746496*f)/(f^8 
            - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^9 +
            (-69984*f^3 - 139968*f^2 - 279936*f)/(f^2 - f - 2)*g^8 + (-46656*f^9 -
            653184*f^8 - 2985984*f^7 - 5971968*f^6 - 9704448*f^5 - 5971968*f^4 - 
            9704448*f^3 - 1492992*f^2 - 2985984*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 
            - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^6 + (559872*f^3 + 1119744*f^2
            + 2239488*f)/(f^2 - f - 2)*g^5 + (-186624*f^6 - 1492992*f^5 - 
            2985984*f^4 - 5225472*f^3 - 1492992*f^2 - 2985984*f)/(f^5 - 4*f^4 + 
            f^3 + 10*f^2 - 4*f - 8)*g^4 + (-373248*f^9 - 5225472*f^8 - 
            23887872*f^7 - 47775744*f^6 - 77635584*f^5 - 47775744*f^4 - 
            77635584*f^3 - 11943936*f^2 - 23887872*f)/(f^8 - 7*f^7 + 13*f^6 + 
            11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^3 + (-497664*f^6 - 
            3981312*f^5 - 7962624*f^4 - 13934592*f^3 - 3981312*f^2 - 
            7962624*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g)/(g^9 + (-9*f^3 - 
            54*f^2 - 36)/(f^3 - 3*f^2 + 4)*g^8 + (27*f^6 + 324*f^5 + 972*f^4 + 
            216*f^3 + 1296*f^2 + 432)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^7 + (-15*f^9 - 594*f^8 - 2592*f^7 - 6336*f^6 - 4752*f^5 - 
            10368*f^4 - 720*f^3 - 9504*f^2 - 960)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 -
            72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^6 + (-72*f^3 - 432*f^2 - 
            288)/(f^3 - 3*f^2 + 4)*g^5 + (108*f^6 + 1296*f^5 + 3888*f^4 + 864*f^3 
            + 5184*f^2 + 1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 
            48*g^3 + (-144*f^3 - 864*f^2 - 576)/(f^3 - 3*f^2 + 4)*g^2 + 64)*r*q + 
            ((-108*f^6 - 1296*f^5 - 3888*f^4 - 864*f^3 - 5184*f^2 - 1728)/(f^3 - 
            3*f^2 + 4)*g^12 + (-648*f^9 - 46656*f^8 - 174960*f^7 - 462672*f^6 - 
            373248*f^5 - 699840*f^4 - 31104*f^3 - 746496*f^2 - 41472)/(f^6 - 6*f^5
            + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^11 + (2916*f^12 - 34992*f^11 - 
            314928*f^10 - 268272*f^9 - 2309472*f^8 - 2519424*f^7 - 979776*f^6 - 
            1679616*f^5 - 5038848*f^4 + 746496*f^3 - 2239488*f^2 + 746496)/(f^9 - 
            9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 
            64)*g^10 + (9936*f^6 + 119232*f^5 + 357696*f^4 + 79488*f^3 + 
            476928*f^2 + 158976)/(f^3 - 3*f^2 + 4)*g^9 + (-42768*f^9 + 699840*f^8 
            - 209952*f^7 + 3475872*f^6 + 5598720*f^5 - 839808*f^4 - 2052864*f^3 + 
            11197440*f^2 - 2737152)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^8 + (23328*f^12 - 279936*f^11 - 2519424*f^10 - 2146176*f^9 - 
            18475776*f^8 - 20155392*f^7 - 7838208*f^6 - 13436928*f^5 - 
            40310784*f^4 + 5971968*f^3 - 17915904*f^2 + 5971968)/(f^9 - 9*f^8 + 
            27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^7 + 
            (36288*f^6 + 435456*f^5 + 1306368*f^4 + 290304*f^3 + 1741824*f^2 + 
            580608)/(f^3 - 3*f^2 + 4)*g^6 + (-31104*f^9 - 2239488*f^8 - 
            8398080*f^7 - 22208256*f^6 - 17915904*f^5 - 33592320*f^4 - 1492992*f^3
            - 35831808*f^2 - 1990656)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 
            16)*g^5 + (46656*f^12 - 559872*f^11 - 5038848*f^10 - 4292352*f^9 - 
            36951552*f^8 - 40310784*f^7 - 15676416*f^6 - 26873856*f^5 - 
            80621568*f^4 + 11943936*f^3 - 35831808*f^2 + 11943936)/(f^9 - 9*f^8 + 
            27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^4 + 
            (-27648*f^6 - 331776*f^5 - 995328*f^4 - 221184*f^3 - 1327104*f^2 - 
            442368)/(f^3 - 3*f^2 + 4)*g^3 + (-41472*f^9 - 2985984*f^8 - 
            11197440*f^7 - 29611008*f^6 - 23887872*f^5 - 44789760*f^4 - 
            1990656*f^3 - 47775744*f^2 - 2654208)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 
            24*f^2 + 16)*g^2 + (-27648*f^6 - 331776*f^5 - 995328*f^4 - 221184*f^3 
            - 1327104*f^2 - 442368)/(f^3 - 3*f^2 + 4))/(g^9 + (-9*f^3 - 54*f^2 - 
            36)/(f^3 - 3*f^2 + 4)*g^8 + (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 
            1296*f^2 + 432)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + 
            (-15*f^9 - 594*f^8 - 2592*f^7 - 6336*f^6 - 4752*f^5 - 10368*f^4 - 
            720*f^3 - 9504*f^2 - 960)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 
            108*f^4 + 48*f^3 - 144*f^2 + 64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 
            - 3*f^2 + 4)*g^5 + (108*f^6 + 1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2
            + 1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + 
            (-144*f^3 - 864*f^2 - 576)/(f^3 - 3*f^2 + 4)*g^2 + 64))*s^2 + 
            ((((216*w + 108)*f^9 + (3888*w + 1944)*f^8 + (23328*w + 11664)*f^7 + 
            (49248*w + 24624)*f^6 + (31104*w + 15552)*f^5 + (93312*w + 46656)*f^4 
            + (10368*w + 5184)*f^3 + (62208*w + 31104)*f^2 + (13824*w + 
            6912))/(f^3 - 3*f^2 + 4)*g^13 + ((23328*w + 11664)*f^11 + (209952*w + 
            104976)*f^10 + (629856*w + 314928)*f^9 + (1539648*w + 769824)*f^8 + 
            (1679616*w + 839808)*f^7 + (2519424*w + 1259712)*f^6 + (1119744*w + 
            559872)*f^5 + (3359232*w + 1679616)*f^4 + (1492992*w + 
            746496)*f^2)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^12 + 
            ((-5832*w - 2916)*f^15 + (524880*w + 262440)*f^13 + (1458000*w + 
            729000)*f^12 + (17635968*w + 8817984)*f^10 + (11664000*w + 
            5832000)*f^9 + (25194240*w + 12597120)*f^7 + (21461760*w + 
            10730880)*f^6 + (33592320*w + 16796160)*f^4 + (-7464960*w - 
            3732480)*f^3 - 5971968*w - 2985984)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 
            72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^11 + ((12528*w + 6264)*f^9
            + (-194400*w - 97200)*f^8 + (93312*w + 46656)*f^7 + (-922752*w - 
            461376)*f^6 + (-1555200*w - 777600)*f^5 + (373248*w + 186624)*f^4 + 
            (601344*w + 300672)*f^3 + (-3110400*w - 1555200)*f^2 + (801792*w + 
            400896))/(f^3 - 3*f^2 + 4)*g^10 + ((23328*w + 11664)*f^15 + 
            (-2099520*w - 1049760)*f^13 + (-5832000*w - 2916000)*f^12 + 
            (-70543872*w - 35271936)*f^10 + (-46656000*w - 23328000)*f^9 + 
            (-100776960*w - 50388480)*f^7 + (-85847040*w - 42923520)*f^6 + 
            (-134369280*w - 67184640)*f^4 + (29859840*w + 14929920)*f^3 + 
            (23887872*w + 11943936))/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 
            108*f^4 + 48*f^3 - 144*f^2 + 64)*g^8 + ((-103680*w - 51840)*f^9 + 
            (1492992*w + 746496)*f^8 + (-1119744*w - 559872)*f^7 + (6594048*w + 
            3297024)*f^6 + (11943936*w + 5971968)*f^5 + (-4478976*w - 2239488)*f^4
            + (-4976640*w - 2488320)*f^3 + (23887872*w + 11943936)*f^2 - 6635520*w
            - 3317760)/(f^3 - 3*f^2 + 4)*g^7 + ((-1119744*w - 559872)*f^11 + 
            (-10077696*w - 5038848)*f^10 + (-30233088*w - 15116544)*f^9 + 
            (-73903104*w - 36951552)*f^8 + (-80621568*w - 40310784)*f^7 + 
            (-120932352*w - 60466176)*f^6 + (-53747712*w - 26873856)*f^5 + 
            (-161243136*w - 80621568)*f^4 + (-71663616*w - 35831808)*f^2)/(f^6 - 
            6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^6 + ((186624*w + 93312)*f^15 + 
            (-16796160*w - 8398080)*f^13 + (-46656000*w - 23328000)*f^12 + 
            (-564350976*w - 282175488)*f^10 + (-373248000*w - 186624000)*f^9 + 
            (-806215680*w - 403107840)*f^7 + (-686776320*w - 343388160)*f^6 + 
            (-1074954240*w - 537477120)*f^4 + (238878720*w + 119439360)*f^3 + 
            (191102976*w + 95551488))/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 
            108*f^4 + 48*f^3 - 144*f^2 + 64)*g^5 + ((-69120*w - 34560)*f^9 + 
            (-1244160*w - 622080)*f^8 + (-7464960*w - 3732480)*f^7 + (-15759360*w 
            - 7879680)*f^6 + (-9953280*w - 4976640)*f^5 + (-29859840*w - 
            14929920)*f^4 + (-3317760*w - 1658880)*f^3 + (-19906560*w - 
            9953280)*f^2 - 4423680*w - 2211840)/(f^3 - 3*f^2 + 4)*g^4 + 
            ((-2985984*w - 1492992)*f^11 + (-26873856*w - 13436928)*f^10 + 
            (-80621568*w - 40310784)*f^9 + (-197074944*w - 98537472)*f^8 + 
            (-214990848*w - 107495424)*f^7 + (-322486272*w - 161243136)*f^6 + 
            (-143327232*w - 71663616)*f^5 + (-429981696*w - 214990848)*f^4 + 
            (-191102976*w - 95551488)*f^2)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 +
            16)*g^3 + ((-110592*w - 55296)*f^9 + (-1990656*w - 995328)*f^8 + 
            (-11943936*w - 5971968)*f^7 + (-25214976*w - 12607488)*f^6 + 
            (-15925248*w - 7962624)*f^5 + (-47775744*w - 23887872)*f^4 + 
            (-5308416*w - 2654208)*f^3 + (-31850496*w - 15925248)*f^2 - 7077888*w 
            - 3538944)/(f^3 - 3*f^2 + 4)*g)/(g^9 + (-9*f^3 - 54*f^2 - 36)/(f^3 - 
            3*f^2 + 4)*g^8 + (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 1296*f^2 + 
            432)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + (-15*f^9 - 
            594*f^8 - 2592*f^7 - 6336*f^6 - 4752*f^5 - 10368*f^4 - 720*f^3 - 
            9504*f^2 - 960)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 
            48*f^3 - 144*f^2 + 64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 - 3*f^2 + 
            4)*g^5 + (108*f^6 + 1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2 + 
            1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + 
            (-144*f^3 - 864*f^2 - 576)/(f^3 - 3*f^2 + 4)*g^2 + 64)*q + (((-216*w -
            108)*f^6 + (-1728*w - 864)*f^5 + (-3456*w - 1728)*f^4 + (-6048*w - 
            3024)*f^3 + (-1728*w - 864)*f^2 + (-3456*w - 1728)*f)/(f^2 - f - 
            2)*g^15 + ((-2592*w - 1296)*f^9 + (-36288*w - 18144)*f^8 + (-165888*w 
            - 82944)*f^7 + (-331776*w - 165888)*f^6 + (-539136*w - 269568)*f^5 + 
            (-331776*w - 165888)*f^4 + (-539136*w - 269568)*f^3 + (-82944*w - 
            41472)*f^2 + (-165888*w - 82944)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f 
            - 8)*g^14 + ((-1944*w - 972)*f^12 + (-143856*w - 71928)*f^11 + 
            (-812592*w - 406296)*f^10 + (-2997648*w - 1498824)*f^9 + (-5995296*w -
            2997648)*f^8 + (-9891072*w - 4945536)*f^7 + (-8771328*w - 4385664)*f^6
            + (-10824192*w - 5412096)*f^5 + (-4852224*w - 2426112)*f^4 + 
            (-9082368*w - 4541184)*f^3 + (-248832*w - 124416)*f^2 + (-497664*w - 
            248832)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 
            16*f - 32)*g^13 + ((54000*w + 27000)*f^6 + (432000*w + 216000)*f^5 + 
            (864000*w + 432000)*f^4 + (1512000*w + 756000)*f^3 + (432000*w + 
            216000)*f^2 + (864000*w + 432000)*f)/(f^2 - f - 2)*g^12 + ((28512*w + 
            14256)*f^9 + (399168*w + 199584)*f^8 + (1824768*w + 912384)*f^7 + 
            (3649536*w + 1824768)*f^6 + (5930496*w + 2965248)*f^5 + (3649536*w + 
            1824768)*f^4 + (5930496*w + 2965248)*f^3 + (912384*w + 456192)*f^2 + 
            (1824768*w + 912384)*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^11 + 
            ((-443232*w - 221616)*f^12 + (1213056*w + 606528)*f^11 + (-15209856*w 
            - 7604928)*f^10 + (-37231488*w - 18615744)*f^9 + (-74462976*w - 
            37231488)*f^8 + (-78382080*w - 39191040)*f^7 + (-95178240*w - 
            47589120)*f^6 + (-291133440*w - 145566720)*f^5 + (-17915904*w - 
            8957952)*f^4 + (106002432*w + 53001216)*f^3 + (-56733696*w - 
            28366848)*f^2 + (-113467392*w - 56733696)*f)/(f^8 - 7*f^7 + 13*f^6 + 
            11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^10 + ((432000*w + 
            216000)*f^6 + (3456000*w + 1728000)*f^5 + (6912000*w + 3456000)*f^4 + 
            (12096000*w + 6048000)*f^3 + (3456000*w + 1728000)*f^2 + (6912000*w + 
            3456000)*f)/(f^2 - f - 2)*g^9 + ((31104*w + 15552)*f^9 + (435456*w + 
            217728)*f^8 + (1990656*w + 995328)*f^7 + (3981312*w + 1990656)*f^6 + 
            (6469632*w + 3234816)*f^5 + (3981312*w + 1990656)*f^4 + (6469632*w + 
            3234816)*f^3 + (995328*w + 497664)*f^2 + (1990656*w + 995328)*f)/(f^5 
            - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^8 + ((-93312*w - 46656)*f^12 + 
            (-6905088*w - 3452544)*f^11 + (-39004416*w - 19502208)*f^10 + 
            (-143887104*w - 71943552)*f^9 + (-287774208*w - 143887104)*f^8 + 
            (-474771456*w - 237385728)*f^7 + (-421023744*w - 210511872)*f^6 + 
            (-519561216*w - 259780608)*f^5 + (-232906752*w - 116453376)*f^4 + 
            (-435953664*w - 217976832)*f^3 + (-11943936*w - 5971968)*f^2 + 
            (-23887872*w - 11943936)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 
            8*f^3 + 64*f^2 - 16*f - 32)*g^7 + ((794880*w + 397440)*f^6 + 
            (6359040*w + 3179520)*f^5 + (12718080*w + 6359040)*f^4 + (22256640*w +
            11128320)*f^3 + (6359040*w + 3179520)*f^2 + (12718080*w + 
            6359040)*f)/(f^2 - f - 2)*g^6 + ((-663552*w - 331776)*f^9 + 
            (-9289728*w - 4644864)*f^8 + (-42467328*w - 21233664)*f^7 + 
            (-84934656*w - 42467328)*f^6 + (-138018816*w - 69009408)*f^5 + 
            (-84934656*w - 42467328)*f^4 + (-138018816*w - 69009408)*f^3 + 
            (-21233664*w - 10616832)*f^2 + (-42467328*w - 21233664)*f)/(f^5 - 
            4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^5 + ((-124416*w - 62208)*f^12 + 
            (-9206784*w - 4603392)*f^11 + (-52005888*w - 26002944)*f^10 + 
            (-191849472*w - 95924736)*f^9 + (-383698944*w - 191849472)*f^8 + 
            (-633028608*w - 316514304)*f^7 + (-561364992*w - 280682496)*f^6 + 
            (-692748288*w - 346374144)*f^5 + (-310542336*w - 155271168)*f^4 + 
            (-581271552*w - 290635776)*f^3 + (-15925248*w - 7962624)*f^2 + 
            (-31850496*w - 15925248)*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 
            8*f^3 + 64*f^2 - 16*f - 32)*g^4 + ((-276480*w - 138240)*f^6 + 
            (-2211840*w - 1105920)*f^5 + (-4423680*w - 2211840)*f^4 + (-7741440*w 
            - 3870720)*f^3 + (-2211840*w - 1105920)*f^2 + (-4423680*w - 
            2211840)*f)/(f^2 - f - 2)*g^3 + ((-663552*w - 331776)*f^9 + 
            (-9289728*w - 4644864)*f^8 + (-42467328*w - 21233664)*f^7 + 
            (-84934656*w - 42467328)*f^6 + (-138018816*w - 69009408)*f^5 + 
            (-84934656*w - 42467328)*f^4 + (-138018816*w - 69009408)*f^3 + 
            (-21233664*w - 10616832)*f^2 + (-42467328*w - 21233664)*f)/(f^5 - 
            4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^2 + ((-221184*w - 110592)*f^6 + 
            (-1769472*w - 884736)*f^5 + (-3538944*w - 1769472)*f^4 + (-6193152*w -
            3096576)*f^3 + (-1769472*w - 884736)*f^2 + (-3538944*w - 
            1769472)*f)/(f^2 - f - 2))/(g^9 + (-9*f^3 - 54*f^2 - 36)/(f^3 - 3*f^2 
            + 4)*g^8 + (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 1296*f^2 + 
            432)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + (-15*f^9 - 
            594*f^8 - 2592*f^7 - 6336*f^6 - 4752*f^5 - 10368*f^4 - 720*f^3 - 
            9504*f^2 - 960)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 
            48*f^3 - 144*f^2 + 64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 - 3*f^2 + 
            4)*g^5 + (108*f^6 + 1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2 + 
            1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + 
            (-144*f^3 - 864*f^2 - 576)/(f^3 - 3*f^2 + 4)*g^2 + 64)*r)*s + 
            ((-108*f^9 - 1512*f^8 - 6912*f^7 - 13824*f^6 - 22464*f^5 - 13824*f^4 -
            22464*f^3 - 3456*f^2 - 6912*f)/(f^2 - f - 2)*g^16 + (-648*f^12 - 
            1296*f^11 - 37584*f^10 - 112752*f^9 - 225504*f^8 - 311040*f^7 - 
            311040*f^6 - 622080*f^5 - 124416*f^4 - 41472*f^3 - 82944*f^2 - 
            165888*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^15 + (2916*f^15 - 
            29160*f^14 - 373248*f^13 - 1038096*f^12 - 4105728*f^11 - 8211456*f^10 
            - 15256512*f^9 - 13716864*f^8 - 12317184*f^7 - 16049664*f^6 - 
            20901888*f^5 - 1492992*f^4 - 8211456*f^3 + 1492992*f^2 + 
            2985984*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 
            16*f - 32)*g^14 + (10800*f^9 + 151200*f^8 + 691200*f^7 + 1382400*f^6 +
            2246400*f^5 + 1382400*f^4 + 2246400*f^3 + 345600*f^2 + 691200*f)/(f^2 
            - f - 2)*g^13 + (-37584*f^12 - 75168*f^11 - 2179872*f^10 - 6539616*f^9
            - 13079232*f^8 - 18040320*f^7 - 18040320*f^6 - 36080640*f^5 - 
            7216128*f^4 - 2405376*f^3 - 4810752*f^2 - 9621504*f)/(f^5 - 4*f^4 + 
            f^3 + 10*f^2 - 4*f - 8)*g^12 + (-43200*f^9 - 604800*f^8 - 2764800*f^7 
            - 5529600*f^6 - 8985600*f^5 - 5529600*f^4 - 8985600*f^3 - 1382400*f^2 
            - 2764800*f)/(f^2 - f - 2)*g^10 + (311040*f^12 + 622080*f^11 + 
            18040320*f^10 + 54120960*f^9 + 108241920*f^8 + 149299200*f^7 + 
            149299200*f^6 + 298598400*f^5 + 59719680*f^4 + 19906560*f^3 + 
            39813120*f^2 + 79626240*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 - 4*f - 8)*g^9 
            + (-139968*f^15 + 1399680*f^14 + 17915904*f^13 + 49828608*f^12 + 
            197074944*f^11 + 394149888*f^10 + 732312576*f^9 + 658409472*f^8 + 
            591224832*f^7 + 770383872*f^6 + 1003290624*f^5 + 71663616*f^4 + 
            394149888*f^3 - 71663616*f^2 - 143327232*f)/(f^8 - 7*f^7 + 13*f^6 + 
            11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 - 16*f - 32)*g^8 + (-317952*f^9 - 
            4451328*f^8 - 20348928*f^7 - 40697856*f^6 - 66134016*f^5 - 
            40697856*f^4 - 66134016*f^3 - 10174464*f^2 - 20348928*f)/(f^2 - f - 
            2)*g^7 + (207360*f^12 + 414720*f^11 + 12026880*f^10 + 36080640*f^9 + 
            72161280*f^8 + 99532800*f^7 + 99532800*f^6 + 199065600*f^5 + 
            39813120*f^4 + 13271040*f^3 + 26542080*f^2 + 53084160*f)/(f^5 - 4*f^4 
            + f^3 + 10*f^2 - 4*f - 8)*g^6 + (-373248*f^15 + 3732480*f^14 + 
            47775744*f^13 + 132876288*f^12 + 525533184*f^11 + 1051066368*f^10 + 
            1952833536*f^9 + 1755758592*f^8 + 1576599552*f^7 + 2054356992*f^6 + 
            2675441664*f^5 + 191102976*f^4 + 1051066368*f^3 - 191102976*f^2 - 
            382205952*f)/(f^8 - 7*f^7 + 13*f^6 + 11*f^5 - 50*f^4 + 8*f^3 + 64*f^2 
            - 16*f - 32)*g^5 + (193536*f^9 + 2709504*f^8 + 12386304*f^7 + 
            24772608*f^6 + 40255488*f^5 + 24772608*f^4 + 40255488*f^3 + 
            6193152*f^2 + 12386304*f)/(f^2 - f - 2)*g^4 + (331776*f^12 + 
            663552*f^11 + 19243008*f^10 + 57729024*f^9 + 115458048*f^8 + 
            159252480*f^7 + 159252480*f^6 + 318504960*f^5 + 63700992*f^4 + 
            21233664*f^3 + 42467328*f^2 + 84934656*f)/(f^5 - 4*f^4 + f^3 + 10*f^2 
            - 4*f - 8)*g^3 + (221184*f^9 + 3096576*f^8 + 14155776*f^7 + 
            28311552*f^6 + 46006272*f^5 + 28311552*f^4 + 46006272*f^3 + 
            7077888*f^2 + 14155776*f)/(f^2 - f - 2)*g)/(g^9 + (-9*f^3 - 54*f^2 - 
            36)/(f^3 - 3*f^2 + 4)*g^8 + (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 
            1296*f^2 + 432)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + 
            (-15*f^9 - 594*f^8 - 2592*f^7 - 6336*f^6 - 4752*f^5 - 10368*f^4 - 
            720*f^3 - 9504*f^2 - 960)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 
            108*f^4 + 48*f^3 - 144*f^2 + 64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 
            - 3*f^2 + 4)*g^5 + (108*f^6 + 1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2
            + 1728)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + 
            (-144*f^3 - 864*f^2 - 576)/(f^3 - 3*f^2 + 4)*g^2 + 64)*r*q + ((108*f^8
            + 324*f^7 + 972*f^6 + 864*f^5 + 1296*f^4 + 1728*f^2)*g^18 + (108*f^12 
            + 648*f^11 + 5832*f^10 + 42552*f^9 + 42768*f^8 + 46656*f^7 + 
            173664*f^6 + 31104*f^5 + 93312*f^4 + 27648*f^3 + 41472*f^2 + 
            27648)/(f^3 - 3*f^2 + 4)*g^17 + (-648*f^15 + 972*f^14 + 72900*f^13 + 
            240732*f^12 + 225504*f^11 + 2449440*f^10 + 1925856*f^9 + 933120*f^8 + 
            3499200*f^7 + 3644352*f^6 + 248832*f^5 + 4665600*f^4 - 829440*f^3 + 
            248832*f^2 - 663552)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 24*f^2 + 16)*g^16 
            + (972*f^18 + 14256*f^17 + 19440*f^16 + 256608*f^15 + 2734560*f^14 + 
            8289216*f^13 + 2402784*f^12 + 21876480*f^11 + 33778944*f^10 + 
            12441600*f^9 + 48314880*f^8 + 4976640*f^7 + 18662400*f^6 + 
            18247680*f^5 + 4976640*f^4 + 5971968*f^3 + 14598144*f^2 + 
            3981312)/(f^9 - 9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 
            144*f^2 + 64)*g^15 + (-756*f^12 - 162000*f^11 - 1458000*f^10 - 
            4549392*f^9 - 10692000*f^8 - 11664000*f^7 - 18221760*f^6 - 7776000*f^5
            - 23328000*f^4 - 193536*f^3 - 10368000*f^2 - 193536)/(f^3 - 3*f^2 + 
            4)*g^14 + (7128*f^15 + 225504*f^14 + 2741040*f^13 + 16483824*f^12 + 
            52316928*f^11 + 92098944*f^10 + 131870592*f^9 + 216483840*f^8 + 
            131569920*f^7 + 266022144*f^6 + 57729024*f^5 + 175426560*f^4 + 
            9123840*f^3 + 57729024*f^2 + 7299072)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 
            24*f^2 + 16)*g^13 + (-14580*f^18 + 480816*f^17 - 4459536*f^16 + 
            2402784*f^15 - 45880992*f^14 - 78490944*f^13 - 129820320*f^12 - 
            367047936*f^11 - 456668928*f^10 + 113467392*f^9 - 580234752*f^8 - 
            1141641216*f^7 + 120185856*f^6 + 615444480*f^5 - 1141641216*f^4 - 
            89579520*f^3 + 492355584*f^2 - 59719680)/(f^9 - 9*f^8 + 27*f^7 - 
            15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^12 + (-6048*f^12 
            - 1296000*f^11 - 11664000*f^10 - 36395136*f^9 - 85536000*f^8 - 
            93312000*f^7 - 145774080*f^6 - 62208000*f^5 - 186624000*f^4 - 
            1548288*f^3 - 82944000*f^2 - 1548288)/(f^3 - 3*f^2 + 4)*g^11 + 
            (7776*f^15 + 933120*f^14 + 13296960*f^13 + 73638720*f^12 + 
            216483840*f^11 + 446777856*f^10 + 589109760*f^9 + 895795200*f^8 + 
            638254080*f^7 + 1180707840*f^6 + 238878720*f^5 + 851005440*f^4 + 
            9953280*f^3 + 238878720*f^2 + 7962624)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3 - 
            24*f^2 + 16)*g^10 + (46656*f^18 + 698112*f^17 + 850176*f^16 + 
            12441600*f^15 + 131162112*f^14 + 398794752*f^13 + 113467392*f^12 + 
            1049296896*f^11 + 1622384640*f^10 + 603168768*f^9 + 2321989632*f^8 + 
            217645056*f^7 + 903757824*f^6 + 893583360*f^5 + 217645056*f^4 + 
            286654464*f^3 + 714866688*f^2 + 191102976)/(f^9 - 9*f^8 + 27*f^7 - 
            15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^9 + (22464*f^12 -
            2384640*f^11 - 21461760*f^10 - 59173632*f^9 - 157386240*f^8 - 
            171694080*f^7 - 235975680*f^6 - 114462720*f^5 - 343388160*f^4 + 
            5750784*f^3 - 152616960*f^2 + 5750784)/(f^3 - 3*f^2 + 4)*g^8 + 
            (-165888*f^15 + 248832*f^14 + 18662400*f^13 + 61627392*f^12 + 
            57729024*f^11 + 627056640*f^10 + 493019136*f^9 + 238878720*f^8 + 
            895795200*f^7 + 932954112*f^6 + 63700992*f^5 + 1194393600*f^4 - 
            212336640*f^3 + 63700992*f^2 - 169869312)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3
            - 24*f^2 + 16)*g^7 + (62208*f^18 + 1161216*f^17 - 248832*f^16 + 
            18662400*f^15 + 173270016*f^14 + 546932736*f^13 + 120185856*f^12 + 
            1386160128*f^11 + 2179768320*f^10 + 903757824*f^9 + 3143909376*f^8 - 
            63700992*f^7 + 1337720832*f^6 + 1486356480*f^5 - 63700992*f^4 + 
            382205952*f^3 + 1189085184*f^2 + 254803968)/(f^9 - 9*f^8 + 27*f^7 - 
            15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 64)*g^6 + (138240*f^12 
            + 829440*f^11 + 7464960*f^10 + 54466560*f^9 + 54743040*f^8 + 
            59719680*f^7 + 222289920*f^6 + 39813120*f^5 + 119439360*f^4 + 
            35389440*f^3 + 53084160*f^2 + 35389440)/(f^3 - 3*f^2 + 4)*g^5 + 
            (-165888*f^15 + 248832*f^14 + 18662400*f^13 + 61627392*f^12 + 
            57729024*f^11 + 627056640*f^10 + 493019136*f^9 + 238878720*f^8 + 
            895795200*f^7 + 932954112*f^6 + 63700992*f^5 + 1194393600*f^4 - 
            212336640*f^3 + 63700992*f^2 - 169869312)/(f^6 - 6*f^5 + 9*f^4 + 8*f^3
            - 24*f^2 + 16)*g^4 + (663552*f^8 + 1990656*f^7 + 5971968*f^6 + 
            5308416*f^5 + 7962624*f^4 + 10616832*f^2)*g^3 + (110592*f^12 + 
            663552*f^11 + 5971968*f^10 + 43573248*f^9 + 43794432*f^8 + 
            47775744*f^7 + 177831936*f^6 + 31850496*f^5 + 95551488*f^4 + 
            28311552*f^3 + 42467328*f^2 + 28311552)/(f^3 - 3*f^2 + 4)*g^2 + 
            (442368*f^8 + 1327104*f^7 + 3981312*f^6 + 3538944*f^5 + 5308416*f^4 + 
            7077888*f^2))/(g^9 + (-9*f^3 - 54*f^2 - 36)/(f^3 - 3*f^2 + 4)*g^8 + 
            (27*f^6 + 324*f^5 + 972*f^4 + 216*f^3 + 1296*f^2 + 432)/(f^6 - 6*f^5 +
            9*f^4 + 8*f^3 - 24*f^2 + 16)*g^7 + (-15*f^9 - 594*f^8 - 2592*f^7 - 
            6336*f^6 - 4752*f^5 - 10368*f^4 - 720*f^3 - 9504*f^2 - 960)/(f^9 - 
            9*f^8 + 27*f^7 - 15*f^6 - 72*f^5 + 108*f^4 + 48*f^3 - 144*f^2 + 
            64)*g^6 + (-72*f^3 - 432*f^2 - 288)/(f^3 - 3*f^2 + 4)*g^5 + (108*f^6 +
            1296*f^5 + 3888*f^4 + 864*f^3 + 5184*f^2 + 1728)/(f^6 - 6*f^5 + 9*f^4 
            + 8*f^3 - 24*f^2 + 16)*g^4 + 48*g^3 + (-144*f^3 - 864*f^2 - 576)/(f^3 
            - 3*f^2 + 4)*g^2 + 64)
    ],
    [
        -36*w*s^2 + ((72*w*f^4 - 576*w*f)*g^4 + (-576*w*f^4 + 4608*w*f)*g)*r*q + 
            (3*f^6 + 36*w*f^5 + (-108*w - 108)*f^4 + 24*f^3 + 144*w*f^2 + 48)*g^6 
            + (36*w*f^6 + (-108*w - 108)*f^5 - 648*f^4 + 288*w*f^3 + (-432*w - 
            432)*f^2 + 576*w)*g^5 + ((-108*w - 108)*f^6 - 648*f^5 + 972*w*f^4 + 
            (-864*w - 864)*f^3 - 2592*f^2 - 1728*w - 1728)*g^4 + (24*f^6 + 
            288*w*f^5 + (-864*w - 864)*f^4 + 192*f^3 + 1152*w*f^2 + 384)*g^3 + 
            (144*w*f^6 + (-432*w - 432)*f^5 - 2592*f^4 + 1152*w*f^3 + (-1728*w - 
            1728)*f^2 + 2304*w)*g^2 + 48*f^6 + 576*w*f^5 + (-1728*w - 1728)*f^4 + 
            384*f^3 + 2304*w*f^2 + 768,
        ((-108*w*f^3 + (648*w + 648)*f^2 - 432*w)*g^3 + ((648*w + 648)*f^3 + 
            1944*f^2 + (2592*w + 2592))*g^2 - 432*w*f^3 + (2592*w + 2592)*f^2 - 
            1728*w)*s^2 + ((216*w*f^7 + (-1296*w - 1296)*f^6 - 864*w*f^4 + 
            (10368*w + 10368)*f^3 - 6912*w*f)*g^7 + ((-1296*w - 1296)*f^7 - 
            3888*f^6 + (5184*w + 5184)*f^4 + 31104*f^3 + (41472*w + 41472)*f)*g^6 
            + (-864*w*f^7 + (5184*w + 5184)*f^6 + 3456*w*f^4 + (-41472*w - 
            41472)*f^3 + 27648*w*f)*g^4 + ((10368*w + 10368)*f^7 + 31104*f^6 + 
            (-41472*w - 41472)*f^4 - 248832*f^3 + (-331776*w - 331776)*f)*g^3 + 
            (-6912*w*f^7 + (41472*w + 41472)*f^6 + 27648*w*f^4 + (-331776*w - 
            331776)*f^3 + 221184*w*f)*g)*r*q + (108*w*f^8 + (-324*w - 324)*f^7 + 
            972*f^6 + 864*w*f^5 + (-1296*w - 1296)*f^4 + 1728*w*f^2)*g^9 + 
            (108*w*f^9 + (-972*w - 972)*f^8 - 10368*w*f^6 + (-7776*w - 7776)*f^5 +
            5184*w*f^3 + (-15552*w - 15552)*f^2 + 6912*w)*g^8 + ((-324*w - 
            324)*f^9 - 8748*w*f^7 + (-21384*w - 21384)*f^6 - 34992*w*f^4 + 
            (-15552*w - 15552)*f^3 - 20736*w - 20736)*g^7 + (972*f^9 - 10368*w*f^8
            + (-21384*w - 21384)*f^7 - 29160*f^6 - 82944*w*f^5 + (-85536*w - 
            85536)*f^4 + 46656*f^3 - 165888*w*f^2 + 62208)*g^6 + (864*w*f^9 + 
            (-7776*w - 7776)*f^8 - 82944*w*f^6 + (-62208*w - 62208)*f^5 + 
            41472*w*f^3 + (-124416*w - 124416)*f^2 + 55296*w)*g^5 + ((-1296*w - 
            1296)*f^9 - 34992*w*f^7 + (-85536*w - 85536)*f^6 - 139968*w*f^4 + 
            (-62208*w - 62208)*f^3 - 82944*w - 82944)*g^4 + (5184*w*f^8 + 
            (-15552*w - 15552)*f^7 + 46656*f^6 + 41472*w*f^5 + (-62208*w - 
            62208)*f^4 + 82944*w*f^2)*g^3 + (1728*w*f^9 + (-15552*w - 15552)*f^8 -
            165888*w*f^6 + (-124416*w - 124416)*f^5 + 82944*w*f^3 + (-248832*w - 
            248832)*f^2 + 110592*w)*g^2 + 6912*w*f^8 + (-20736*w - 20736)*f^7 + 
            62208*f^6 + 55296*w*f^5 + (-82944*w - 82944)*f^4 + 110592*w*f^2
    ],
    [
        (36*w + 36)*s^2 + (((-72*w - 72)*f^4 + (576*w + 576)*f)*g^4 + ((576*w + 
            576)*f^4 + (-4608*w - 4608)*f)*g)*r*q + (3*f^6 + 36*f^5 + 108*f^4 + 
            24*f^3 + 144*f^2 + 48)*g^6 + (36*w*f^6 + 108*w*f^5 - 648*w*f^4 + 
            288*w*f^3 + 432*w*f^2 + 576*w)*g^5 + ((-108*w - 108)*f^6 + (648*w + 
            648)*f^5 + (-972*w - 972)*f^4 + (-864*w - 864)*f^3 + (2592*w + 
            2592)*f^2 - 1728*w - 1728)*g^4 + (24*f^6 + 288*f^5 + 864*f^4 + 192*f^3
            + 1152*f^2 + 384)*g^3 + (144*w*f^6 + 432*w*f^5 - 2592*w*f^4 + 
            1152*w*f^3 + 1728*w*f^2 + 2304*w)*g^2 + 48*f^6 + 576*f^5 + 1728*f^4 + 
            384*f^3 + 2304*f^2 + 768,
        (((108*w + 108)*f^3 + (648*w + 648)*f^2 + (432*w + 432))*g^3 + (-648*f^3 +
            1944*f^2 - 2592)*g^2 + ((432*w + 432)*f^3 + (2592*w + 2592)*f^2 + 
            (1728*w + 1728)))*s^2 + (((-216*w - 216)*f^7 + (-1296*w - 1296)*f^6 + 
            (864*w + 864)*f^4 + (10368*w + 10368)*f^3 + (6912*w + 6912)*f)*g^7 + 
            (1296*f^7 - 3888*f^6 - 5184*f^4 + 31104*f^3 - 41472*f)*g^6 + ((864*w +
            864)*f^7 + (5184*w + 5184)*f^6 + (-3456*w - 3456)*f^4 + (-41472*w - 
            41472)*f^3 + (-27648*w - 27648)*f)*g^4 + (-10368*f^7 + 31104*f^6 + 
            41472*f^4 - 248832*f^3 + 331776*f)*g^3 + ((6912*w + 6912)*f^7 + 
            (41472*w + 41472)*f^6 + (-27648*w - 27648)*f^4 + (-331776*w - 
            331776)*f^3 + (-221184*w - 221184)*f)*g)*r*q + (108*f^8 + 324*f^7 + 
            972*f^6 + 864*f^5 + 1296*f^4 + 1728*f^2)*g^9 + (108*w*f^9 + 972*w*f^8 
            - 10368*w*f^6 + 7776*w*f^5 + 5184*w*f^3 + 15552*w*f^2 + 6912*w)*g^8 + 
            ((-324*w - 324)*f^9 + (8748*w + 8748)*f^7 + (-21384*w - 21384)*f^6 + 
            (34992*w + 34992)*f^4 + (-15552*w - 15552)*f^3 - 20736*w - 20736)*g^7 
            + (972*f^9 - 10368*f^8 + 21384*f^7 - 29160*f^6 - 82944*f^5 + 85536*f^4
            + 46656*f^3 - 165888*f^2 + 62208)*g^6 + (864*w*f^9 + 7776*w*f^8 - 
            82944*w*f^6 + 62208*w*f^5 + 41472*w*f^3 + 124416*w*f^2 + 55296*w)*g^5 
            + ((-1296*w - 1296)*f^9 + (34992*w + 34992)*f^7 + (-85536*w - 
            85536)*f^6 + (139968*w + 139968)*f^4 + (-62208*w - 62208)*f^3 - 
            82944*w - 82944)*g^4 + (5184*f^8 + 15552*f^7 + 46656*f^6 + 41472*f^5 +
            62208*f^4 + 82944*f^2)*g^3 + (1728*w*f^9 + 15552*w*f^8 - 165888*w*f^6 
            + 124416*w*f^5 + 82944*w*f^3 + 248832*w*f^2 + 110592*w)*g^2 + 6912*f^8
            + 20736*f^7 + 62208*f^6 + 55296*f^5 + 82944*f^4 + 110592*f^2
    ],
    [
        -36*w*s^2 + ((72*w*f^4 - 576*w*f)*g^4 + (-576*w*f^4 + 4608*w*f)*g)*r*q + 
            (3*f^6 + (-36*w - 36)*f^5 + 108*w*f^4 + 24*f^3 + (-144*w - 144)*f^2 + 
            48)*g^6 + (36*f^6 + (-108*w - 108)*f^5 - 648*w*f^4 + 288*f^3 + (-432*w
            - 432)*f^2 + 576)*g^5 + (108*f^6 + (648*w + 648)*f^5 + 972*w*f^4 + 
            864*f^3 + (2592*w + 2592)*f^2 + 1728)*g^4 + (24*f^6 + (-288*w - 
            288)*f^5 + 864*w*f^4 + 192*f^3 + (-1152*w - 1152)*f^2 + 384)*g^3 + 
            (144*f^6 + (-432*w - 432)*f^5 - 2592*w*f^4 + 1152*f^3 + (-1728*w - 
            1728)*f^2 + 2304)*g^2 + 48*f^6 + (-576*w - 576)*f^5 + 1728*w*f^4 + 
            384*f^3 + (-2304*w - 2304)*f^2 + 768,
        ((108*w*f^3 + 648*f^2 + 432*w)*g^3 + (648*w*f^3 - 1944*f^2 + 2592*w)*g^2 +
            (432*w*f^3 + 2592*f^2 + 1728*w))*s^2 + ((-216*w*f^7 - 1296*f^6 + 
            864*w*f^4 + 10368*f^3 + 6912*w*f)*g^7 + (-1296*w*f^7 + 3888*f^6 + 
            5184*w*f^4 - 31104*f^3 + 41472*w*f)*g^6 + (864*w*f^7 + 5184*f^6 - 
            3456*w*f^4 - 41472*f^3 - 27648*w*f)*g^4 + (10368*w*f^7 - 31104*f^6 - 
            41472*w*f^4 + 248832*f^3 - 331776*w*f)*g^3 + (6912*w*f^7 + 41472*f^6 -
            27648*w*f^4 - 331776*f^3 - 221184*w*f)*g)*r*q + ((108*w + 108)*f^8 - 
            324*w*f^7 - 972*f^6 + (864*w + 864)*f^5 - 1296*w*f^4 + (1728*w + 
            1728)*f^2)*g^9 + (-108*f^9 + (972*w + 972)*f^8 + 10368*f^6 + (7776*w +
            7776)*f^5 - 5184*f^3 + (15552*w + 15552)*f^2 - 6912)*g^8 + (-324*f^9 +
            8748*w*f^7 - 21384*f^6 + 34992*w*f^4 - 15552*f^3 - 20736)*g^7 + 
            (-972*f^9 + (-10368*w - 10368)*f^8 - 21384*w*f^7 + 29160*f^6 + 
            (-82944*w - 82944)*f^5 - 85536*w*f^4 - 46656*f^3 + (-165888*w - 
            165888)*f^2 - 62208)*g^6 + (-864*f^9 + (7776*w + 7776)*f^8 + 82944*f^6
            + (62208*w + 62208)*f^5 - 41472*f^3 + (124416*w + 124416)*f^2 - 
            55296)*g^5 + (-1296*f^9 + 34992*w*f^7 - 85536*f^6 + 139968*w*f^4 - 
            62208*f^3 - 82944)*g^4 + ((5184*w + 5184)*f^8 - 15552*w*f^7 - 
            46656*f^6 + (41472*w + 41472)*f^5 - 62208*w*f^4 + (82944*w + 
            82944)*f^2)*g^3 + (-1728*f^9 + (15552*w + 15552)*f^8 + 165888*f^6 + 
            (124416*w + 124416)*f^5 - 82944*f^3 + (248832*w + 248832)*f^2 - 
            110592)*g^2 + (6912*w + 6912)*f^8 - 20736*w*f^7 - 62208*f^6 + (55296*w
            + 55296)*f^5 - 82944*w*f^4 + (110592*w + 110592)*f^2
    ],
    [
        (((((-864*w - 864)*f + 864)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^2 - 
            864/(f^2 - 4*w*f - 4*w - 4)*g + (-1728*w*f^2 + (3456*w + 3456)*f - 
            1728)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w))/(g^4 + 
            (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w -
            24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 
            96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + 
            (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4))*r + ((-216*f^3 - 
            1296*w*f^2 - 864)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^2 + 
            (864*w*f^2 + (-1728*w - 1728)*f + 864)/(f^2 - 4*w*f - 4*w - 4)*g + 
            ((864*w + 864)*f^4 - 864*f^3 - 5184*w*f^2 + (3456*w + 3456)*f + 
            1728)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w))/(g^4 + 
            (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w -
            24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 
            96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + 
            (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4)))*q + ((-216/(f^2 - 4*w*f
            - 4*w - 4)*g^4 + (-864*w*f^2 + (1728*w + 1728)*f - 864)/(f^4 - 8*w*f^3
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^3 + ((-2592*w - 2592)*f + 
            2592)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^2 - 864/(f^2 - 4*w*f - 
            4*w - 4)*g + (1728*w*f^2 + (-3456*w - 3456)*f + 1728)/(f^4 - 8*w*f^3 +
            (-24*w - 24)*f^2 - 32*f + 16*w))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 
            8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 
            144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 
            32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + (-32*w - 32)*f + 
            16)/(f^2 - 4*w*f - 4*w - 4))*r + ((72*w*f^2 + (-144*w - 144)*f + 
            72)/(f^2 - 4*w*f - 4*w - 4)*g^4 + ((144*w + 144)*f^4 + 3312*f^3 - 
            864*w*f^2 + (576*w + 576)*f + 3744)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 
            - 32*f + 16*w)*g^3 + (-216*f^3 - 1296*w*f^2 - 864)/(f^3 - 6*w*f^2 + 
            (-12*w - 12)*f - 8)*g^2 + (288*w*f^2 + (-576*w - 576)*f + 288)/(f^2 - 
            4*w*f - 4*w - 4)*g + ((-288*w - 288)*f^4 + 3744*f^3 + 1728*w*f^2 + 
            (-1152*w - 1152)*f + 2880)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 
            4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 
            48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 
            96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g 
            + (16*w*f^2 + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4))))*s^2 + 
            ((((864*f^3 + 2592*w*f^2 + (-2592*w - 2592)*f + 864)/(f^2 - 4*w*f - 
            4*w - 4)*g^5 + (-864*w*f^5 + (-13824*w - 13824)*f^4 + 9504*f^3 - 
            8640*w*f^2 + (-13824*w - 13824)*f + 17280)/(f^4 - 8*w*f^3 + (-24*w - 
            24)*f^2 - 32*f + 16*w)*g^4 + ((4320*w + 4320)*f^4 + 864*f^3 - 
            25920*w*f^2 + (17280*w + 17280)*f + 13824)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8)*g^3 + (864*f - 1728*w)*g^2 + (6912*w*f^5 + (-13824*w - 
            13824)*f^4 + 48384*f^3 + 69120*w*f^2 + (-13824*w - 13824)*f - 
            13824)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + ((-3456*w 
            - 3456)*f^4 + 24192*f^3 + 20736*w*f^2 + (-13824*w - 13824)*f + 
            13824)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))/(g^4 + (-8*w*f^2 + (16*w 
            + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 
            + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + (-32*w - 32)*f + 
            16)/(f^2 - 4*w*f - 4*w - 4))*r + ((-144*w*f^5 + (2016*w + 2016)*f^4 - 
            2736*f^3 - 1440*w*f^2 + (2016*w + 2016)*f - 1440)/(f^2 - 4*w*f - 4*w -
            4)*g^5 + ((-576*w - 576)*f^7 - 5472*f^6 - 8640*w*f^5 + (16128*w + 
            16128)*f^4 + 8928*f^3 - 8640*w*f^2 + (32256*w + 32256)*f - 1152)/(f^4 
            - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-144*f^6 + 
            7776*w*f^5 + (-11232*w - 11232)*f^4 + 13536*f^3 - 5184*w*f^2 + 
            (-24192*w - 24192)*f + 4608)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^3 
            + (-1440*w*f^3 + 4320*f + 2880*w)*g^2 + ((-576*w - 576)*f^7 + 7488*f^6
            + 69120*w*f^5 + (16128*w + 16128)*f^4 + 73728*f^3 + 69120*w*f^2 + 
            (32256*w + 32256)*f + 50688)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f 
            + 16*w)*g + (1152*f^6 + 10368*w*f^5 + (-24192*w - 24192)*f^4 + 
            26496*f^3 + 20736*w*f^2 + (-13824*w - 13824)*f + 4608)/(f^3 - 6*w*f^2 
            + (-12*w - 12)*f - 8))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 
            4*w*f - 4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w
            - 96)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + 
            (-32*f^3 - 96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8)*g + (16*w*f^2 + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 
            4)))*q + (((-144*w*f^2 + (288*w + 288)*f - 144)/(f - 2*w)*g^7 + 
            ((1440*w + 1440)*f^4 - 8352*f^3 - 8640*w*f^2 + (5760*w + 5760)*f - 
            4032)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^6 + (4752*f^3 + 
            10368*w*f^2 + (-18144*w - 18144)*f + 864)/(f^2 - 4*w*f - 4*w - 4)*g^5 
            + (1440*w*f^5 + (16128*w + 16128)*f^4 - 8928*f^3 + 14400*w*f^2 + 
            (16128*w + 16128)*f - 21888)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f 
            + 16*w)*g^4 + ((7200*w + 7200)*f^4 - 5472*f^3 - 43200*w*f^2 + (28800*w
            + 28800)*f + 16128)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^3 + (864*f 
            - 1728*w)*g^2 + (-2304*w*f^5 + (32256*w + 32256)*f^4 - 43776*f^3 - 
            23040*w*f^2 + (32256*w + 32256)*f - 23040)/(f^4 - 8*w*f^3 + (-24*w - 
            24)*f^2 - 32*f + 16*w)*g + ((5760*w + 5760)*f^4 - 12672*f^3 - 
            34560*w*f^2 + (23040*w + 23040)*f + 4608)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w -
            4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 
            48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 
            96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g 
            + (16*w*f^2 + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4))*r + 
            (((-36*w - 36)*f^4 + 252*f^3 + 216*w*f^2 + (-144*w - 144)*f + 144)/(f 
            - 2*w)*g^7 + (36*f^6 + 5184*w*f^5 + (-9504*w - 9504)*f^4 + 7632*f^3 + 
            2592*w*f^2 + (-12096*w - 12096)*f + 4032)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8)*g^6 + (-864*w*f^5 + (4320*w + 4320)*f^4 - 8640*f^3 - 
            8640*w*f^2 + (4320*w + 4320)*f - 864)/(f^2 - 4*w*f - 4*w - 4)*g^5 + 
            ((-1584*w - 1584)*f^7 - 11376*f^6 + 8640*w*f^5 + (54720*w + 54720)*f^4
            + 53280*f^3 + 8640*w*f^2 + (99072*w + 99072)*f + 21888)/(f^4 - 8*w*f^3
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-144*f^6 - 12960*w*f^5 + 
            (30240*w + 30240)*f^4 - 7200*f^3 - 25920*w*f^2 + (17280*w + 17280)*f -
            16128)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^3 + (-864*w*f^3 + 2592*f
            + 1728*w)*g^2 + ((-576*w - 576)*f^7 - 20160*f^6 - 13824*w*f^5 + 
            (99072*w + 99072)*f^4 + 18432*f^3 - 13824*w*f^2 + (115200*w + 
            115200)*f + 23040)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g 
            + (-1152*f^6 - 10368*w*f^5 + (24192*w + 24192)*f^4 - 26496*f^3 - 
            20736*w*f^2 + (13824*w + 13824)*f - 4608)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w -
            4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 
            48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 
            96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g 
            + (16*w*f^2 + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4))))*s + 
            (((144*w*f^5 + (-1152*w - 1152)*f^4 + 1872*f^3 + 1440*w*f^2 + (-1152*w
            - 1152)*f + 576)/(f - 2*w)*g^8 + ((-288*w - 288)*f^7 + 6624*f^6 + 
            17280*w*f^5 + (-26496*w - 26496)*f^4 + 16704*f^3 + 17280*w*f^2 + 
            (-18432*w - 18432)*f + 2304)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^7 
            + (-3312*f^6 - 9216*w*f^5 + (32256*w + 32256)*f^4 - 47808*f^3 - 
            50688*w*f^2 + (-9216*w - 9216)*f + 3456)/(f^2 - 4*w*f - 4*w - 4)*g^6 +
            (2880*w*f^8 + (8064*w + 8064)*f^7 + 44352*f^6 - 25344*w*f^5 + 
            (-46080*w - 46080)*f^4 + 182016*f^3 - 105984*w*f^2 + (101376*w + 
            101376)*f + 59904)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^5 + ((-5760*w - 5760)*f^7 - 24768*f^6 - 38016*w*f^5 + (29952*w
            + 29952)*f^4 + 107712*f^3 - 38016*w*f^2 + (191232*w + 191232)*f - 
            23040)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^4 + (-4032*f^6 - 
            32256*w*f^5 + (92160*w + 92160)*f^4 - 57600*f^3 - 115200*w*f^2 + 
            (9216*w + 9216)*f - 27648)/(f^2 - 4*w*f - 4*w - 4)*g^3 + (-1152*w*f^8 
            + (16128*w + 16128)*f^7 - 236160*f^6 - 105984*w*f^5 + (115200*w + 
            115200)*f^4 - 451584*f^3 - 73728*w*f^2 + (36864*w + 36864)*f - 
            184320)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + 
            ((2304*w + 2304)*f^7 - 39168*f^6 - 55296*w*f^5 + (211968*w + 
            211968)*f^4 - 64512*f^3 - 55296*w*f^2 + (147456*w + 147456)*f + 
            36864)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (-4608*f^6 - 
            23040*w*f^5 + (59904*w + 59904)*f^4 - 87552*f^3 - 64512*w*f^2 + 
            (18432*w + 18432)*f)/(f^2 - 4*w*f - 4*w - 4))/(g^4 + (-8*w*f^2 + (16*w
            + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 
            + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + (-32*w - 32)*f + 
            16)/(f^2 - 4*w*f - 4*w - 4))*r + (((36*w + 36)*f^7 - 468*f^6 - 
            1728*w*f^5 + (1584*w + 1584)*f^4 - 2016*f^3 - 1728*w*f^2 + (576*w + 
            576)*f - 576)/(f - 2*w)*g^8 + (180*f^9 - 2376*w*f^8 + (12960*w + 
            12960)*f^7 - 23328*f^6 - 24192*w*f^5 + (10368*w + 10368)*f^4 - 
            34560*f^3 - 27648*w*f^2 + (20736*w + 20736)*f - 2304)/(f^3 - 6*w*f^2 +
            (-12*w - 12)*f - 8)*g^7 + (-216*w*f^8 + (-3888*w - 3888)*f^7 + 
            7560*f^6 + 21600*w*f^5 + (-12960*w - 12960)*f^4 - 1728*f^3 + 
            27648*w*f^2 + (-20736*w - 20736)*f - 3456)/(f^2 - 4*w*f - 4*w - 4)*g^6
            + ((-144*w - 144)*f^10 + 16560*f^9 - 44064*w*f^8 + (-27648*w - 
            27648)*f^7 + 74304*f^6 + 269568*w*f^5 + (283392*w + 283392)*f^4 - 
            13824*f^3 + 290304*w*f^2 + (322560*w + 322560)*f - 59904)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^5 + (-1152*f^9 - 
            26784*w*f^8 + (75168*w + 75168)*f^7 - 220320*f^6 - 302400*w*f^5 + 
            (259200*w + 259200)*f^4 - 126144*f^3 - 252288*w*f^2 + (20736*w + 
            20736)*f + 23040)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^4 + 
            (1728*w*f^8 + (-17280*w - 17280)*f^7 + 84672*f^6 + 117504*w*f^5 + 
            (-138240*w - 138240)*f^4 + 158976*f^3 + 69120*w*f^2 + (-27648*w - 
            27648)*f + 27648)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-1152*w - 1152)*f^10
            - 23040*f^9 - 62208*w*f^8 + (69120*w + 69120)*f^7 - 639360*f^6 + 
            124416*w*f^5 + (235008*w + 235008)*f^4 - 525312*f^3 + (258048*w + 
            258048)*f + 184320)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^2 + (-2304*f^9 - 6912*w*f^8 + (62208*w + 62208)*f^7 - 
            103680*f^6 - 138240*w*f^5 + (248832*w + 248832)*f^4 - 138240*f^3 + 
            55296*w*f^2 - 36864)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + 
            ((13824*w + 13824)*f^7 - 41472*f^6 - 82944*w*f^5 + (69120*w + 
            69120)*f^4 - 41472*f^3 - 82944*w*f^2 + (55296*w + 55296)*f)/(f^2 - 
            4*w*f - 4*w - 4))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f -
            4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f
            - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 
            - 96*w*f^2 + (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8)*g + (16*w*f^2 + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4)))*q + 
            (((36*w + 36)*f^4 - 108*f^3 - 216*w*f^2 + (144*w + 144)*f)*g^10 + 
            (-252*f^6 - 3744*w*f^5 + (9216*w + 9216)*f^4 - 5328*f^3 - 8928*w*f^2 +
            (4032*w + 4032)*f - 3456)/(f^2 - 4*w*f - 4*w - 4)*g^9 + (648*w*f^8 + 
            (8208*w + 8208)*f^7 - 8856*f^6 - 44064*w*f^5 + (21600*w + 21600)*f^4 +
            22464*f^3 - 62208*w*f^2 + (48384*w + 48384)*f + 13824)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^8 + ((-3456*w - 3456)*f^7 + 
            9504*f^6 + 25920*w*f^5 + (-79488*w - 79488)*f^4 + 88992*f^3 + 
            25920*w*f^2 + (17280*w + 17280)*f - 13824)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8)*g^7 + (-9504*f^6 - 15552*w*f^5 + (67392*w + 67392)*f^4 - 
            133056*f^3 - 124416*w*f^2 + (-41472*w - 41472)*f + 24192)/(f^2 - 4*w*f
            - 4*w - 4)*g^6 + (5184*w*f^8 + (-38016*w - 38016)*f^7 + 32832*f^6 + 
            269568*w*f^5 + (-345600*w - 345600)*f^4 + 76032*f^3 + 124416*w*f^2 + 
            (-27648*w - 27648)*f - 96768)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f
            + 16*w)*g^5 + ((1728*w + 1728)*f^7 - 17280*f^6 + 51840*w*f^5 + 
            (179712*w + 179712)*f^4 + 32832*f^3 + 51840*w*f^2 + (131328*w + 
            131328)*f + 96768)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^4 + 
            (-1728*f^6 + 34560*w*f^5 + (-48384*w - 48384)*f^4 + 41472*f^3 - 
            27648*w*f^2 + (-110592*w - 110592)*f + 27648)/(f^2 - 4*w*f - 4*w - 
            4)*g^3 + (10368*w*f^8 + (-34560*w - 34560)*f^7 + 24192*f^6 + 
            290304*w*f^5 + (-483840*w - 483840)*f^4 + 193536*f^3 + (110592*w + 
            110592)*f - 110592)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^2 + ((2304*w + 2304)*f^7 + 34560*f^6 + 165888*w*f^5 + (-9216*w
            - 9216)*f^4 + 82944*f^3 + 165888*w*f^2 + (-73728*w - 73728)*f + 
            110592)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (4608*f^6 + 
            23040*w*f^5 + (-59904*w - 59904)*f^4 + 87552*f^3 + 64512*w*f^2 + 
            (-18432*w - 18432)*f)/(f^2 - 4*w*f - 4*w - 4))/(g^4 + (-8*w*f^2 + 
            (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((-24*w - 24)*f^4 + 
            24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 
            24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + (96*w + 96)*f - 
            32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2 + (-32*w - 
            32)*f + 16)/(f^2 - 4*w*f - 4*w - 4))*r + ((3*f^6 + 72*w*f^5 + (-144*w 
            - 144)*f^4 + 132*f^3 + 72*w*f^2 + (-144*w - 144)*f + 48)*g^10 + 
            (48*w*f^8 + (-1680*w - 1680)*f^7 + 5952*f^6 + 10464*w*f^5 + (-9840*w -
            9840)*f^4 + 8016*f^3 + 9120*w*f^2 + (-5568*w - 5568)*f + 768)/(f^2 - 
            4*w*f - 4*w - 4)*g^9 + ((360*w + 360)*f^10 - 576*f^9 + 15984*w*f^8 + 
            (-25056*w - 25056)*f^7 + 12312*f^6 - 14688*w*f^5 + (-49248*w - 
            49248)*f^4 + 53568*f^3 + 27648*w*f^2 + (-52992*w - 52992)*f + 
            11520)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^8 + (612*f^9
            - 5400*w*f^8 + (-14256*w - 14256)*f^7 - 15120*f^6 - 30240*w*f^5 + 
            (-36288*w - 36288)*f^4 + 54432*f^3 - 112320*w*f^2 + (-10368*w - 
            10368)*f + 32256)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^7 + 
            (216*w*f^8 + (7344*w + 7344)*f^7 - 17928*f^6 - 42336*w*f^5 + (30240*w 
            + 30240)*f^4 - 8640*f^3 - 48384*w*f^2 + (34560*w + 34560)*f + 
            3456)/(f^2 - 4*w*f - 4*w - 4)*g^6 + ((720*w + 720)*f^10 + 10512*f^9 - 
            14688*w*f^8 + (-96768*w - 96768)*f^7 - 57024*f^6 + 297216*w*f^5 + 
            (228096*w + 228096)*f^4 + 13824*f^3 + 428544*w*f^2 + (267264*w + 
            267264)*f + 23040)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^5 + (-1296*f^9 + 13824*w*f^8 + (-76896*w - 76896)*f^7 + 
            135648*f^6 + 136512*w*f^5 + (-44928*w - 44928)*f^4 + 209088*f^3 + 
            169344*w*f^2 + (-131328*w - 131328)*f + 13824)/(f^3 - 6*w*f^2 + (-12*w
            - 12)*f - 8)*g^4 + (2880*w*f^8 + (-12672*w - 12672)*f^7 + 92736*f^6 + 
            99072*w*f^5 + (-149760*w - 149760)*f^4 + 216576*f^3 + 18432*w*f^2 + 
            (18432*w + 18432)*f + 46080)/(f^2 - 4*w*f - 4*w - 4)*g^3 + ((2304*w + 
            2304)*f^10 + 14976*f^9 + 27648*w*f^8 + (-235008*w - 235008)*f^7 - 
            51840*f^6 + 428544*w*f^5 + (207360*w + 207360)*f^4 + 193536*f^3 + 
            774144*w*f^2 + (258048*w + 258048)*f + 73728)/(f^4 - 8*w*f^3 + (-24*w 
            - 24)*f^2 - 32*f + 16*w)*g^2 + (768*f^9 + 20736*w*f^8 + (-94464*w - 
            94464)*f^7 + 200448*f^6 + 248832*w*f^5 + (-230400*w - 230400)*f^4 + 
            211968*f^3 + 165888*w*f^2 + (-73728*w - 73728)*f + 12288)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8)*g + (768*w*f^8 + (-6144*w - 6144)*f^7 + 
            33024*f^6 + 43008*w*f^5 + (-53760*w - 53760)*f^4 + 66048*f^3 + 
            21504*w*f^2 + (-6144*w - 6144)*f + 12288)/(f^2 - 4*w*f - 4*w - 
            4))/(g^4 + (-8*w*f^2 + (16*w + 16)*f - 8)/(f^2 - 4*w*f - 4*w - 4)*g^3 
            + ((-24*w - 24)*f^4 + 24*f^3 + 144*w*f^2 + (-96*w - 96)*f - 48)/(f^4 -
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^2 + (-32*f^3 - 96*w*f^2 + 
            (96*w + 96)*f - 32)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g + (16*w*f^2
            + (-32*w - 32)*f + 16)/(f^2 - 4*w*f - 4*w - 4)),
        ((((-15552*w*f^2 + (31104*w + 31104)*f - 15552)/(f^4 - 8*w*f^3 + (-24*w - 
            24)*f^2 - 32*f + 16*w)*g^4 + ((-31104*w - 31104)*f^4 - 342144*f^3 + 
            186624*w*f^2 + (-124416*w - 124416)*f - 435456)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (46656*f^3 + 279936*w*f^2 + 186624)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3
            - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + (-62208*w*f^2 + (124416*w + 
            124416)*f - 62208)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g 
            + ((62208*w + 62208)*f^4 - 435456*f^3 - 373248*w*f^2 + (248832*w + 
            248832)*f - 248832)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64))/(g^6 + (-12*w*f^2 + (24*w + 24)*f -
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + (((-2592*w - 2592)*f^4 + 33696*f^3 + 15552*w*f^2 + (-10368*w -
            10368)*f + 25920)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4
            + (-12960*f^6 + 93312*w*f^5 + (-217728*w - 217728)*f^4 - 228096*f^3 + 
            186624*w*f^2 + (-124416*w - 124416)*f + 228096)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (15552*w*f^5 + (248832*w + 248832)*f^4 - 171072*f^3 + 155520*w*f^2 + 
            (248832*w + 248832)*f - 311040)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 
            80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((-10368*w - 10368)*f^4 + 
            134784*f^3 + 62208*w*f^2 + (-41472*w - 41472)*f + 103680)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (-20736*f^6 - 
            186624*w*f^5 + (435456*w + 435456)*f^4 - 476928*f^3 - 373248*w*f^2 + 
            (248832*w + 248832)*f - 82944)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 
            160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64))/(g^6 + (-12*w*f^2 + (24*w
            + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 
            132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w -
            24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 
            - 2336*f^3 - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (240*w*f^5 + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 
            768)*f - 192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 
            32*w + 32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 
            768)*f - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + 
            (64*f^3 + 192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w -
            12)*f - 8)))*q + ((((-2592*w - 2592)*f + 2592)/(f^3 - 6*w*f^2 + (-12*w
            - 12)*f - 8)*g^6 + (23328*f^3 + 139968*w*f^2 + 93312)/(f^5 - 10*w*f^4 
            + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^5 + (-108864*w*f^2
            + (217728*w + 217728)*f - 108864)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 
            32*f + 16*w)*g^4 + ((-82944*w - 82944)*f^4 - 228096*f^3 + 497664*w*f^2
            + (-331776*w - 331776)*f - 476928)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 
            - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (46656*f^3 + 
            279936*w*f^2 + 186624)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^2 + (-62208*w*f^2 + (124416*w + 124416)*f - 
            62208)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + 
            ((-103680*w - 103680)*f^4 + 228096*f^3 + 622080*w*f^2 + (-414720*w - 
            414720)*f - 82944)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64))/(g^6 + (-12*w*f^2 + (24*w + 24)*f -
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + ((-648*f^3 - 3888*w*f^2 - 2592)/(f^3 - 6*w*f^2 + (-12*w - 
            12)*f - 8)*g^6 + ((93312*w + 93312)*f^4 - 93312*f^3 + (93312*w + 
            93312)*f - 93312)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f
            + 32*w + 32)*g^5 + ((-15552*w - 15552)*f^4 + 155520*f^3 + 93312*w*f^2 
            + (-62208*w - 62208)*f + 108864)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 
            32*f + 16*w)*g^4 + (-44064*f^6 + 186624*w*f^5 + (-311040*w - 
            311040)*f^4 - 570240*f^3 + (-497664*w - 497664)*f + 476928)/(f^6 - 
            12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 
            64)*g^3 + (46656*w*f^5 + 233280*f^3 + 466560*w*f^2 - 186624)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + 
            ((31104*w + 31104)*f^4 - 31104*f^3 - 186624*w*f^2 + (124416*w + 
            124416)*f + 62208)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g 
            + (20736*f^6 + 186624*w*f^5 + (-435456*w - 435456)*f^4 + 476928*f^3 + 
            373248*w*f^2 + (-248832*w - 248832)*f + 82944)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64))/(g^6 +
            (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w
            - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 +
            (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 768)*f + 
            704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w
            + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 1968*f^3 + 
            2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 192)*f^4 - 
            768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 8*w*f^3 + (-24*w 
            - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + (-192*w - 192)*f + 
            64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))))*s^3 + (((((18144*w + 
            18144)*f^4 - 95904*f^3 - 108864*w*f^2 + (72576*w + 72576)*f - 
            41472)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^7 + (12960*f^6 - 
            808704*w*f^5 + (1368576*w + 1368576)*f^4 - 1047168*f^3 - 62208*w*f^2 +
            (2115072*w + 2115072)*f - 663552)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 -
            80*f^2 + 80*w*f + 32*w + 32)*g^6 + (248832*w*f^5 + (-1244160*w - 
            1244160)*f^4 + 2488320*f^3 + 2488320*w*f^2 + (-1244160*w - 1244160)*f 
            + 248832)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^5 + 
            ((425088*w + 425088)*f^4 - 860544*f^3 - 2550528*w*f^2 + (1700352*w + 
            1700352)*f + 414720)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^4 + 
            (-145152*f^6 + 1741824*w*f^5 + (-4727808*w - 4727808)*f^4 - 
            3649536*f^3 + 5474304*w*f^2 + (-995328*w - 995328)*f + 4147200)/(f^5 -
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^3 + 
            (248832*w*f^2 + (-497664*w - 497664)*f + 248832)/(f - 2*w)*g^2 + 
            ((-82944*w - 82944)*f^7 + 3566592*f^6 + 3981312*w*f^5 + (-18579456*w -
            18579456)*f^4 + 2156544*f^3 + 3981312*w*f^2 + (-16257024*w - 
            16257024)*f - 3649536)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g + (331776*f^6 + 1990656*w*f^5 + 
            (-4976640*w - 4976640)*f^4 + 6635520*f^3 + 4976640*w*f^2 + (-1990656*w
            - 1990656)*f + 331776)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 
            4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 360*w*f^2 + 
            (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3 - 
            1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + ((2592*f^6 + 54432*w*f^5 + (-116640*w - 116640)*f^4 + 
            90720*f^3 + 77760*w*f^2 + (-93312*w - 93312)*f + 41472)/(f^3 - 6*w*f^2
            + (-12*w - 12)*f - 8)*g^7 + (-12960*w*f^8 + (-222912*w - 222912)*f^7 +
            1293408*f^6 + 1233792*w*f^5 + (-725760*w - 725760)*f^4 + 1607040*f^3 +
            1596672*w*f^2 + (-1202688*w - 1202688)*f + 663552)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^6 + ((-7776*w - 
            7776)*f^7 - 832032*f^6 - 1866240*w*f^5 + (3017088*w + 3017088)*f^4 - 
            870912*f^3 - 1866240*w*f^2 + (3234816*w + 3234816)*f - 248832)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^5 + (44064*f^3 + 
            139968*w*f^2 + (-124416*w - 124416)*f + 51840)*g^4 + (-41472*w*f^8 + 
            (-1161216*w - 1161216)*f^7 - 787968*f^6 + 6635520*w*f^5 + (-4561920*w 
            - 4561920)*f^4 - 6054912*f^3 + 7796736*w*f^2 + (-5640192*w - 
            5640192)*f - 4147200)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^3 + ((62208*w + 62208)*f^4 - 435456*f^3 - 
            373248*w*f^2 + (248832*w + 248832)*f - 248832)/(f - 2*w)*g^2 + 
            (41472*f^9 + 622080*w*f^8 + (-6096384*w - 6096384)*f^7 + 9331200*f^6 +
            7962624*w*f^5 + (-14432256*w - 14432256)*f^4 + 12939264*f^3 + 
            3981312*w*f^2 + (-4976640*w - 4976640)*f + 3649536)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g + 
            (41472*w*f^8 + (-1078272*w - 1078272)*f^7 + 3027456*f^6 + 
            6801408*w*f^5 + (-6635520*w - 6635520)*f^4 + 3815424*f^3 + 
            5640192*w*f^2 + (-3317760*w - 3317760)*f - 331776)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32))/(g^6 + (-12*w*f^2 + 
            (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 
            132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w -
            24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 
            - 2336*f^3 - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (240*w*f^5 + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 
            768)*f - 192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 
            32*w + 32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 
            768)*f - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + 
            (64*f^3 + 192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w -
            12)*f - 8)))*q + (((2592*f^3 + 7776*w*f^2 + (-7776*w - 7776)*f + 
            2592)/(f^2 - 4*w*f - 4*w - 4)*g^9 + (38880*w*f^5 + (-404352*w - 
            404352)*f^4 + 598752*f^3 + 388800*w*f^2 + (-404352*w - 404352)*f + 
            248832)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^8 + 
            ((178848*w + 178848)*f^7 + 847584*f^6 + 1492992*w*f^5 + (-1088640*w - 
            1088640)*f^4 - 3110400*f^3 + 1492992*w*f^2 + (-6096384*w - 6096384)*f 
            + 870912)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^7 + (23328*f^6 - 1306368*w*f^5 + (1492992*w + 
            1492992)*f^4 - 3079296*f^3 + 2052864*w*f^2 + (4852224*w + 4852224)*f -
            373248)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^6 + (497664*w*f^5 + (-248832*w - 248832)*f^4 + 2737152*f^3 + 
            4976640*w*f^2 + (-248832*w - 248832)*f - 1741824)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^5 + ((217728*w + 217728)*f^7 + 
            155520*f^6 - 10450944*w*f^5 + (-8335872*w - 8335872)*f^4 - 
            15178752*f^3 - 10450944*w*f^2 + (-14432256*w - 14432256)*f - 
            9455616)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^4 + (-311040*f^6 - 2239488*w*f^5 + (3732480*w 
            + 3732480)*f^4 - 9953280*f^3 + (5971968*w + 5971968)*f + 995328)/(f^5 
            - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^3 + 
            (248832*w*f^2 + (-497664*w - 497664)*f + 248832)/(f - 2*w)*g^2 + 
            ((248832*w + 248832)*f^7 - 1741824*f^6 - 11943936*w*f^5 + (1990656*w +
            1990656)*f^4 - 15427584*f^3 - 11943936*w*f^2 + (-4976640*w - 
            4976640)*f - 6967296)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g + (-331776*f^6 - 1990656*w*f^5 + 
            (4976640*w + 4976640)*f^4 - 6635520*f^3 - 4976640*w*f^2 + (1990656*w +
            1990656)*f - 331776)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 
            4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 360*w*f^2 + 
            (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3 - 
            1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + ((-432*w*f^5 + (6048*w + 6048)*f^4 - 8208*f^3 - 4320*w*f^2 + 
            (6048*w + 6048)*f - 4320)/(f^2 - 4*w*f - 4*w - 4)*g^9 + ((2592*w + 
            2592)*f^7 - 181440*f^6 - 544320*w*f^5 + (580608*w + 580608)*f^4 - 
            417312*f^3 - 544320*w*f^2 + (508032*w + 508032)*f - 165888)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^8 + (29808*f^9 + 
            171072*w*f^8 + (2107296*w + 2107296)*f^7 - 847584*f^6 + 1741824*w*f^5 
            + (715392*w + 715392)*f^4 - 6158592*f^3 + 1990656*w*f^2 + (3856896*w +
            3856896)*f - 2446848)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g^7 + (-69984*w*f^8 + (-730944*w - 
            730944)*f^7 + 614304*f^6 + 3825792*w*f^5 + (-1555200*w - 1555200)*f^4 
            - 2643840*f^3 + 5785344*w*f^2 + (-4603392*w - 4603392)*f - 
            1368576)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32)*g^6 + ((-18144*w - 18144)*f^3 - 54432*f^2 - 72576*w - 72576)*g^5 +
            (106272*f^9 - 1197504*w*f^8 + (715392*w + 715392)*f^7 - 5754240*f^6 - 
            12192768*w*f^5 + (-8087040*w - 8087040)*f^4 - 6718464*f^3 - 
            13934592*w*f^2 + (5474304*w + 5474304)*f + 4810752)/(f^6 - 12*w*f^5 + 
            (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^4 + 
            (-103680*w*f^8 + (207360*w + 207360)*f^7 - 6573312*f^6 - 2073600*w*f^5
            + (4147200*w + 4147200)*f^4 - 15012864*f^3 + 829440*w*f^2 + 
            (-1658880*w - 1658880)*f - 5640192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3
            - 80*f^2 + 80*w*f + 32*w + 32)*g^3 + ((-20736*w - 20736)*f^3 - 
            62208*f^2 - 82944*w - 82944)*g^2 + (41472*f^9 - 1368576*w*f^8 + 
            (3856896*w + 3856896)*f^7 - 10575360*f^6 - 13934592*w*f^5 + (5474304*w
            + 5474304)*f^4 - 8957952*f^3 - 15925248*w*f^2 + (4976640*w + 
            4976640)*f + 1658880)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g + (-69120*w*f^8 + (801792*w + 
            801792)*f^7 - 4050432*f^6 - 5363712*w*f^5 + (6082560*w + 6082560)*f^4 
            - 7354368*f^3 - 3428352*w*f^2 + (1548288*w + 1548288)*f - 
            1437696)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 
            4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 
            48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 -
            96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 
            768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2
            + (192*w + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 
            1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 
            192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + 
            (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))))*s^2 + 
            ((((-6480*f^6 - 59616*w*f^5 + (142560*w + 142560)*f^4 - 142560*f^3 - 
            129600*w*f^2 + (72576*w + 72576)*f - 31104)/(f^2 - 4*w*f - 4*w - 
            4)*g^10 + (-7776*w*f^8 + (616896*w + 616896)*f^7 - 2288736*f^6 - 
            3763584*w*f^5 + (3317760*w + 3317760)*f^4 - 2913408*f^3 - 
            3545856*w*f^2 + (2280960*w + 2280960)*f - 414720)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^9 + ((-178848*w - 178848)*f^10 + 
            147744*f^9 - 4152384*w*f^8 + (6531840*w + 6531840)*f^7 - 1912896*f^6 +
            9891072*w*f^5 + (7651584*w + 7651584)*f^4 - 19035648*f^3 - 
            14929920*w*f^2 + (15427584*w + 15427584)*f - 2488320)/(f^6 - 12*w*f^5 
            + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^8 +
            (-225504*f^9 + 2472768*w*f^8 + (1586304*w + 1586304)*f^7 + 
            11850624*f^6 + 15863040*w*f^5 + (4852224*w + 4852224)*f^4 - 
            13623552*f^3 + 47402496*w*f^2 + (746496*w + 746496)*f - 9953280)/(f^5 
            - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^7 + 
            (-606528*w*f^8 + (-155520*w - 155520)*f^7 + 1135296*f^6 - 
            3919104*w*f^5 + (17418240*w + 17418240)*f^4 - 12752640*f^3 + 
            13063680*w*f^2 + (-15178752*w - 15178752)*f + 2488320)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^6 + ((-1150848*w - 1150848)*f^10 -
            4696704*f^9 + 9891072*w*f^8 + (36578304*w + 36578304)*f^7 + 
            41243904*f^6 - 66438144*w*f^5 + (-164975616*w - 164975616)*f^4 - 
            49268736*f^3 - 262766592*w*f^2 + (-109486080*w - 109486080)*f - 
            1990656)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^5 + (-279936*f^9 - 5723136*w*f^8 + (19097856*w
            + 19097856)*f^7 - 42114816*f^6 - 89828352*w*f^5 + (14681088*w + 
            14681088)*f^4 - 89828352*f^3 - 3483648*w*f^2 + (30855168*w + 
            30855168)*f + 9953280)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^4 + (373248*w*f^5 + (-3981312*w - 3981312)*f^4 +
            5847552*f^3 + 3732480*w*f^2 + (-3981312*w - 3981312)*f + 2488320)/(f -
            2*w)*g^3 + ((497664*w + 497664)*f^10 - 5474304*f^9 - 14929920*w*f^8 + 
            (95551488*w + 95551488)*f^7 - 5971968*f^6 - 262766592*w*f^5 + 
            (23887872*w + 23887872)*f^4 - 167215104*w*f^2 + (-111476736*w - 
            111476736)*f - 39813120)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 
            + 240*w*f^2 + (192*w + 192)*f + 64)*g^2 + (-165888*f^9 - 7796736*w*f^8
            + (31021056*w + 31021056)*f^7 - 70502400*f^6 - 90243072*w*f^5 + 
            (71000064*w + 71000064)*f^4 - 70336512*f^3 - 69009408*w*f^2 + 
            (26542080*w + 26542080)*f)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2
            + 80*w*f + 32*w + 32)*g + (-497664*w*f^8 + (3649536*w + 3649536)*f^7 -
            15095808*f^6 - 25878528*w*f^5 + (33177600*w + 33177600)*f^4 - 
            31186944*f^3 - 11943936*w*f^2 + (2654208*w + 2654208)*f - 
            2654208)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w))/(g^6 + 
            (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w
            - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 +
            (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 768)*f + 
            704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w
            + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 1968*f^3 + 
            2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 192)*f^4 - 
            768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 8*w*f^3 + (-24*w 
            - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + (-192*w - 192)*f + 
            64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))*r + ((864*w*f^8 + (-25056*w 
            - 25056)*f^7 + 101952*f^6 + 157248*w*f^5 + (-151200*w - 151200)*f^4 + 
            149472*f^3 + 133056*w*f^2 + (-79488*w - 79488)*f + 24192)/(f^2 - 4*w*f
            - 4*w - 4)*g^10 + ((3456*w + 3456)*f^10 + 144288*f^9 + 1410048*w*f^8 +
            (-3276288*w - 3276288)*f^7 + 3475872*f^6 + 3939840*w*f^5 + (-4976640*w
            - 4976640)*f^4 + 4302720*f^3 + 3089664*w*f^2 + (-1976832*w - 
            1976832)*f + 691200)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^9 + (-7776*f^12 - 575424*w*f^11 + (-2426112*w - 2426112)*f^10 
            + 2970432*f^9 + 9657792*w*f^8 + (3825792*w + 3825792)*f^7 - 
            11430720*f^6 + 31539456*w*f^5 + (-23701248*w - 23701248)*f^4 - 
            18786816*f^3 + 28864512*w*f^2 + (-22394880*w - 22394880)*f - 
            2488320)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^8 + (51840*w*f^11 + (642816*w + 642816)*f^10 -
            1814400*f^9 - 4790016*w*f^8 + (15738624*w + 15738624)*f^7 - 
            14867712*f^6 - 2737152*w*f^5 + (12192768*w + 12192768)*f^4 - 
            22332672*f^3 - 10492416*w*f^2 + (-2903040*w - 2903040)*f + 
            3317760)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32)*g^7 + ((46656*w + 46656)*f^10 + 2021760*f^9 - 902016*w*f^8 + 
            (-8087040*w - 8087040)*f^7 + 21072960*f^6 + 24509952*w*f^5 + 
            (16298496*w + 16298496)*f^4 + 15365376*f^3 + 32970240*w*f^2 + 
            (20653056*w + 20653056)*f - 7464960)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2
            - 32*f + 16*w)*g^6 + (-77760*f^12 + 1368576*w*f^11 + (5412096*w + 
            5412096)*f^10 - 7091712*f^9 - 17356032*w*f^8 + (2612736*w + 
            2612736)*f^7 + 35271936*f^6 - 126157824*w*f^5 + (-12690432*w - 
            12690432)*f^4 + 29362176*f^3 - 31850496*w*f^2 + (65691648*w + 
            65691648)*f + 5971968)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g^5 + (93312*w*f^11 + (1430784*w + 
            1430784)*f^10 - 4199040*f^9 - 47962368*w*f^8 + (-1306368*w - 
            1306368)*f^7 - 71850240*f^6 - 83607552*w*f^5 + (-45536256*w - 
            45536256)*f^4 - 120185856*f^3 - 58226688*w*f^2 + (-42799104*w - 
            42799104)*f - 29859840)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^4 + ((-41472*w - 41472)*f^10 - 580608*f^9 - 
            4727808*w*f^8 + (2985984*w + 2985984)*f^7 - 29237760*f^6 + 
            12939264*w*f^5 + (22892544*w + 22892544)*f^4 - 25380864*f^3 + 
            10948608*w*f^2 + (23224320*w + 23224320)*f + 6635520)/(f^4 - 8*w*f^3 +
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^3 + (-995328*w*f^11 + (17915904*w + 
            17915904)*f^10 - 16920576*f^9 - 116453376*w*f^8 + (137355264*w + 
            137355264)*f^7 - 20901888*f^6 - 203046912*w*f^5 + (167215104*w + 
            167215104)*f^4 + 35831808*f^3 - 87588864*w*f^2 + (47775744*w + 
            47775744)*f + 39813120)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 +
            240*w*f^2 + (192*w + 192)*f + 64)*g^2 + (-27648*w*f^11 + (2377728*w + 
            2377728)*f^10 - 14459904*f^9 - 60549120*w*f^8 + (61876224*w + 
            61876224)*f^7 - 112306176*f^6 - 124747776*w*f^5 + (52420608*w + 
            52420608)*f^4 - 108822528*f^3 - 57507840*w*f^2 + (-7077888*w - 
            7077888)*f - 17694720)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g + ((55296*w + 55296)*f^10 - 1548288*f^9 - 
            8294400*w*f^8 + (21233664*w + 21233664)*f^7 - 32348160*f^6 - 
            34504704*w*f^5 + (31850496*w + 31850496)*f^4 - 27205632*f^3 - 
            17252352*w*f^2 + (6193152*w + 6193152)*f - 884736)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8)))*q + (((864*w*f^5 + (-5184*w - 5184)*f^4 + 9504*f^3 + 8640*w*f^2 +
            (-5184*w - 5184)*f + 1728)/(f - 2*w)*g^12 + ((-18144*w - 18144)*f^7 + 
            266976*f^6 + 808704*w*f^5 + (-1047168*w - 1047168)*f^4 + 922752*f^3 + 
            808704*w*f^2 + (-539136*w - 539136)*f + 165888)/(f^3 - 6*w*f^2 + 
            (-12*w - 12)*f - 8)*g^11 + (-77760*f^9 + 663552*w*f^8 + (-3753216*w - 
            3753216)*f^7 + 6977664*f^6 + 4779648*w*f^5 + (-4147200*w - 
            4147200)*f^4 + 6956928*f^3 + 11674368*w*f^2 + (-5432832*w - 5432832)*f
            + 1161216)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w
            + 32)*g^10 + (-84672*w*f^8 + (2125440*w + 2125440)*f^7 - 5192640*f^6 -
            13430016*w*f^5 + (13167360*w + 13167360)*f^4 - 6041088*f^3 - 
            11059200*w*f^2 + (6469632*w + 6469632)*f + 1437696)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^9 + ((-552096*w - 552096)*f^10 - 
            3989088*f^9 + 9657792*w*f^8 + (6158592*w + 6158592)*f^7 - 14883264*f^6
            - 17356032*w*f^5 + (-97231104*w - 97231104)*f^4 - 36205056*f^3 - 
            116453376*w*f^2 + (-59222016*w - 59222016)*f + 19408896)/(f^6 - 
            12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 
            64)*g^8 + (-147744*f^9 + 2846016*w*f^8 + (-1866240*w - 1866240)*f^7 + 
            20342016*f^6 + 13250304*w*f^5 + (-23887872*w - 23887872)*f^4 - 
            26687232*f^3 + 64571904*w*f^2 + (8211456*w + 8211456)*f - 
            4976640)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32)*g^7 + (-834624*w*f^8 + (217728*w + 217728)*f^7 - 8963136*f^6 - 
            7983360*w*f^5 + (26127360*w + 26127360)*f^4 - 37304064*f^3 + 
            15386112*w*f^2 + (-19160064*w - 19160064)*f - 5806080)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^6 + ((-279936*w - 279936)*f^10 + 
            155520*f^9 + 31539456*w*f^8 + (6718464*w + 6718464)*f^7 + 
            178599168*f^6 - 126157824*w*f^5 + (-212751360*w - 212751360)*f^4 + 
            117946368*f^3 - 203046912*w*f^2 + (-197074944*w - 197074944)*f - 
            37822464)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^5 + (217728*f^9 + 6220800*w*f^8 + (-36142848*w
            - 36142848)*f^7 + 74338560*f^6 + 54991872*w*f^5 + (-122674176*w - 
            122674176)*f^4 + 34089984*f^3 + 89081856*w*f^2 + (-10948608*w - 
            10948608)*f + 17915904)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^4 + (-152064*w*f^8 + (-6220800*w - 6220800)*f^7 
            + 6704640*f^6 + 36108288*w*f^5 + (-26542080*w - 26542080)*f^4 - 
            8902656*f^3 + 40366080*w*f^2 + (-28532736*w - 28532736)*f - 
            11501568)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^3 + 
            ((-165888*w - 165888)*f^10 + 5142528*f^9 + 28864512*w*f^8 + 
            (-23887872*w - 23887872)*f^7 + 207028224*f^6 - 31850496*w*f^5 + 
            (-159252480*w - 159252480)*f^4 + 143327232*f^3 - 87588864*w*f^2 + 
            (-122093568*w - 122093568)*f - 45121536)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^2 + 
            (497664*f^9 + 6137856*w*f^8 + (-34670592*w - 34670592)*f^7 + 
            66852864*f^6 + 80953344*w*f^5 + (-96215040*w - 96215040)*f^4 + 
            76972032*f^3 + 34504704*w*f^2 + (-21233664*w - 21233664)*f + 
            10616832)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w 
            + 32)*g + (387072*w*f^8 + (-4313088*w - 4313088)*f^7 + 13215744*f^6 + 
            28975104*w*f^5 + (-33177600*w - 33177600)*f^4 + 22781952*f^3 + 
            18137088*w*f^2 + (-7962624*w - 7962624)*f - 884736)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + (((108*w + 108)*f^7 - 2700*f^6 - 7776*w*f^5 + (9936*w + 
            9936)*f^4 - 7344*f^3 - 7776*w*f^2 + (6912*w + 6912)*f - 1728)/(f - 
            2*w)*g^12 + (-1620*f^9 - 91368*w*f^8 + (532656*w + 532656)*f^7 - 
            991440*f^6 - 1057536*w*f^5 + (1135296*w + 1135296)*f^4 - 1181952*f^3 -
            808704*w*f^2 + (497664*w + 497664)*f - 165888)/(f^3 - 6*w*f^2 + (-12*w
            - 12)*f - 8)*g^11 + (14904*w*f^11 + (-25920*w - 25920)*f^10 - 
            2123496*f^9 - 5431536*w*f^8 + (6920640*w + 6920640)*f^7 - 3903552*f^6 
            - 8895744*w*f^5 + (14618880*w + 14618880)*f^4 - 6562944*f^3 - 
            7070976*w*f^2 + (7672320*w + 7672320)*f - 1161216)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^10 + ((31536*w + 
            31536)*f^10 + 994896*f^9 + 2921184*w*f^8 + (-9631872*w - 9631872)*f^7 
            + 15761952*f^6 + 14940288*w*f^5 + (-6003072*w - 6003072)*f^4 + 
            15883776*f^3 + 17127936*w*f^2 + (1105920*w + 1105920)*f - 
            1437696)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^9 + 
            (-11664*f^12 - 769824*w*f^11 + (-3942432*w - 3942432)*f^10 - 
            11080800*f^9 + 18195840*w*f^8 + (5318784*w + 5318784)*f^7 - 
            51928128*f^6 + 33032448*w*f^5 + (-58786560*w - 58786560)*f^4 - 
            91445760*f^3 + 53747712*w*f^2 + (-28366848*w - 28366848)*f - 
            19408896)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^8 + (77760*w*f^11 + (2270592*w + 2270592)*f^10
            + 5396544*f^9 + 1213056*w*f^8 + (2892672*w + 2892672)*f^7 - 
            41337216*f^6 + 12690432*w*f^5 + (-62332416*w - 62332416)*f^4 - 
            60652800*f^3 - 7340544*w*f^2 + (-62954496*w - 62954496)*f + 
            4976640)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32)*g^7 + ((-36288*w - 36288)*f^10 + 1016064*f^9 + 2830464*w*f^8 + 
            (-16547328*w - 16547328)*f^7 + 2939328*f^6 + 40932864*w*f^5 + 
            (-2612736*w - 2612736)*f^4 + 4790016*f^3 + 32223744*w*f^2 + 
            (16837632*w + 16837632)*f + 5806080)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2
            - 32*f + 16*w)*g^6 + (-202176*f^12 + 1119744*w*f^11 + (-3172608*w - 
            3172608)*f^10 + 51632640*f^9 + 33032448*w*f^8 + (-36951552*w - 
            36951552)*f^7 + 158070528*f^6 - 38071296*w*f^5 + (-109734912*w - 
            109734912)*f^4 + 185628672*f^3 + 35831808*w*f^2 + (29859840*w + 
            29859840)*f + 37822464)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 +
            240*w*f^2 + (192*w + 192)*f + 64)*g^5 + (93312*w*f^11 + (559872*w + 
            559872)*f^10 + 21555072*f^9 + 20715264*w*f^8 + (-100217088*w - 
            100217088)*f^7 + 15116544*f^6 + 53747712*w*f^5 + (-217230336*w - 
            217230336)*f^4 - 47029248*f^3 + 10450944*w*f^2 + (-116453376*w - 
            116453376)*f - 17915904)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 +
            80*w*f + 32*w + 32)*g^4 + ((-96768*w - 96768)*f^10 + 2958336*f^9 + 
            17501184*w*f^8 + (-52088832*w - 52088832)*f^7 + 46904832*f^6 + 
            93229056*w*f^5 + (-58724352*w - 58724352)*f^4 + 47609856*f^3 + 
            60051456*w*f^2 + (1105920*w + 1105920)*f + 11501568)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^3 + (-165888*f^12 + 1492992*w*f^11 +
            (-6469632*w - 6469632)*f^10 + 71497728*f^9 + 53747712*w*f^8 + 
            (-77635584*w - 77635584)*f^7 + 202051584*f^6 + 35831808*w*f^5 + 
            (-95551488*w - 95551488)*f^4 + 256131072*f^3 + 23887872*w*f^2 + 
            (15925248*w + 15925248)*f + 45121536)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^2 + 
            (82944*w*f^11 + (-2156544*w - 2156544)*f^10 + 18496512*f^9 + 
            38320128*w*f^8 + (-105007104*w - 105007104)*f^7 + 89081856*f^6 + 
            87588864*w*f^5 + (-145317888*w - 145317888)*f^4 + 39813120*f^3 + 
            29196288*w*f^2 + (-42467328*w - 42467328)*f - 10616832)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g + 
            ((-55296*w - 55296)*f^10 + 1548288*f^9 + 8294400*w*f^8 + (-21233664*w 
            - 21233664)*f^7 + 32348160*f^6 + 34504704*w*f^5 + (-31850496*w - 
            31850496)*f^4 + 27205632*f^3 + 17252352*w*f^2 + (-6193152*w - 
            6193152)*f + 884736)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 
            4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 
            48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 -
            96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 
            768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2
            + (192*w + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 
            1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 
            192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + 
            (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))))*s + 
            (((-864*w*f^8 + (10368*w + 10368)*f^7 - 40608*f^6 - 69120*w*f^5 + 
            (77760*w + 77760)*f^4 - 70848*f^3 - 44928*w*f^2 + (20736*w + 20736)*f 
            - 6912)/(f - 2*w)*g^13 + ((1728*w + 1728)*f^10 - 124416*f^9 - 
            777600*w*f^8 + (1928448*w + 1928448)*f^7 - 2669760*f^6 - 2799360*w*f^5
            + (2840832*w + 2840832)*f^4 - 2571264*f^3 - 1741824*w*f^2 + (774144*w 
            + 774144)*f - 165888)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^12 + 
            (28512*f^12 + 5184*w*f^11 + (1964736*w + 1964736)*f^10 - 5852736*f^9 -
            11788416*w*f^8 + (11446272*w + 11446272)*f^7 - 4478976*f^6 - 
            22892544*w*f^5 + (18537984*w + 18537984)*f^4 - 17459712*f^3 - 
            12358656*w*f^2 + (7796736*w + 7796736)*f + 663552)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^11 + (-8640*w*f^11 +
            (-1223424*w - 1223424)*f^10 + 3004992*f^9 + 11021184*w*f^8 + 
            (-25360128*w - 25360128)*f^7 + 36142848*f^6 + 20901888*w*f^5 + 
            (-14017536*w - 14017536)*f^4 + 32804352*f^3 + 11971584*w*f^2 + 
            (10119168*w + 10119168)*f - 2433024)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2
            - 32*f + 16*w)*g^10 + ((250560*w + 250560)*f^13 + 565056*f^12 - 
            82944*w*f^11 + (6704640*w + 6704640)*f^10 - 6220800*f^9 + 
            28118016*w*f^8 + (56401920*w + 56401920)*f^7 - 67682304*f^6 - 
            30855168*w*f^5 + (-105062400*w - 105062400)*f^4 + 107827200*f^3 - 
            59056128*w*f^2 + (27648000*w + 27648000)*f - 13934592)/(f^6 - 12*w*f^5
            + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^9 +
            (388800*f^12 - 2923776*w*f^11 + (-6283008*w - 6283008)*f^10 - 
            8646912*f^9 + 10824192*w*f^8 + (47775744*w + 47775744)*f^7 - 
            17915904*f^6 + 119439360*w*f^5 + (-28366848*w - 28366848)*f^4 - 
            287152128*f^3 + 90574848*w*f^2 + (-97542144*w - 97542144)*f - 
            9953280)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w +
            32)*g^8 + (165888*w*f^11 + (1990656*w + 1990656)*f^10 + 9787392*f^9 + 
            24883200*w*f^8 + (-3981312*w - 3981312)*f^7 - 5971968*f^6 + 
            71663616*w*f^5 + (-67682304*w - 67682304)*f^4 - 36827136*f^3 + 
            6635520*w*f^2 + (-61710336*w - 61710336)*f + 19243008)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^7 + ((414720*w + 414720)*f^13 + 
            2239488*f^12 - 13934592*w*f^11 + (-74981376*w - 74981376)*f^10 - 
            67682304*f^9 + 155271168*w*f^8 + (242860032*w + 242860032)*f^7 + 
            549421056*f^6 - 615112704*w*f^5 + (-228261888*w - 228261888)*f^4 + 
            961486848*f^3 - 784318464*w*f^2 + (-244187136*w - 244187136)*f + 
            39813120)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^6 + (62208*f^12 + 2115072*w*f^11 + 
            (-31477248*w - 31477248)*f^10 + 123296256*f^9 + 215737344*w*f^8 + 
            (-220962816*w - 220962816)*f^7 + 421023744*f^6 + 226934784*w*f^5 + 
            (-444911616*w - 444911616)*f^4 + 72658944*f^3 + 224944128*w*f^2 + 
            (-43794432*w - 43794432)*f + 31850496)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^5 + (-345600*w*f^11 + 
            (-165888*w - 165888)*f^10 + 21662208*f^9 + 22809600*w*f^8 + 
            (-109651968*w - 109651968)*f^7 + 3483648*f^6 + (-214327296*w - 
            214327296)*f^4 + 40144896*f^3 + 60825600*w*f^2 + (-104841216*w - 
            104841216)*f - 25657344)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^4 + ((-55296*w - 55296)*f^13 + 4147200*f^12 + 22560768*w*f^11 
            + (-73211904*w - 73211904)*f^10 + 107827200*f^9 + 664879104*w*f^8 + 
            (112140288*w + 112140288)*f^7 + 961486848*f^6 + 79626240*w*f^5 + 
            (-22118400*w - 22118400)*f^4 + 711327744*f^3 - 562692096*w*f^2 + 
            (-247726080*w - 247726080)*f - 106168320)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (331776*f^12 + 6303744*w*f^11 + (-29528064*w - 29528064)*f^10 + 
            144986112*f^9 + 230916096*w*f^8 + (-378224640*w - 378224640)*f^7 + 
            555393024*f^6 + 326467584*w*f^5 + (-246841344*w - 246841344)*f^4 + 
            291962880*f^3 + 21233664*w*f^2 + (21233664*w + 21233664)*f + 
            42467328)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w 
            + 32)*g^2 + (110592*w*f^11 + (-4644864*w - 4644864)*f^10 + 
            34394112*f^9 + 88252416*w*f^8 + (-187785216*w - 187785216)*f^7 + 
            193093632*f^6 + 191102976*w*f^5 + (-236224512*w - 236224512)*f^4 + 
            124747776*f^3 + 76087296*w*f^2 + (-53084160*w - 53084160)*f - 
            7077888)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + 
            ((-221184*w - 221184)*f^10 + 2654208*f^9 + 11943936*w*f^8 + 
            (-31850496*w - 31850496)*f^7 + 55074816*f^6 + 63700992*w*f^5 + 
            (-53084160*w - 53084160)*f^4 + 34504704*f^3 + 15925248*w*f^2 + 
            (-3538944*w - 3538944)*f)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))/(g^6 +
            (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w
            - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 +
            (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 768)*f + 
            704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w
            + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 1968*f^3 + 
            2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 192)*f^4 - 
            768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 8*w*f^3 + (-24*w 
            - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + (-192*w - 192)*f + 
            64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8))*r + (((-108*w - 108)*f^10 + 
            3348*f^9 + 23976*w*f^8 + (-57024*w - 57024)*f^7 + 77760*f^6 + 
            82944*w*f^5 + (-93312*w - 93312)*f^4 + 72576*f^3 + 41472*w*f^2 + 
            (-27648*w - 27648)*f + 6912)/(f - 2*w)*g^13 + (-324*f^12 + 
            29808*w*f^11 + (-356400*w - 356400)*f^10 + 1320624*f^9 + 2418336*w*f^8
            + (-2985984*w - 2985984)*f^7 + 3639168*f^6 + 3732480*w*f^5 + 
            (-3608064*w - 3608064)*f^4 + 2405376*f^3 + 1658880*w*f^2 + (-663552*w 
            - 663552)*f + 165888)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)*g^12 + 
            (-2592*w*f^14 + (114048*w + 114048)*f^13 + 666144*f^12 + 
            3722112*w*f^11 + (-9014976*w - 9014976)*f^10 + 13442112*f^9 + 
            7682688*w*f^8 + (-14432256*w - 14432256)*f^7 + 32410368*f^6 + 
            24344064*w*f^5 + (-15220224*w - 15220224)*f^4 + 20860416*f^3 + 
            18496512*w*f^2 + (-6137856*w - 6137856)*f - 663552)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^11 + ((-14688*w - 
            14688)*f^13 - 208224*f^12 - 1689984*w*f^11 + (4534272*w + 
            4534272)*f^10 - 13798080*f^9 - 26531712*w*f^8 + (21295872*w + 
            21295872)*f^7 - 21669120*f^6 - 29237760*w*f^5 + (25850880*w + 
            25850880)*f^4 - 16353792*f^3 - 4396032*w*f^2 + (-1603584*w - 
            1603584)*f + 2433024)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g^10 + (-27216*f^15 + 741312*w*f^14 + (5922720*w + 5922720)*f^13
            + 11733984*f^12 - 6303744*w*f^11 + (15448320*w + 15448320)*f^10 - 
            72472320*f^9 + 70419456*w*f^8 + (-114462720*w - 114462720)*f^7 - 
            329453568*f^6 + 16588800*w*f^5 + (-364953600*w - 364953600)*f^4 - 
            256794624*f^3 - 94887936*w*f^2 + (-155934720*w - 155934720)*f + 
            13934592)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + 
            (192*w + 192)*f + 64)*g^9 + (38880*w*f^14 + (-1010880*w - 
            1010880)*f^13 + 1345248*f^12 + 20590848*w*f^11 + (-35396352*w - 
            35396352)*f^10 + 76764672*f^9 + 119066112*w*f^8 + (-200060928*w - 
            200060928)*f^7 + 93312000*f^6 - 12441600*w*f^5 + (-146810880*w - 
            146810880)*f^4 - 497664*f^3 - 82612224*w*f^2 + (-37822464*w - 
            37822464)*f + 9953280)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^8 + ((114048*w + 114048)*f^13 - 2477952*f^12 - 
            3981312*w*f^11 + (38651904*w + 38651904)*f^10 - 59429376*f^9 - 
            137355264*w*f^8 + (222206976*w + 222206976)*f^7 - 235643904*f^6 + 
            5971968*w*f^5 + (103845888*w + 103845888)*f^4 - 114794496*f^3 + 
            139345920*w*f^2 + (3317760*w + 3317760)*f - 19243008)/(f^4 - 8*w*f^3 +
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^7 + (217728*f^15 - 311040*w*f^14 + 
            (-4354560*w - 4354560)*f^13 + 995328*f^12 - 13188096*w*f^11 + 
            (-78630912*w - 78630912)*f^10 + 47526912*f^9 + 46282752*w*f^8 + 
            (-203046912*w - 203046912)*f^7 + 264757248*f^6 - 473776128*w*f^5 + 
            (175177728*w + 175177728)*f^4 - 25878528*f^3 + 147308544*w*f^2 + 
            (31850496*w + 31850496)*f - 39813120)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^6 + 
            (-124416*w*f^14 + (995328*w + 995328)*f^13 + 5101056*f^12 + 
            71165952*w*f^11 + (-87837696*w - 87837696)*f^10 + 282424320*f^9 - 
            34338816*w*f^8 + (-316514304*w - 316514304)*f^7 + 547928064*f^6 - 
            40808448*w*f^5 + (-667865088*w - 667865088)*f^4 + 329453568*f^3 - 
            25878528*w*f^2 + (-258785280*w - 258785280)*f - 31850496)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^5 + 
            ((96768*w + 96768)*f^13 + 1313280*f^12 + 14764032*w*f^11 + 
            (-72437760*w - 72437760)*f^10 + 165086208*f^9 + 175675392*w*f^8 + 
            (-347037696*w - 347037696)*f^7 + 209682432*f^6 + 311537664*w*f^5 + 
            (-337526784*w - 337526784)*f^4 + 142110720*f^3 + 150626304*w*f^2 + 
            (7520256*w + 7520256)*f + 25657344)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 
            - 32*f + 16*w)*g^4 + (165888*f^15 - 829440*w*f^14 + (-13105152*w - 
            13105152)*f^13 + 20736000*f^12 + 233570304*w*f^11 + (-90243072*w - 
            90243072)*f^10 + 476430336*f^9 + 660897792*w*f^8 + (13934592*w + 
            13934592)*f^7 + 1199038464*f^6 + 456523776*w*f^5 + (729907200*w + 
            729907200)*f^4 + 849346560*f^3 + 392822784*w*f^2 + (276037632*w + 
            276037632)*f + 106168320)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3
            + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (-165888*w*f^14 + 
            (-1658880*w - 1658880)*f^13 + 15759360*f^12 + 76972032*w*f^11 + 
            (-155934720*w - 155934720)*f^10 + 457187328*f^9 + 330448896*w*f^8 + 
            (-493682688*w - 493682688)*f^7 + 623075328*f^6 + 268075008*w*f^5 + 
            (-687439872*w - 687439872)*f^4 + 260112384*f^3 - 106168320*w*f^2 + 
            (-106168320*w - 106168320)*f - 42467328)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((-110592*w - 
            110592)*f^13 + 1769472*f^12 + 13271040*w*f^11 + (-56844288*w - 
            56844288)*f^10 + 128839680*f^9 + 207028224*w*f^8 + (-283336704*w - 
            283336704)*f^7 + 295280640*f^6 + 230916096*w*f^5 + (-163676160*w - 
            163676160)*f^4 + 94666752*f^3 + 37158912*w*f^2 + (-17694720*w - 
            17694720)*f + 7077888)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 
            16*w)*g + (663552*w*f^11 + (-6635520*w - 6635520)*f^10 + 21897216*f^9 
            + 45785088*w*f^8 + (-59719680*w - 59719680)*f^7 + 61710336*f^6 + 
            71663616*w*f^5 + (-63700992*w - 63700992)*f^4 + 39813120*f^3 + 
            26542080*w*f^2 + (-10616832*w - 10616832)*f)/(f^3 - 6*w*f^2 + (-12*w -
            12)*f - 8))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 12)/(f^2 - 4*w*f - 4*w
            - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 360*w*f^2 + (-240*w - 240)*f 
            - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (-160*f^6
            - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3 - 1536*w*f^2 + (-768*w - 
            768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2
            + (192*w + 192)*f + 64)*g^3 + (240*w*f^5 + (-768*w - 768)*f^4 + 
            1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 192)/(f^5 - 10*w*f^4 + 
            (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + ((192*w + 
            192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f - 192)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 192*w*f^2 + 
            (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 8)))*q + 
            (((-108*w - 108)*f^7 + 972*f^6 + 2592*w*f^5 + (-4752*w - 4752)*f^4 + 
            3888*f^3 + 2592*w*f^2 + (-1728*w - 1728)*f)*g^15 + (2268*f^9 + 
            49896*w*f^8 + (-235872*w - 235872)*f^7 + 495072*f^6 + 601344*w*f^5 + 
            (-611712*w - 611712)*f^4 + 508032*f^3 + 393984*w*f^2 + (-165888*w - 
            165888)*f + 41472)/(f^2 - 4*w*f - 4*w - 4)*g^14 + (-5184*w*f^11 + 
            (-152928*w - 152928)*f^10 + 1526688*f^9 + 4696704*w*f^8 + (-6757344*w 
            - 6757344)*f^7 + 7566048*f^6 + 8709120*w*f^5 + (-8926848*w - 
            8926848)*f^4 + 7962624*f^3 + 5266944*w*f^2 + (-2322432*w - 2322432)*f 
            + 663552)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^13 + 
            ((57456*w + 57456)*f^13 - 457488*f^12 + 2389824*w*f^11 + (-1392768*w -
            1392768)*f^10 + 11733984*f^9 + 17900352*w*f^8 + (32638464*w + 
            32638464)*f^7 + 995328*f^6 + 60963840*w*f^5 + (-18634752*w - 
            18634752)*f^4 + 20736000*f^3 + 45453312*w*f^2 + (-10838016*w - 
            10838016)*f - 9953280)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g^12 + (207360*f^12 - 1052352*w*f^11
            + (533952*w + 533952)*f^10 - 3488832*f^9 - 13281408*w*f^8 + 
            (32348160*w + 32348160)*f^7 + 14556672*f^6 + 15925248*w*f^5 + 
            (22643712*w + 22643712)*f^4 - 110896128*f^3 + 11778048*w*f^2 + 
            (-25546752*w - 25546752)*f + 5640192)/(f^5 - 10*w*f^4 + (-40*w - 
            40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^11 + (-67392*w*f^11 + 
            (-1202688*w - 1202688)*f^10 + 492480*f^9 + 7682688*w*f^8 + 
            (-13312512*w - 13312512)*f^7 + 28491264*f^6 + 6469632*w*f^5 + 
            (9455616*w + 9455616)*f^4 + 43047936*f^3 + 15095808*w*f^2 + 
            (21565440*w + 21565440)*f - 1327104)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2
            - 32*f + 16*w)*g^10 + ((376704*w + 376704)*f^13 + 4178304*f^12 - 
            19201536*w*f^11 + (-29638656*w - 29638656)*f^10 - 72472320*f^9 - 
            34463232*w*f^8 + (-89496576*w - 89496576)*f^7 + 47526912*f^6 - 
            599187456*w*f^5 + (-304680960*w - 304680960)*f^4 + 476430336*f^3 - 
            583925760*w*f^2 + (29417472*w + 29417472)*f + 77635584)/(f^6 - 
            12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 
            64)*g^9 + (31104*f^12 - 1555200*w*f^11 + (4043520*w + 4043520)*f^10 - 
            50699520*f^9 - 30979584*w*f^8 + (100030464*w + 100030464)*f^7 - 
            96297984*f^6 - 146313216*w*f^5 + (-92565504*w - 92565504)*f^4 - 
            290635776*f^3 + 79626240*w*f^2 + (7962624*w + 7962624)*f - 
            25878528)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w 
            + 32)*g^8 + (808704*w*f^11 + (-4230144*w - 4230144)*f^10 + 
            17231616*f^9 + 24261120*w*f^8 + (-142580736*w - 142580736)*f^7 + 
            166468608*f^6 + 155271168*w*f^5 + (-158257152*w - 158257152)*f^4 - 
            73156608*f^3 - 64696320*w*f^2 + (-19906560*w - 19906560)*f - 
            25878528)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^7 + 
            ((801792*w + 801792)*f^13 - 3566592*f^12 - 40476672*w*f^11 + 
            (-4423680*w - 4423680)*f^10 - 329453568*f^9 - 199065600*w*f^8 + 
            (1070309376*w + 1070309376)*f^7 + 264757248*f^6 - 1136664576*w*f^5 + 
            (69894144*w + 69894144)*f^4 + 1199038464*f^3 - 978075648*w*f^2 + 
            (-421134336*w - 421134336)*f + 23887872)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^6 + 
            (393984*f^12 + 1451520*w*f^11 + (30564864*w + 30564864)*f^10 - 
            91031040*f^9 - 165473280*w*f^8 + (159252480*w + 159252480)*f^7 + 
            5971968*f^6 - 461832192*w*f^5 + (174182400*w + 174182400)*f^4 - 
            310210560*f^3 - 163897344*w*f^2 + (176504832*w + 176504832)*f + 
            10616832)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w 
            + 32)*g^5 + (539136*w*f^11 + (7133184*w + 7133184)*f^10 - 40269312*f^9
            - 174928896*w*f^8 + (173684736*w + 173684736)*f^7 - 289142784*f^6 - 
            278691840*w*f^5 + (133373952*w + 133373952)*f^4 - 425005056*f^3 - 
            234233856*w*f^2 + (-33177600*w - 33177600)*f - 45121536)/(f^4 - 
            8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + ((940032*w + 
            940032)*f^13 - 3151872*f^12 - 23224320*w*f^11 + (46227456*w + 
            46227456)*f^10 - 256794624*f^9 - 81616896*w*f^8 + (1019879424*w + 
            1019879424)*f^7 - 25878528*f^6 - 684785664*w*f^5 + (41582592*w + 
            41582592)*f^4 + 849346560*f^3 - 626393088*w*f^2 + (-247726080*w - 
            247726080)*f - 63700992)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 
            + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (331776*f^12 - 
            5640192*w*f^11 + (42135552*w + 42135552)*f^10 - 105836544*f^9 - 
            306561024*w*f^8 + (410075136*w + 410075136)*f^7 - 268738560*f^6 - 
            390168576*w*f^5 + (469794816*w + 469794816)*f^4 - 281346048*f^3 - 
            169869312*w*f^2 + (21233664*w + 21233664)*f + 42467328)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + 
            (-331776*w*f^11 + (4644864*w + 4644864)*f^10 - 30191616*f^9 - 
            105504768*w*f^8 + (145317888*w + 145317888)*f^7 - 224944128*f^6 - 
            254803968*w*f^5 + (151289856*w + 151289856)*f^4 - 135364608*f^3 - 
            69009408*w*f^2 + (10616832*w + 10616832)*f - 21233664)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g + ((221184*w + 221184)*f^10 - 
            2654208*f^9 - 11943936*w*f^8 + (31850496*w + 31850496)*f^7 - 
            55074816*f^6 - 63700992*w*f^5 + (53084160*w + 53084160)*f^4 - 
            34504704*f^3 - 15925248*w*f^2 + (3538944*w + 3538944)*f)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))*r + ((-432*w*f^8 + (1728*w + 1728)*f^7 - 3888*f^6 - 4752*w*f^5 + 
            (3456*w + 3456)*f^4 - 3888*f^3 - 4320*w*f^2 + (1728*w + 1728)*f)*g^15 
            + (-432*w*f^11 + (13824*w + 13824)*f^10 - 119664*f^9 - 386208*w*f^8 + 
            (539136*w + 539136)*f^7 - 705024*f^6 - 829440*w*f^5 + (663552*w + 
            663552)*f^4 - 549504*f^3 - 338688*w*f^2 + (138240*w + 138240)*f - 
            69120)/(f^2 - 4*w*f - 4*w - 4)*g^14 + ((-3456*w - 3456)*f^13 - 
            5616*f^12 - 679104*w*f^11 + (2782944*w + 2782944)*f^10 - 6000912*f^9 -
            9035712*w*f^8 + (6643296*w + 6643296)*f^7 - 12848544*f^6 - 
            13374720*w*f^5 + (9472896*w + 9472896)*f^4 - 9151488*f^3 - 
            5018112*w*f^2 + (3096576*w + 3096576)*f + 221184)/(f^4 - 8*w*f^3 + 
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^13 + (-9072*f^15 + 253152*w*f^14 + 
            (88992*w + 88992)*f^13 - 2804544*f^12 - 7849440*w*f^11 + (9946368*w + 
            9946368)*f^10 + 5461344*f^9 + 710208*w*f^8 + (24592896*w + 
            24592896)*f^7 - 58558464*f^6 + 9815040*w*f^5 + (27260928*w + 
            27260928)*f^4 - 40642560*f^3 - 44347392*w*f^2 + (6856704*w + 
            6856704)*f + 663552)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3 + 
            240*w*f^2 + (192*w + 192)*f + 64)*g^12 + (7344*w*f^14 + (-128736*w - 
            128736)*f^13 + 2671920*f^12 - 2505600*w*f^11 + (-8664192*w - 
            8664192)*f^10 + 30703104*f^9 + 43317504*w*f^8 + (4313088*w + 
            4313088)*f^7 + 36536832*f^6 + 68567040*w*f^5 + (57618432*w + 
            57618432)*f^4 - 6248448*f^3 + 28090368*w*f^2 + (34062336*w + 
            34062336)*f - 9400320)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 
            80*w*f + 32*w + 32)*g^11 + ((6912*w + 6912)*f^13 - 2080512*f^12 - 
            4458240*w*f^11 + (19457280*w + 19457280)*f^10 - 46621440*f^9 - 
            119750400*w*f^8 + (151642368*w + 151642368)*f^7 - 119916288*f^6 - 
            27371520*w*f^5 + (101053440*w + 101053440)*f^4 - 70778880*f^3 + 
            87920640*w*f^2 + (-26099712*w - 26099712)*f - 442368)/(f^4 - 8*w*f^3 +
            (-24*w - 24)*f^2 - 32*f + 16*w)*g^10 + (42768*f^15 + 2315520*w*f^14 + 
            (-5495904*w - 5495904)*f^13 + 5461344*f^12 - 18088704*w*f^11 + 
            (-140873472*w - 140873472)*f^10 + 242486784*f^9 + 294824448*w*f^8 + 
            (-206613504*w - 206613504)*f^7 - 8709120*f^6 - 181592064*w*f^5 + 
            (-125964288*w - 125964288)*f^4 - 458182656*f^3 - 224722944*w*f^2 + 
            (30302208*w + 30302208)*f - 33841152)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^9 + 
            (-33696*w*f^14 + (-57024*w - 57024)*f^13 - 22304160*f^12 - 
            43898112*w*f^11 + (178744320*w + 178744320)*f^10 - 349837056*f^9 - 
            404849664*w*f^8 + (273715200*w + 273715200)*f^7 - 607896576*f^6 - 
            665542656*w*f^5 + (-44457984*w - 44457984)*f^4 - 212668416*f^3 - 
            329121792*w*f^2 + (-90243072*w - 90243072)*f + 43130880)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^8 + 
            ((134784*w + 134784)*f^13 - 1752192*f^12 + 4976640*w*f^11 + 
            (-2322432*w - 2322432)*f^10 + 34546176*f^9 - 25380864*w*f^8 + 
            (33094656*w + 33094656)*f^7 - 91321344*f^6 + 189609984*w*f^5 + 
            (-64032768*w - 64032768)*f^4 - 37988352*f^3 + 219967488*w*f^2 + 
            (-1327104*w - 1327104)*f - 8626176)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 
            - 32*f + 16*w)*g^7 + (217728*f^15 + 3393792*w*f^14 + (7368192*w + 
            7368192)*f^13 - 58558464*f^12 - 4506624*w*f^11 + (471232512*w + 
            471232512)*f^10 - 8709120*f^9 + 550250496*w*f^8 + (1059692544*w + 
            1059692544)*f^7 - 330448896*f^6 - 377339904*w*f^5 + (1097957376*w + 
            1097957376)*f^4 - 385523712*f^3 - 255246336*w*f^2 + (230031360*w + 
            230031360)*f + 199065600)/(f^6 - 12*w*f^5 + (-60*w - 60)*f^4 - 160*f^3
            + 240*w*f^2 + (192*w + 192)*f + 64)*g^6 + (13824*w*f^14 + (2626560*w +
            2626560)*f^13 - 30011904*f^12 - 50208768*w*f^11 + (295170048*w + 
            295170048)*f^10 - 366391296*f^9 - 914374656*w*f^8 + (453206016*w + 
            453206016)*f^7 - 442091520*f^6 - 1261522944*w*f^5 + (-156708864*w - 
            156708864)*f^4 - 133484544*f^3 - 387293184*w*f^2 + (-337526784*w - 
            337526784)*f - 17694720)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 +
            80*w*f + 32*w + 32)*g^5 + ((235008*w + 235008)*f^13 - 1064448*f^12 - 
            9621504*w*f^11 + (61489152*w + 61489152)*f^10 - 98482176*f^9 - 
            181149696*w*f^8 + (204705792*w + 204705792)*f^7 - 395808768*f^6 - 
            136359936*w*f^5 + (60162048*w + 60162048)*f^4 - 142110720*f^3 + 
            35168256*w*f^2 + (88031232*w + 88031232)*f - 15040512)/(f^4 - 8*w*f^3 
            + (-24*w - 24)*f^2 - 32*f + 16*w)*g^4 + (165888*f^15 - 718848*w*f^14 +
            (19630080*w + 19630080)*f^13 - 40642560*f^12 + 40587264*w*f^11 + 
            (608698368*w + 608698368)*f^10 - 458182656*f^9 + 96215040*w*f^8 + 
            (1030496256*w + 1030496256)*f^7 - 385523712*f^6 - 120324096*w*f^5 + 
            (797147136*w + 797147136)*f^4 + 265420800*f^3 + 187564032*w*f^2 + 
            (-7077888*w - 7077888)*f + 233570304)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + 
            (55296*w*f^14 + (2543616*w + 2543616)*f^13 - 12552192*f^12 - 
            69451776*w*f^11 + (229146624*w + 229146624)*f^10 - 211451904*f^9 - 
            647626752*w*f^8 + (546766848*w + 546766848)*f^7 - 227598336*f^6 - 
            710443008*w*f^5 + (308772864*w + 308772864)*f^4 - 139788288*f^3 - 
            92012544*w*f^2 + (-92012544*w - 92012544)*f - 70778880)/(f^5 - 
            10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 32)*g^2 + 
            ((110592*w + 110592)*f^13 - 442368*f^12 - 14598144*w*f^11 + 
            (63479808*w + 63479808)*f^10 - 136802304*f^9 - 187121664*w*f^8 + 
            (231579648*w + 231579648)*f^7 - 315187200*f^6 - 294617088*w*f^5 + 
            (147750912*w + 147750912)*f^4 - 105283584*f^3 - 122093568*w*f^2 + 
            (60162048*w + 60162048)*f - 7077888)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2
            - 32*f + 16*w)*g + (-1105920*w*f^11 + (5750784*w + 5750784)*f^10 - 
            20570112*f^9 - 44457984*w*f^8 + (67682304*w + 67682304)*f^7 - 
            71000064*f^6 - 55738368*w*f^5 + (58392576*w + 58392576)*f^4 - 
            50429952*f^3 - 12386304*w*f^2 + (-3538944*w - 3538944)*f)/(f^3 - 
            6*w*f^2 + (-12*w - 12)*f - 8))/(g^6 + (-12*w*f^2 + (24*w + 24)*f - 
            12)/(f^2 - 4*w*f - 4*w - 4)*g^5 + ((-60*w - 60)*f^4 + 132*f^3 + 
            360*w*f^2 + (-240*w - 240)*f - 48)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 -
            32*f + 16*w)*g^4 + (-160*f^6 - 96*w*f^5 + (672*w + 672)*f^4 - 2336*f^3
            - 1536*w*f^2 + (-768*w - 768)*f + 704)/(f^6 - 12*w*f^5 + (-60*w - 
            60)*f^4 - 160*f^3 + 240*w*f^2 + (192*w + 192)*f + 64)*g^3 + (240*w*f^5
            + (-768*w - 768)*f^4 + 1968*f^3 + 2400*w*f^2 + (-768*w - 768)*f - 
            192)/(f^5 - 10*w*f^4 + (-40*w - 40)*f^3 - 80*f^2 + 80*w*f + 32*w + 
            32)*g^2 + ((192*w + 192)*f^4 - 768*f^3 - 1152*w*f^2 + (768*w + 768)*f 
            - 192)/(f^4 - 8*w*f^3 + (-24*w - 24)*f^2 - 32*f + 16*w)*g + (64*f^3 + 
            192*w*f^2 + (-192*w - 192)*f + 64)/(f^3 - 6*w*f^2 + (-12*w - 12)*f - 
            8))
    ],
    [
        (((-576*f^3 - 576)*g^3 - 576*f^3 - 576)*r + ((72*f^6 + 1440*f^3 - 576)*g^3
            + (72*f^6 + 1440*f^3 - 576)))*q + ((72*f^3 + 72)*g^6 + (1440*f^3 + 
            1440)*g^3 - 576*f^3 - 576)*r + (3*f^6 + 60*f^3 - 24)*g^6 + (60*f^6 + 
            1200*f^3 - 480)*g^3 - 24*f^6 - 480*f^3 + 192,
        -216*s^3 + ((648*f^4 - 5184*f)*g^4 + (-5184*f^4 + 41472*f)*g)*r*q*s
    ],
    [
        (((-576*f^3 - 576)*g^3 - 576*f^3 - 576)*r + ((-72*f^6 - 1440*f^3 + 
            576)*g^3 - 72*f^6 - 1440*f^3 + 576))*q + ((-72*f^3 - 72)*g^6 + 
            (-1440*f^3 - 1440)*g^3 + (576*f^3 + 576))*r + (3*f^6 + 60*f^3 - 
            24)*g^6 + (60*f^6 + 1200*f^3 - 480)*g^3 - 24*f^6 - 480*f^3 + 192,
        -216*s^3 + ((648*f^4 - 5184*f)*g^4 + (-5184*f^4 + 41472*f)*g)*r*q*s
    ],
    [
        (((648*f^3 + (-1296*w - 1296)*f^2 + 2592*w*f)/(f^5 + (4*w + 4)*f^4 + w*f^3
            + 10*f^2 + (4*w + 4)*f - 8*w)*g^4 + (-5184*f^3 + (10368*w + 10368)*f^2
            - 20736*w*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g)/(g^6 + (-6*w*f^3 - 36*f^2 - 24*w)/(f^3 + (3*w + 3)*f^2 + 
            4)*g^5 + ((-9*w - 9)*f^6 + 108*w*f^5 + 324*f^4 + (-72*w - 72)*f^3 + 
            432*w*f^2 - 144*w - 144)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 + (-24*w*f^3 - 144*f^2 - 96*w)/(f^3 
            + (3*w + 3)*f^2 + 4)*g^2 + 16)*r*q + ((-36*f^3 + (216*w + 216)*f^2 - 
            144)/(f^3 + (3*w + 3)*f^2 + 4)*g^6 + (-108*w*f^6 - 1296*f^5 + (3888*w 
            + 3888)*f^4 - 864*w*f^3 - 5184*f^2 - 1728*w)/(f^6 + (6*w + 6)*f^5 + 
            9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^5 + (-648*w - 648)*g^4 + 
            (-288*f^3 + (1728*w + 1728)*f^2 - 1152)/(f^3 + (3*w + 3)*f^2 + 4)*g^3 
            + (-432*w*f^6 - 5184*f^5 + (15552*w + 15552)*f^4 - 3456*w*f^3 - 
            20736*f^2 - 6912*w)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^2 + (-576*f^3 + (3456*w + 3456)*f^2 - 2304)/(f^3 + 
            (3*w + 3)*f^2 + 4))/(g^6 + (-6*w*f^3 - 36*f^2 - 24*w)/(f^3 + (3*w + 
            3)*f^2 + 4)*g^5 + ((-9*w - 9)*f^6 + 108*w*f^5 + 324*f^4 + (-72*w - 
            72)*f^3 + 432*w*f^2 - 144*w - 144)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 
            8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 + (-24*w*f^3 - 144*f^2 - 
            96*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 16))*s^2 + ((((-36*w + 36)*f^6 +
            (-432*w - 864)*f^5 + (2592*w + 1296)*f^4 + (-288*w + 288)*f^3 + 
            (-1728*w - 3456)*f^2 - 576*w + 576)/(f^3 + (3*w + 3)*f^2 + 4)*g^7 + 
            ((-216*w - 108)*f^9 + (-1944*w + 1944)*f^8 + (20736*w + 10368)*f^6 + 
            (-15552*w + 15552)*f^5 + (-10368*w - 5184)*f^3 + (-31104*w + 
            31104)*f^2 - 13824*w - 6912)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^6 + ((144*w - 144)*f^6 + (1728*w + 3456)*f^5 +
            (-10368*w - 5184)*f^4 + (1152*w - 1152)*f^3 + (6912*w + 13824)*f^2 + 
            (2304*w - 2304))/(f^3 + (3*w + 3)*f^2 + 4)*g^4 + ((1728*w + 864)*f^9 +
            (15552*w - 15552)*f^8 + (-165888*w - 82944)*f^6 + (124416*w - 
            124416)*f^5 + (82944*w + 41472)*f^3 + (248832*w - 248832)*f^2 + 
            (110592*w + 55296))/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^3 + ((1152*w - 1152)*f^6 + (13824*w + 27648)*f^5 + 
            (-82944*w - 41472)*f^4 + (9216*w - 9216)*f^3 + (55296*w + 110592)*f^2 
            + (18432*w - 18432))/(f^3 + (3*w + 3)*f^2 + 4)*g)/(g^6 + (-6*w*f^3 - 
            36*f^2 - 24*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-9*w - 9)*f^6 + 
            108*w*f^5 + 324*f^4 + (-72*w - 72)*f^3 + 432*w*f^2 - 144*w - 144)/(f^6
            + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 
            + (-24*w*f^3 - 144*f^2 - 96*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 16)*q +
            (((36*w + 72)*f^3 + (-144*w - 72)*f^2 + (144*w - 144)*f)/(f^2 + (w + 
            1)*f - 2*w)*g^9 + ((324*w - 324)*f^6 + (2592*w + 5184)*f^5 + (-10368*w
            - 5184)*f^4 + (9072*w - 9072)*f^3 + (2592*w + 5184)*f^2 + (-10368*w - 
            5184)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g^8 + ((-3456*w - 6912)*f^3 + (13824*w + 6912)*f^2 + (-13824*w + 
            13824)*f)/(f^2 + (w + 1)*f - 2*w)*g^6 + ((2592*w - 2592)*f^6 + 
            (20736*w + 41472)*f^5 + (-82944*w - 41472)*f^4 + (72576*w - 72576)*f^3
            + (20736*w + 41472)*f^2 + (-82944*w - 41472)*f)/(f^5 + (4*w + 4)*f^4 +
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^5 + ((1728*w + 3456)*f^3 + 
            (-6912*w - 3456)*f^2 + (6912*w - 6912)*f)/(f^2 + (w + 1)*f - 2*w)*g^3 
            + ((5184*w - 5184)*f^6 + (41472*w + 82944)*f^5 + (-165888*w - 
            82944)*f^4 + (145152*w - 145152)*f^3 + (41472*w + 82944)*f^2 + 
            (-165888*w - 82944)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 
            4)*f - 8*w)*g^2 + ((2304*w + 4608)*f^3 + (-9216*w - 4608)*f^2 + 
            (9216*w - 9216)*f)/(f^2 + (w + 1)*f - 2*w))/(g^6 + (-6*w*f^3 - 36*f^2 
            - 24*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-9*w - 9)*f^6 + 108*w*f^5 + 
            324*f^4 + (-72*w - 72)*f^3 + 432*w*f^2 - 144*w - 144)/(f^6 + (6*w + 
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 + 
            (-24*w*f^3 - 144*f^2 - 96*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 16)*r)*s 
            + ((-36*f^6 + (288*w + 288)*f^5 - 576*w*f^4 - 1008*f^3 + (288*w + 
            288)*f^2 - 576*w*f)/(f^2 + (w + 1)*f - 2*w)*g^10 + (-108*w*f^9 - 
            1512*f^8 + (6912*w + 6912)*f^7 - 13824*w*f^6 - 22464*f^5 + (13824*w + 
            13824)*f^4 - 22464*w*f^3 - 3456*f^2 + (6912*w + 6912)*f)/(f^5 + (4*w +
            4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^9 + ((-648*w - 648)*f^4
            + (5184*w + 5184)*f)*g^8 + (432*w*f^9 + 6048*f^8 + (-27648*w - 
            27648)*f^7 + 55296*w*f^6 + 89856*f^5 + (-55296*w - 55296)*f^4 + 
            89856*w*f^3 + 13824*f^2 + (-27648*w - 27648)*f)/(f^5 + (4*w + 4)*f^4 +
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^6 + ((5184*w + 5184)*f^4 + 
            (-41472*w - 41472)*f)*g^5 + (1728*f^6 + (-13824*w - 13824)*f^5 + 
            27648*w*f^4 + 48384*f^3 + (-13824*w - 13824)*f^2 + 27648*w*f)/(f^2 + 
            (w + 1)*f - 2*w)*g^4 + (3456*w*f^9 + 48384*f^8 + (-221184*w - 
            221184)*f^7 + 442368*w*f^6 + 718848*f^5 + (-442368*w - 442368)*f^4 + 
            718848*w*f^3 + 110592*f^2 + (-221184*w - 221184)*f)/(f^5 + (4*w + 
            4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^3 + (4608*f^6 + 
            (-36864*w - 36864)*f^5 + 73728*w*f^4 + 129024*f^3 + (-36864*w - 
            36864)*f^2 + 73728*w*f)/(f^2 + (w + 1)*f - 2*w)*g)/(g^6 + (-6*w*f^3 - 
            36*f^2 - 24*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-9*w - 9)*f^6 + 
            108*w*f^5 + 324*f^4 + (-72*w - 72)*f^3 + 432*w*f^2 - 144*w - 144)/(f^6
            + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 
            + (-24*w*f^3 - 144*f^2 - 96*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 16)*r*q
            + ((3*f^6 + (-36*w - 36)*f^5 + 108*w*f^4 + 24*f^3 + (-144*w - 144)*f^2
            + 48)*g^12 + (18*w*f^9 + (-972*w - 972)*f^7 + 1188*w*f^6 + (-3888*w - 
            3888)*f^4 + 864*w*f^3 + 1152*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^11 + 
            ((81*w + 81)*f^12 + 972*w*f^11 + 8748*f^10 + (-7452*w - 7452)*f^9 + 
            64152*w*f^8 + 69984*f^7 + (-27216*w - 27216)*f^6 + 46656*w*f^5 + 
            139968*f^4 + (20736*w + 20736)*f^3 + 62208*w*f^2 + (20736*w + 
            20736))/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g^10 + (-276*f^6 + (3312*w + 3312)*f^5 - 9936*w*f^4 - 2208*f^3 + 
            (13248*w + 13248)*f^2 - 4416)*g^9 + (1188*w*f^9 + (-64152*w - 
            64152)*f^7 + 78408*w*f^6 + (-256608*w - 256608)*f^4 + 57024*w*f^3 + 
            76032*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((648*w + 648)*f^12 + 
            7776*w*f^11 + 69984*f^10 + (-59616*w - 59616)*f^9 + 513216*w*f^8 + 
            559872*f^7 + (-217728*w - 217728)*f^6 + 373248*w*f^5 + 1119744*f^4 + 
            (165888*w + 165888)*f^3 + 497664*w*f^2 + (165888*w + 165888))/(f^6 + 
            (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + 
            (-1008*f^6 + (12096*w + 12096)*f^5 - 36288*w*f^4 - 8064*f^3 + (48384*w
            + 48384)*f^2 - 16128)*g^6 + (864*w*f^9 + (-46656*w - 46656)*f^7 + 
            57024*w*f^6 + (-186624*w - 186624)*f^4 + 41472*w*f^3 + 55296*w)/(f^3 +
            (3*w + 3)*f^2 + 4)*g^5 + ((1296*w + 1296)*f^12 + 15552*w*f^11 + 
            139968*f^10 + (-119232*w - 119232)*f^9 + 1026432*w*f^8 + 1119744*f^7 +
            (-435456*w - 435456)*f^6 + 746496*w*f^5 + 2239488*f^4 + (331776*w + 
            331776)*f^3 + 995328*w*f^2 + (331776*w + 331776))/(f^6 + (6*w + 6)*f^5
            + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + (768*f^6 + (-9216*w - 
            9216)*f^5 + 27648*w*f^4 + 6144*f^3 + (-36864*w - 36864)*f^2 + 
            12288)*g^3 + (1152*w*f^9 + (-62208*w - 62208)*f^7 + 76032*w*f^6 + 
            (-248832*w - 248832)*f^4 + 55296*w*f^3 + 73728*w)/(f^3 + (3*w + 3)*f^2
            + 4)*g^2 + (768*f^6 + (-9216*w - 9216)*f^5 + 27648*w*f^4 + 6144*f^3 + 
            (-36864*w - 36864)*f^2 + 12288))/(g^6 + (-6*w*f^3 - 36*f^2 - 
            24*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-9*w - 9)*f^6 + 108*w*f^5 + 
            324*f^4 + (-72*w - 72)*f^3 + 432*w*f^2 - 144*w - 144)/(f^6 + (6*w + 
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 8*g^3 + 
            (-24*w*f^3 - 144*f^2 - 96*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 16),
        ((((648*w - 648)*f^6 + (7776*w + 15552)*f^5 + (-46656*w - 23328)*f^4 + 
            (5184*w - 5184)*f^3 + (31104*w + 62208)*f^2 + (10368*w - 10368))/(f^6 
            + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + 
            ((3888*w + 1944)*f^9 + (34992*w - 34992)*f^8 + (-373248*w - 
            186624)*f^6 + (279936*w - 279936)*f^5 + (186624*w + 93312)*f^3 + 
            (559872*w - 559872)*f^2 + (248832*w + 124416))/(f^9 + (9*w + 9)*f^8 + 
            27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 
            144)*f^2 + 64)*g^6 + ((-2592*w + 2592)*f^6 + (-31104*w - 62208)*f^5 + 
            (186624*w + 93312)*f^4 + (-20736*w + 20736)*f^3 + (-124416*w - 
            248832)*f^2 - 41472*w + 41472)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 
            + (24*w + 24)*f^2 + 16)*g^4 + ((-31104*w - 15552)*f^9 + (-279936*w + 
            279936)*f^8 + (2985984*w + 1492992)*f^6 + (-2239488*w + 2239488)*f^5 +
            (-1492992*w - 746496)*f^3 + (-4478976*w + 4478976)*f^2 - 1990656*w - 
            995328)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 
            108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^3 + ((-20736*w + 
            20736)*f^6 + (-248832*w - 497664)*f^5 + (1492992*w + 746496)*f^4 + 
            (-165888*w + 165888)*f^3 + (-995328*w - 1990656)*f^2 - 331776*w + 
            331776)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g)/(g^9 + (-9*w*f^3 - 54*f^2 - 36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8
            + ((-27*w - 27)*f^6 + 324*w*f^5 + 972*f^4 + (-216*w - 216)*f^3 + 
            1296*w*f^2 - 432*w - 432)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + (594*w + 594)*f^8 - 2592*w*f^7 
            - 6336*f^6 + (4752*w + 4752)*f^5 - 10368*w*f^4 - 720*f^3 + (9504*w + 
            9504)*f^2 - 960)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 
            72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + 
            (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-108*w
            - 108)*f^6 + 1296*w*f^5 + 3888*f^4 + (-864*w - 864)*f^3 + 5184*w*f^2 -
            1728*w - 1728)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 - 864*f^2 - 576*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^2 + 64)*q + (((-648*w - 1296)*f^3 + (2592*w + 
            1296)*f^2 + (-2592*w + 2592)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 
            + (4*w + 4)*f - 8*w)*g^9 + ((-5832*w + 5832)*f^6 + (-46656*w - 
            93312)*f^5 + (186624*w + 93312)*f^4 + (-163296*w + 163296)*f^3 + 
            (-46656*w - 93312)*f^2 + (186624*w + 93312)*f)/(f^8 + (7*w + 7)*f^7 + 
            13*w*f^6 + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f
            - 32*w)*g^8 + ((62208*w + 124416)*f^3 + (-248832*w - 124416)*f^2 + 
            (248832*w - 248832)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 
            4)*f - 8*w)*g^6 + ((-46656*w + 46656)*f^6 + (-373248*w - 746496)*f^5 +
            (1492992*w + 746496)*f^4 + (-1306368*w + 1306368)*f^3 + (-373248*w - 
            746496)*f^2 + (1492992*w + 746496)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 
            + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 
            32*w)*g^5 + ((-31104*w - 62208)*f^3 + (124416*w + 62208)*f^2 + 
            (-124416*w + 124416)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w +
            4)*f - 8*w)*g^3 + ((-93312*w + 93312)*f^6 + (-746496*w - 1492992)*f^5 
            + (2985984*w + 1492992)*f^4 + (-2612736*w + 2612736)*f^3 + (-746496*w 
            - 1492992)*f^2 + (2985984*w + 1492992)*f)/(f^8 + (7*w + 7)*f^7 + 
            13*w*f^6 + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f
            - 32*w)*g^2 + ((-41472*w - 82944)*f^3 + (165888*w + 82944)*f^2 + 
            (-165888*w + 165888)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w +
            4)*f - 8*w))/(g^9 + (-9*w*f^3 - 54*f^2 - 36*w)/(f^3 + (3*w + 3)*f^2 + 
            4)*g^8 + ((-27*w - 27)*f^6 + 324*w*f^5 + 972*f^4 + (-216*w - 216)*f^3 
            + 1296*w*f^2 - 432*w - 432)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + (594*w + 594)*f^8 - 2592*w*f^7 
            - 6336*f^6 + (4752*w + 4752)*f^5 - 10368*w*f^4 - 720*f^3 + (9504*w + 
            9504)*f^2 - 960)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 
            72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + 
            (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-108*w
            - 108)*f^6 + 1296*w*f^5 + 3888*f^4 + (-864*w - 864)*f^3 + 5184*w*f^2 -
            1728*w - 1728)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 - 864*f^2 - 576*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^2 + 64)*r)*s^3 + (((3888*f^6 + (-31104*w - 
            31104)*f^5 + 62208*w*f^4 + 108864*f^3 + (-31104*w - 31104)*f^2 + 
            62208*w*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g^10 + (11664*w*f^9 + 163296*f^8 + (-746496*w - 746496)*f^7 + 
            1492992*w*f^6 + 2426112*f^5 + (-1492992*w - 1492992)*f^4 + 
            2426112*w*f^3 + 373248*f^2 + (-746496*w - 746496)*f)/(f^8 + (7*w + 
            7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + 
            (16*w + 16)*f - 32*w)*g^9 + ((69984*w + 69984)*f^3 - 139968*w*f^2 - 
            279936*f)/(f^2 + (w + 1)*f - 2*w)*g^8 + (-46656*w*f^9 - 653184*f^8 + 
            (2985984*w + 2985984)*f^7 - 5971968*w*f^6 - 9704448*f^5 + (5971968*w +
            5971968)*f^4 - 9704448*w*f^3 - 1492992*f^2 + (2985984*w + 
            2985984)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 50)*f^4
            + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^6 + ((-559872*w - 
            559872)*f^3 + 1119744*w*f^2 + 2239488*f)/(f^2 + (w + 1)*f - 2*w)*g^5 +
            (-186624*f^6 + (1492992*w + 1492992)*f^5 - 2985984*w*f^4 - 5225472*f^3
            + (1492992*w + 1492992)*f^2 - 2985984*w*f)/(f^5 + (4*w + 4)*f^4 + 
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^4 + (-373248*w*f^9 - 5225472*f^8
            + (23887872*w + 23887872)*f^7 - 47775744*w*f^6 - 77635584*f^5 + 
            (47775744*w + 47775744)*f^4 - 77635584*w*f^3 - 11943936*f^2 + 
            (23887872*w + 23887872)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + 
            (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^3 + 
            (-497664*f^6 + (3981312*w + 3981312)*f^5 - 7962624*w*f^4 - 
            13934592*f^3 + (3981312*w + 3981312)*f^2 - 7962624*w*f)/(f^5 + (4*w + 
            4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g)/(g^9 + (-9*w*f^3 - 
            54*f^2 - 36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((-27*w - 27)*f^6 + 
            324*w*f^5 + 972*f^4 + (-216*w - 216)*f^3 + 1296*w*f^2 - 432*w - 
            432)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g^7 + (-15*f^9 + (594*w + 594)*f^8 - 2592*w*f^7 - 6336*f^6 + 
            (4752*w + 4752)*f^5 - 10368*w*f^4 - 720*f^3 + (9504*w + 9504)*f^2 - 
            960)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 
            108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + (-72*w*f^3 - 
            432*f^2 - 288*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-108*w - 108)*f^6 +
            1296*w*f^5 + 3888*f^4 + (-864*w - 864)*f^3 + 5184*w*f^2 - 1728*w - 
            1728)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g^4 + 48*g^3 + (-144*w*f^3 - 864*f^2 - 576*w)/(f^3 + (3*w + 3)*f^2
            + 4)*g^2 + 64)*r*q + ((-108*f^6 + (1296*w + 1296)*f^5 - 3888*w*f^4 - 
            864*f^3 + (5184*w + 5184)*f^2 - 1728)/(f^3 + (3*w + 3)*f^2 + 4)*g^12 +
            (-648*w*f^9 - 46656*f^8 + (174960*w + 174960)*f^7 - 462672*w*f^6 - 
            373248*f^5 + (699840*w + 699840)*f^4 - 31104*w*f^3 - 746496*f^2 - 
            41472*w)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g^11 + ((-2916*w - 2916)*f^12 - 34992*w*f^11 - 314928*f^10 + 
            (268272*w + 268272)*f^9 - 2309472*w*f^8 - 2519424*f^7 + (979776*w + 
            979776)*f^6 - 1679616*w*f^5 - 5038848*f^4 + (-746496*w - 746496)*f^3 -
            2239488*w*f^2 - 746496*w - 746496)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 
            15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 
            64)*g^10 + (9936*f^6 + (-119232*w - 119232)*f^5 + 357696*w*f^4 + 
            79488*f^3 + (-476928*w - 476928)*f^2 + 158976)/(f^3 + (3*w + 3)*f^2 + 
            4)*g^9 + (-42768*w*f^9 + 699840*f^8 + (209952*w + 209952)*f^7 + 
            3475872*w*f^6 + 5598720*f^5 + (839808*w + 839808)*f^4 - 2052864*w*f^3 
            + 11197440*f^2 - 2737152*w)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^8 + ((-23328*w - 23328)*f^12 - 279936*w*f^11 -
            2519424*f^10 + (2146176*w + 2146176)*f^9 - 18475776*w*f^8 - 
            20155392*f^7 + (7838208*w + 7838208)*f^6 - 13436928*w*f^5 - 
            40310784*f^4 + (-5971968*w - 5971968)*f^3 - 17915904*w*f^2 - 5971968*w
            - 5971968)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 
            + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^7 + (36288*f^6 + 
            (-435456*w - 435456)*f^5 + 1306368*w*f^4 + 290304*f^3 + (-1741824*w - 
            1741824)*f^2 + 580608)/(f^3 + (3*w + 3)*f^2 + 4)*g^6 + (-31104*w*f^9 -
            2239488*f^8 + (8398080*w + 8398080)*f^7 - 22208256*w*f^6 - 
            17915904*f^5 + (33592320*w + 33592320)*f^4 - 1492992*w*f^3 - 
            35831808*f^2 - 1990656*w)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + 
            (24*w + 24)*f^2 + 16)*g^5 + ((-46656*w - 46656)*f^12 - 559872*w*f^11 -
            5038848*f^10 + (4292352*w + 4292352)*f^9 - 36951552*w*f^8 - 
            40310784*f^7 + (15676416*w + 15676416)*f^6 - 26873856*w*f^5 - 
            80621568*f^4 + (-11943936*w - 11943936)*f^3 - 35831808*w*f^2 - 
            11943936*w - 11943936)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + 
            (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^4 + 
            (-27648*f^6 + (331776*w + 331776)*f^5 - 995328*w*f^4 - 221184*f^3 + 
            (1327104*w + 1327104)*f^2 - 442368)/(f^3 + (3*w + 3)*f^2 + 4)*g^3 + 
            (-41472*w*f^9 - 2985984*f^8 + (11197440*w + 11197440)*f^7 - 
            29611008*w*f^6 - 23887872*f^5 + (44789760*w + 44789760)*f^4 - 
            1990656*w*f^3 - 47775744*f^2 - 2654208*w)/(f^6 + (6*w + 6)*f^5 + 
            9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^2 + (-27648*f^6 + (331776*w 
            + 331776)*f^5 - 995328*w*f^4 - 221184*f^3 + (1327104*w + 1327104)*f^2 
            - 442368)/(f^3 + (3*w + 3)*f^2 + 4))/(g^9 + (-9*w*f^3 - 54*f^2 - 
            36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((-27*w - 27)*f^6 + 324*w*f^5 + 
            972*f^4 + (-216*w - 216)*f^3 + 1296*w*f^2 - 432*w - 432)/(f^6 + (6*w +
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + 
            (594*w + 594)*f^8 - 2592*w*f^7 - 6336*f^6 + (4752*w + 4752)*f^5 - 
            10368*w*f^4 - 720*f^3 + (9504*w + 9504)*f^2 - 960)/(f^9 + (9*w + 
            9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + 
            (144*w + 144)*f^2 + 64)*g^6 + (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^5 + ((-108*w - 108)*f^6 + 1296*w*f^5 + 3888*f^4 +
            (-864*w - 864)*f^3 + 5184*w*f^2 - 1728*w - 1728)/(f^6 + (6*w + 6)*f^5 
            + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 -
            864*f^2 - 576*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 64))*s^2 + ((((-108*w
            + 108)*f^9 + (-1944*w - 3888)*f^8 + (23328*w + 11664)*f^7 + (-24624*w 
            + 24624)*f^6 + (-15552*w - 31104)*f^5 + (93312*w + 46656)*f^4 + 
            (-5184*w + 5184)*f^3 + (-31104*w - 62208)*f^2 - 6912*w + 6912)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^13 + ((-11664*w + 11664)*f^11 + (-104976*w - 
            209952)*f^10 + (629856*w + 314928)*f^9 + (-769824*w + 769824)*f^8 + 
            (-839808*w - 1679616)*f^7 + (2519424*w + 1259712)*f^6 + (-559872*w + 
            559872)*f^5 + (-1679616*w - 3359232)*f^4 + (-746496*w + 
            746496)*f^2)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 
            + 16)*g^12 + ((2916*w + 5832)*f^15 + (-262440*w + 262440)*f^13 + 
            (-729000*w - 1458000)*f^12 + (-8817984*w + 8817984)*f^10 + (-5832000*w
            - 11664000)*f^9 + (-12597120*w + 12597120)*f^7 + (-10730880*w - 
            21461760)*f^6 + (-16796160*w + 16796160)*f^4 + (3732480*w + 
            7464960)*f^3 + (2985984*w + 5971968))/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 
            - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 
            64)*g^11 + ((-6264*w + 6264)*f^9 + (97200*w + 194400)*f^8 + (93312*w +
            46656)*f^7 + (461376*w - 461376)*f^6 + (777600*w + 1555200)*f^5 + 
            (373248*w + 186624)*f^4 + (-300672*w + 300672)*f^3 + (1555200*w + 
            3110400)*f^2 - 400896*w + 400896)/(f^3 + (3*w + 3)*f^2 + 4)*g^10 + 
            ((-11664*w - 23328)*f^15 + (1049760*w - 1049760)*f^13 + (2916000*w + 
            5832000)*f^12 + (35271936*w - 35271936)*f^10 + (23328000*w + 
            46656000)*f^9 + (50388480*w - 50388480)*f^7 + (42923520*w + 
            85847040)*f^6 + (67184640*w - 67184640)*f^4 + (-14929920*w - 
            29859840)*f^3 - 11943936*w - 23887872)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7
            - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 
            64)*g^8 + ((51840*w - 51840)*f^9 + (-746496*w - 1492992)*f^8 + 
            (-1119744*w - 559872)*f^7 + (-3297024*w + 3297024)*f^6 + (-5971968*w -
            11943936)*f^5 + (-4478976*w - 2239488)*f^4 + (2488320*w - 2488320)*f^3
            + (-11943936*w - 23887872)*f^2 + (3317760*w - 3317760))/(f^3 + (3*w + 
            3)*f^2 + 4)*g^7 + ((559872*w - 559872)*f^11 + (5038848*w + 
            10077696)*f^10 + (-30233088*w - 15116544)*f^9 + (36951552*w - 
            36951552)*f^8 + (40310784*w + 80621568)*f^7 + (-120932352*w - 
            60466176)*f^6 + (26873856*w - 26873856)*f^5 + (80621568*w + 
            161243136)*f^4 + (35831808*w - 35831808)*f^2)/(f^6 + (6*w + 6)*f^5 + 
            9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^6 + ((-93312*w - 
            186624)*f^15 + (8398080*w - 8398080)*f^13 + (23328000*w + 
            46656000)*f^12 + (282175488*w - 282175488)*f^10 + (186624000*w + 
            373248000)*f^9 + (403107840*w - 403107840)*f^7 + (343388160*w + 
            686776320)*f^6 + (537477120*w - 537477120)*f^4 + (-119439360*w - 
            238878720)*f^3 - 95551488*w - 191102976)/(f^9 + (9*w + 9)*f^8 + 
            27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 
            144)*f^2 + 64)*g^5 + ((34560*w - 34560)*f^9 + (622080*w + 1244160)*f^8
            + (-7464960*w - 3732480)*f^7 + (7879680*w - 7879680)*f^6 + (4976640*w 
            + 9953280)*f^5 + (-29859840*w - 14929920)*f^4 + (1658880*w - 
            1658880)*f^3 + (9953280*w + 19906560)*f^2 + (2211840*w - 
            2211840))/(f^3 + (3*w + 3)*f^2 + 4)*g^4 + ((1492992*w - 1492992)*f^11 
            + (13436928*w + 26873856)*f^10 + (-80621568*w - 40310784)*f^9 + 
            (98537472*w - 98537472)*f^8 + (107495424*w + 214990848)*f^7 + 
            (-322486272*w - 161243136)*f^6 + (71663616*w - 71663616)*f^5 + 
            (214990848*w + 429981696)*f^4 + (95551488*w - 95551488)*f^2)/(f^6 + 
            (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^3 + 
            ((55296*w - 55296)*f^9 + (995328*w + 1990656)*f^8 + (-11943936*w - 
            5971968)*f^7 + (12607488*w - 12607488)*f^6 + (7962624*w + 
            15925248)*f^5 + (-47775744*w - 23887872)*f^4 + (2654208*w - 
            2654208)*f^3 + (15925248*w + 31850496)*f^2 + (3538944*w - 
            3538944))/(f^3 + (3*w + 3)*f^2 + 4)*g)/(g^9 + (-9*w*f^3 - 54*f^2 - 
            36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((-27*w - 27)*f^6 + 324*w*f^5 + 
            972*f^4 + (-216*w - 216)*f^3 + 1296*w*f^2 - 432*w - 432)/(f^6 + (6*w +
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + 
            (594*w + 594)*f^8 - 2592*w*f^7 - 6336*f^6 + (4752*w + 4752)*f^5 - 
            10368*w*f^4 - 720*f^3 + (9504*w + 9504)*f^2 - 960)/(f^9 + (9*w + 
            9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + 
            (144*w + 144)*f^2 + 64)*g^6 + (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^5 + ((-108*w - 108)*f^6 + 1296*w*f^5 + 3888*f^4 +
            (-864*w - 864)*f^3 + 5184*w*f^2 - 1728*w - 1728)/(f^6 + (6*w + 6)*f^5 
            + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 -
            864*f^2 - 576*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 64)*q + (((108*w + 
            216)*f^6 + (-1728*w - 864)*f^5 + (1728*w - 1728)*f^4 + (3024*w + 
            6048)*f^3 + (-1728*w - 864)*f^2 + (1728*w - 1728)*f)/(f^2 + (w + 1)*f 
            - 2*w)*g^15 + ((1296*w - 1296)*f^9 + (18144*w + 36288)*f^8 + 
            (-165888*w - 82944)*f^7 + (165888*w - 165888)*f^6 + (269568*w + 
            539136)*f^5 + (-331776*w - 165888)*f^4 + (269568*w - 269568)*f^3 + 
            (41472*w + 82944)*f^2 + (-165888*w - 82944)*f)/(f^5 + (4*w + 4)*f^4 + 
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^14 + ((-1944*w - 972)*f^12 + 
            (71928*w - 71928)*f^11 + (406296*w + 812592)*f^10 + (-2997648*w - 
            1498824)*f^9 + (2997648*w - 2997648)*f^8 + (4945536*w + 9891072)*f^7 +
            (-8771328*w - 4385664)*f^6 + (5412096*w - 5412096)*f^5 + (2426112*w + 
            4852224)*f^4 + (-9082368*w - 4541184)*f^3 + (124416*w - 124416)*f^2 + 
            (248832*w + 497664)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + 
            (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^13 + 
            ((-27000*w - 54000)*f^6 + (432000*w + 216000)*f^5 + (-432000*w + 
            432000)*f^4 + (-756000*w - 1512000)*f^3 + (432000*w + 216000)*f^2 + 
            (-432000*w + 432000)*f)/(f^2 + (w + 1)*f - 2*w)*g^12 + ((-14256*w + 
            14256)*f^9 + (-199584*w - 399168)*f^8 + (1824768*w + 912384)*f^7 + 
            (-1824768*w + 1824768)*f^6 + (-2965248*w - 5930496)*f^5 + (3649536*w +
            1824768)*f^4 + (-2965248*w + 2965248)*f^3 + (-456192*w - 912384)*f^2 +
            (1824768*w + 912384)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w +
            4)*f - 8*w)*g^11 + ((-443232*w - 221616)*f^12 + (-606528*w + 
            606528)*f^11 + (7604928*w + 15209856)*f^10 + (-37231488*w - 
            18615744)*f^9 + (37231488*w - 37231488)*f^8 + (39191040*w + 
            78382080)*f^7 + (-95178240*w - 47589120)*f^6 + (145566720*w - 
            145566720)*f^5 + (8957952*w + 17915904)*f^4 + (106002432*w + 
            53001216)*f^3 + (28366848*w - 28366848)*f^2 + (56733696*w + 
            113467392)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 
            50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^10 + ((-216000*w 
            - 432000)*f^6 + (3456000*w + 1728000)*f^5 + (-3456000*w + 3456000)*f^4
            + (-6048000*w - 12096000)*f^3 + (3456000*w + 1728000)*f^2 + 
            (-3456000*w + 3456000)*f)/(f^2 + (w + 1)*f - 2*w)*g^9 + ((-15552*w + 
            15552)*f^9 + (-217728*w - 435456)*f^8 + (1990656*w + 995328)*f^7 + 
            (-1990656*w + 1990656)*f^6 + (-3234816*w - 6469632)*f^5 + (3981312*w +
            1990656)*f^4 + (-3234816*w + 3234816)*f^3 + (-497664*w - 995328)*f^2 +
            (1990656*w + 995328)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w +
            4)*f - 8*w)*g^8 + ((-93312*w - 46656)*f^12 + (3452544*w - 
            3452544)*f^11 + (19502208*w + 39004416)*f^10 + (-143887104*w - 
            71943552)*f^9 + (143887104*w - 143887104)*f^8 + (237385728*w + 
            474771456)*f^7 + (-421023744*w - 210511872)*f^6 + (259780608*w - 
            259780608)*f^5 + (116453376*w + 232906752)*f^4 + (-435953664*w - 
            217976832)*f^3 + (5971968*w - 5971968)*f^2 + (11943936*w + 
            23887872)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 
            50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^7 + ((-397440*w -
            794880)*f^6 + (6359040*w + 3179520)*f^5 + (-6359040*w + 6359040)*f^4 +
            (-11128320*w - 22256640)*f^3 + (6359040*w + 3179520)*f^2 + (-6359040*w
            + 6359040)*f)/(f^2 + (w + 1)*f - 2*w)*g^6 + ((331776*w - 331776)*f^9 +
            (4644864*w + 9289728)*f^8 + (-42467328*w - 21233664)*f^7 + (42467328*w
            - 42467328)*f^6 + (69009408*w + 138018816)*f^5 + (-84934656*w - 
            42467328)*f^4 + (69009408*w - 69009408)*f^3 + (10616832*w + 
            21233664)*f^2 + (-42467328*w - 21233664)*f)/(f^5 + (4*w + 4)*f^4 + 
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^5 + ((-124416*w - 62208)*f^12 + 
            (4603392*w - 4603392)*f^11 + (26002944*w + 52005888)*f^10 + 
            (-191849472*w - 95924736)*f^9 + (191849472*w - 191849472)*f^8 + 
            (316514304*w + 633028608)*f^7 + (-561364992*w - 280682496)*f^6 + 
            (346374144*w - 346374144)*f^5 + (155271168*w + 310542336)*f^4 + 
            (-581271552*w - 290635776)*f^3 + (7962624*w - 7962624)*f^2 + 
            (15925248*w + 31850496)*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + 
            (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 32*w)*g^4 + 
            ((138240*w + 276480)*f^6 + (-2211840*w - 1105920)*f^5 + (2211840*w - 
            2211840)*f^4 + (3870720*w + 7741440)*f^3 + (-2211840*w - 1105920)*f^2 
            + (2211840*w - 2211840)*f)/(f^2 + (w + 1)*f - 2*w)*g^3 + ((331776*w - 
            331776)*f^9 + (4644864*w + 9289728)*f^8 + (-42467328*w - 21233664)*f^7
            + (42467328*w - 42467328)*f^6 + (69009408*w + 138018816)*f^5 + 
            (-84934656*w - 42467328)*f^4 + (69009408*w - 69009408)*f^3 + 
            (10616832*w + 21233664)*f^2 + (-42467328*w - 21233664)*f)/(f^5 + (4*w 
            + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^2 + ((110592*w + 
            221184)*f^6 + (-1769472*w - 884736)*f^5 + (1769472*w - 1769472)*f^4 + 
            (3096576*w + 6193152)*f^3 + (-1769472*w - 884736)*f^2 + (1769472*w - 
            1769472)*f)/(f^2 + (w + 1)*f - 2*w))/(g^9 + (-9*w*f^3 - 54*f^2 - 
            36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((-27*w - 27)*f^6 + 324*w*f^5 + 
            972*f^4 + (-216*w - 216)*f^3 + 1296*w*f^2 - 432*w - 432)/(f^6 + (6*w +
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + 
            (594*w + 594)*f^8 - 2592*w*f^7 - 6336*f^6 + (4752*w + 4752)*f^5 - 
            10368*w*f^4 - 720*f^3 + (9504*w + 9504)*f^2 - 960)/(f^9 + (9*w + 
            9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + 
            (144*w + 144)*f^2 + 64)*g^6 + (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^5 + ((-108*w - 108)*f^6 + 1296*w*f^5 + 3888*f^4 +
            (-864*w - 864)*f^3 + 5184*w*f^2 - 1728*w - 1728)/(f^6 + (6*w + 6)*f^5 
            + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 -
            864*f^2 - 576*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + 64)*r)*s + ((-108*f^9
            + (1512*w + 1512)*f^8 - 6912*w*f^7 - 13824*f^6 + (22464*w + 22464)*f^5
            - 13824*w*f^4 - 22464*f^3 + (3456*w + 3456)*f^2 - 6912*w*f)/(f^2 + (w 
            + 1)*f - 2*w)*g^16 + (-648*w*f^12 - 1296*f^11 + (37584*w + 37584)*f^10
            - 112752*w*f^9 - 225504*f^8 + (311040*w + 311040)*f^7 - 311040*w*f^6 -
            622080*f^5 + (124416*w + 124416)*f^4 - 41472*w*f^3 - 82944*f^2 + 
            (165888*w + 165888)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 
            4)*f - 8*w)*g^15 + ((-2916*w - 2916)*f^15 - 29160*w*f^14 - 373248*f^13
            + (1038096*w + 1038096)*f^12 - 4105728*w*f^11 - 8211456*f^10 + 
            (15256512*w + 15256512)*f^9 - 13716864*w*f^8 - 12317184*f^7 + 
            (16049664*w + 16049664)*f^6 - 20901888*w*f^5 - 1492992*f^4 + 
            (8211456*w + 8211456)*f^3 + 1492992*w*f^2 + 2985984*f)/(f^8 + (7*w + 
            7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + 
            (16*w + 16)*f - 32*w)*g^14 + (10800*f^9 + (-151200*w - 151200)*f^8 + 
            691200*w*f^7 + 1382400*f^6 + (-2246400*w - 2246400)*f^5 + 
            1382400*w*f^4 + 2246400*f^3 + (-345600*w - 345600)*f^2 + 
            691200*w*f)/(f^2 + (w + 1)*f - 2*w)*g^13 + (-37584*w*f^12 - 75168*f^11
            + (2179872*w + 2179872)*f^10 - 6539616*w*f^9 - 13079232*f^8 + 
            (18040320*w + 18040320)*f^7 - 18040320*w*f^6 - 36080640*f^5 + 
            (7216128*w + 7216128)*f^4 - 2405376*w*f^3 - 4810752*f^2 + (9621504*w +
            9621504)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g^12 + (-43200*f^9 + (604800*w + 604800)*f^8 - 2764800*w*f^7 - 
            5529600*f^6 + (8985600*w + 8985600)*f^5 - 5529600*w*f^4 - 8985600*f^3 
            + (1382400*w + 1382400)*f^2 - 2764800*w*f)/(f^2 + (w + 1)*f - 
            2*w)*g^10 + (311040*w*f^12 + 622080*f^11 + (-18040320*w - 
            18040320)*f^10 + 54120960*w*f^9 + 108241920*f^8 + (-149299200*w - 
            149299200)*f^7 + 149299200*w*f^6 + 298598400*f^5 + (-59719680*w - 
            59719680)*f^4 + 19906560*w*f^3 + 39813120*f^2 + (-79626240*w - 
            79626240)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g^9 + ((139968*w + 139968)*f^15 + 1399680*w*f^14 + 17915904*f^13 
            + (-49828608*w - 49828608)*f^12 + 197074944*w*f^11 + 394149888*f^10 + 
            (-732312576*w - 732312576)*f^9 + 658409472*w*f^8 + 591224832*f^7 + 
            (-770383872*w - 770383872)*f^6 + 1003290624*w*f^5 + 71663616*f^4 + 
            (-394149888*w - 394149888)*f^3 - 71663616*w*f^2 - 143327232*f)/(f^8 + 
            (7*w + 7)*f^7 + 13*w*f^6 + 11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2
            + (16*w + 16)*f - 32*w)*g^8 + (-317952*f^9 + (4451328*w + 4451328)*f^8
            - 20348928*w*f^7 - 40697856*f^6 + (66134016*w + 66134016)*f^5 - 
            40697856*w*f^4 - 66134016*f^3 + (10174464*w + 10174464)*f^2 - 
            20348928*w*f)/(f^2 + (w + 1)*f - 2*w)*g^7 + (207360*w*f^12 + 
            414720*f^11 + (-12026880*w - 12026880)*f^10 + 36080640*w*f^9 + 
            72161280*f^8 + (-99532800*w - 99532800)*f^7 + 99532800*w*f^6 + 
            199065600*f^5 + (-39813120*w - 39813120)*f^4 + 13271040*w*f^3 + 
            26542080*f^2 + (-53084160*w - 53084160)*f)/(f^5 + (4*w + 4)*f^4 + 
            w*f^3 + 10*f^2 + (4*w + 4)*f - 8*w)*g^6 + ((373248*w + 373248)*f^15 + 
            3732480*w*f^14 + 47775744*f^13 + (-132876288*w - 132876288)*f^12 + 
            525533184*w*f^11 + 1051066368*f^10 + (-1952833536*w - 1952833536)*f^9 
            + 1755758592*w*f^8 + 1576599552*f^7 + (-2054356992*w - 2054356992)*f^6
            + 2675441664*w*f^5 + 191102976*f^4 + (-1051066368*w - 1051066368)*f^3 
            - 191102976*w*f^2 - 382205952*f)/(f^8 + (7*w + 7)*f^7 + 13*w*f^6 + 
            11*f^5 + (50*w + 50)*f^4 + 8*w*f^3 + 64*f^2 + (16*w + 16)*f - 
            32*w)*g^5 + (193536*f^9 + (-2709504*w - 2709504)*f^8 + 12386304*w*f^7 
            + 24772608*f^6 + (-40255488*w - 40255488)*f^5 + 24772608*w*f^4 + 
            40255488*f^3 + (-6193152*w - 6193152)*f^2 + 12386304*w*f)/(f^2 + (w + 
            1)*f - 2*w)*g^4 + (331776*w*f^12 + 663552*f^11 + (-19243008*w - 
            19243008)*f^10 + 57729024*w*f^9 + 115458048*f^8 + (-159252480*w - 
            159252480)*f^7 + 159252480*w*f^6 + 318504960*f^5 + (-63700992*w - 
            63700992)*f^4 + 21233664*w*f^3 + 42467328*f^2 + (-84934656*w - 
            84934656)*f)/(f^5 + (4*w + 4)*f^4 + w*f^3 + 10*f^2 + (4*w + 4)*f - 
            8*w)*g^3 + (221184*f^9 + (-3096576*w - 3096576)*f^8 + 14155776*w*f^7 +
            28311552*f^6 + (-46006272*w - 46006272)*f^5 + 28311552*w*f^4 + 
            46006272*f^3 + (-7077888*w - 7077888)*f^2 + 14155776*w*f)/(f^2 + (w + 
            1)*f - 2*w)*g)/(g^9 + (-9*w*f^3 - 54*f^2 - 36*w)/(f^3 + (3*w + 3)*f^2 
            + 4)*g^8 + ((-27*w - 27)*f^6 + 324*w*f^5 + 972*f^4 + (-216*w - 
            216)*f^3 + 1296*w*f^2 - 432*w - 432)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 
            8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + (-15*f^9 + (594*w + 594)*f^8 - 
            2592*w*f^7 - 6336*f^6 + (4752*w + 4752)*f^5 - 10368*w*f^4 - 720*f^3 + 
            (9504*w + 9504)*f^2 - 960)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + 
            (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + 
            (-72*w*f^3 - 432*f^2 - 288*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-108*w
            - 108)*f^6 + 1296*w*f^5 + 3888*f^4 + (-864*w - 864)*f^3 + 5184*w*f^2 -
            1728*w - 1728)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^4 + 48*g^3 + (-144*w*f^3 - 864*f^2 - 576*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^2 + 64)*r*q + (((-108*w - 108)*f^8 + 324*w*f^7 + 
            972*f^6 + (-864*w - 864)*f^5 + 1296*w*f^4 + (-1728*w - 1728)*f^2)*g^18
            + (108*w*f^12 + 648*f^11 + (-5832*w - 5832)*f^10 + 42552*w*f^9 + 
            42768*f^8 + (-46656*w - 46656)*f^7 + 173664*w*f^6 + 31104*f^5 + 
            (-93312*w - 93312)*f^4 + 27648*w*f^3 + 41472*f^2 + 27648*w)/(f^3 + 
            (3*w + 3)*f^2 + 4)*g^17 + ((648*w + 648)*f^15 + 972*w*f^14 + 
            72900*f^13 + (-240732*w - 240732)*f^12 + 225504*w*f^11 + 2449440*f^10 
            + (-1925856*w - 1925856)*f^9 + 933120*w*f^8 + 3499200*f^7 + 
            (-3644352*w - 3644352)*f^6 + 248832*w*f^5 + 4665600*f^4 + (829440*w + 
            829440)*f^3 + 248832*w*f^2 + (663552*w + 663552))/(f^6 + (6*w + 6)*f^5
            + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^16 + (972*f^18 + (-14256*w
            - 14256)*f^17 + 19440*w*f^16 + 256608*f^15 + (-2734560*w - 
            2734560)*f^14 + 8289216*w*f^13 + 2402784*f^12 + (-21876480*w - 
            21876480)*f^11 + 33778944*w*f^10 + 12441600*f^9 + (-48314880*w - 
            48314880)*f^8 + 4976640*w*f^7 + 18662400*f^6 + (-18247680*w - 
            18247680)*f^5 + 4976640*w*f^4 + 5971968*f^3 + (-14598144*w - 
            14598144)*f^2 + 3981312)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + 
            (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^15 + 
            (-756*w*f^12 - 162000*f^11 + (1458000*w + 1458000)*f^10 - 
            4549392*w*f^9 - 10692000*f^8 + (11664000*w + 11664000)*f^7 - 
            18221760*w*f^6 - 7776000*f^5 + (23328000*w + 23328000)*f^4 - 
            193536*w*f^3 - 10368000*f^2 - 193536*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^14
            + ((-7128*w - 7128)*f^15 + 225504*w*f^14 + 2741040*f^13 + (-16483824*w
            - 16483824)*f^12 + 52316928*w*f^11 + 92098944*f^10 + (-131870592*w - 
            131870592)*f^9 + 216483840*w*f^8 + 131569920*f^7 + (-266022144*w - 
            266022144)*f^6 + 57729024*w*f^5 + 175426560*f^4 + (-9123840*w - 
            9123840)*f^3 + 57729024*w*f^2 - 7299072*w - 7299072)/(f^6 + (6*w + 
            6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^13 + (-14580*f^18 +
            (-480816*w - 480816)*f^17 - 4459536*w*f^16 + 2402784*f^15 + 
            (45880992*w + 45880992)*f^14 - 78490944*w*f^13 - 129820320*f^12 + 
            (367047936*w + 367047936)*f^11 - 456668928*w*f^10 + 113467392*f^9 + 
            (580234752*w + 580234752)*f^8 - 1141641216*w*f^7 + 120185856*f^6 + 
            (-615444480*w - 615444480)*f^5 - 1141641216*w*f^4 - 89579520*f^3 + 
            (-492355584*w - 492355584)*f^2 - 59719680)/(f^9 + (9*w + 9)*f^8 + 
            27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 48*f^3 + (144*w + 
            144)*f^2 + 64)*g^12 + (-6048*w*f^12 - 1296000*f^11 + (11664000*w + 
            11664000)*f^10 - 36395136*w*f^9 - 85536000*f^8 + (93312000*w + 
            93312000)*f^7 - 145774080*w*f^6 - 62208000*f^5 + (186624000*w + 
            186624000)*f^4 - 1548288*w*f^3 - 82944000*f^2 - 1548288*w)/(f^3 + (3*w
            + 3)*f^2 + 4)*g^11 + ((-7776*w - 7776)*f^15 + 933120*w*f^14 + 
            13296960*f^13 + (-73638720*w - 73638720)*f^12 + 216483840*w*f^11 + 
            446777856*f^10 + (-589109760*w - 589109760)*f^9 + 895795200*w*f^8 + 
            638254080*f^7 + (-1180707840*w - 1180707840)*f^6 + 238878720*w*f^5 + 
            851005440*f^4 + (-9953280*w - 9953280)*f^3 + 238878720*w*f^2 - 
            7962624*w - 7962624)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 
            24)*f^2 + 16)*g^10 + (46656*f^18 + (-698112*w - 698112)*f^17 + 
            850176*w*f^16 + 12441600*f^15 + (-131162112*w - 131162112)*f^14 + 
            398794752*w*f^13 + 113467392*f^12 + (-1049296896*w - 1049296896)*f^11 
            + 1622384640*w*f^10 + 603168768*f^9 + (-2321989632*w - 2321989632)*f^8
            + 217645056*w*f^7 + 903757824*f^6 + (-893583360*w - 893583360)*f^5 + 
            217645056*w*f^4 + 286654464*f^3 + (-714866688*w - 714866688)*f^2 + 
            191102976)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 
            + 108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^9 + (22464*w*f^12 - 
            2384640*f^11 + (21461760*w + 21461760)*f^10 - 59173632*w*f^9 - 
            157386240*f^8 + (171694080*w + 171694080)*f^7 - 235975680*w*f^6 - 
            114462720*f^5 + (343388160*w + 343388160)*f^4 + 5750784*w*f^3 - 
            152616960*f^2 + 5750784*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((165888*w 
            + 165888)*f^15 + 248832*w*f^14 + 18662400*f^13 + (-61627392*w - 
            61627392)*f^12 + 57729024*w*f^11 + 627056640*f^10 + (-493019136*w - 
            493019136)*f^9 + 238878720*w*f^8 + 895795200*f^7 + (-932954112*w - 
            932954112)*f^6 + 63700992*w*f^5 + 1194393600*f^4 + (212336640*w + 
            212336640)*f^3 + 63700992*w*f^2 + (169869312*w + 169869312))/(f^6 + 
            (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^7 + 
            (62208*f^18 + (-1161216*w - 1161216)*f^17 - 248832*w*f^16 + 
            18662400*f^15 + (-173270016*w - 173270016)*f^14 + 546932736*w*f^13 + 
            120185856*f^12 + (-1386160128*w - 1386160128)*f^11 + 2179768320*w*f^10
            + 903757824*f^9 + (-3143909376*w - 3143909376)*f^8 - 63700992*w*f^7 + 
            1337720832*f^6 + (-1486356480*w - 1486356480)*f^5 - 63700992*w*f^4 + 
            382205952*f^3 + (-1189085184*w - 1189085184)*f^2 + 254803968)/(f^9 + 
            (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 108*w*f^4 + 
            48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + (138240*w*f^12 + 829440*f^11 + 
            (-7464960*w - 7464960)*f^10 + 54466560*w*f^9 + 54743040*f^8 + 
            (-59719680*w - 59719680)*f^7 + 222289920*w*f^6 + 39813120*f^5 + 
            (-119439360*w - 119439360)*f^4 + 35389440*w*f^3 + 53084160*f^2 + 
            35389440*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((165888*w + 165888)*f^15 
            + 248832*w*f^14 + 18662400*f^13 + (-61627392*w - 61627392)*f^12 + 
            57729024*w*f^11 + 627056640*f^10 + (-493019136*w - 493019136)*f^9 + 
            238878720*w*f^8 + 895795200*f^7 + (-932954112*w - 932954112)*f^6 + 
            63700992*w*f^5 + 1194393600*f^4 + (212336640*w + 212336640)*f^3 + 
            63700992*w*f^2 + (169869312*w + 169869312))/(f^6 + (6*w + 6)*f^5 + 
            9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 16)*g^4 + ((-663552*w - 
            663552)*f^8 + 1990656*w*f^7 + 5971968*f^6 + (-5308416*w - 5308416)*f^5
            + 7962624*w*f^4 + (-10616832*w - 10616832)*f^2)*g^3 + (110592*w*f^12 +
            663552*f^11 + (-5971968*w - 5971968)*f^10 + 43573248*w*f^9 + 
            43794432*f^8 + (-47775744*w - 47775744)*f^7 + 177831936*w*f^6 + 
            31850496*f^5 + (-95551488*w - 95551488)*f^4 + 28311552*w*f^3 + 
            42467328*f^2 + 28311552*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^2 + ((-442368*w
            - 442368)*f^8 + 1327104*w*f^7 + 3981312*f^6 + (-3538944*w - 
            3538944)*f^5 + 5308416*w*f^4 + (-7077888*w - 7077888)*f^2))/(g^9 + 
            (-9*w*f^3 - 54*f^2 - 36*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^8 + ((-27*w - 
            27)*f^6 + 324*w*f^5 + 972*f^4 + (-216*w - 216)*f^3 + 1296*w*f^2 - 
            432*w - 432)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 
            + 16)*g^7 + (-15*f^9 + (594*w + 594)*f^8 - 2592*w*f^7 - 6336*f^6 + 
            (4752*w + 4752)*f^5 - 10368*w*f^4 - 720*f^3 + (9504*w + 9504)*f^2 - 
            960)/(f^9 + (9*w + 9)*f^8 + 27*w*f^7 - 15*f^6 + (72*w + 72)*f^5 + 
            108*w*f^4 + 48*f^3 + (144*w + 144)*f^2 + 64)*g^6 + (-72*w*f^3 - 
            432*f^2 - 288*w)/(f^3 + (3*w + 3)*f^2 + 4)*g^5 + ((-108*w - 108)*f^6 +
            1296*w*f^5 + 3888*f^4 + (-864*w - 864)*f^3 + 5184*w*f^2 - 1728*w - 
            1728)/(f^6 + (6*w + 6)*f^5 + 9*w*f^4 + 8*f^3 + (24*w + 24)*f^2 + 
            16)*g^4 + 48*g^3 + (-144*w*f^3 - 864*f^2 - 576*w)/(f^3 + (3*w + 3)*f^2
            + 4)*g^2 + 64)
    ]
]
;


==> auxfiles/R6twistbasis.txt <==
basis := [
    [
        ((3*g^6 + 36*g^5 + 108*g^4 + 24*g^3 + 144*g^2 + 48)*f^12 + ((-18*w - 
            18)*g^9 + (-972*w - 972)*g^7 + (-1188*w - 1188)*g^6 + (-3888*w - 
            3888)*g^4 + (-864*w - 864)*g^3 - 1152*w - 1152)/(g^3 - 3*g^2 + 4)*f^11
            + (36*w*g^6*q + 288*w*g^5*q + 576*w*g^4*q + 1008*w*g^3*q + 288*w*g^2*q
            + 576*w*g*q)/(g^2 - g - 2)*f^10*r + (-81*w*g^12 + 972*w*g^11 + 
            8748*w*g^10 + 7452*w*g^9 + 64152*w*g^8 + 69984*w*g^7 + 27216*w*g^6 + 
            46656*w*g^5 + 139968*w*g^4 - 20736*w*g^3 + 62208*w*g^2 - 20736*w)/(g^6
            - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^10 + (108*g^9*q + 1512*g^8*q 
            + 6912*g^7*q + 13824*g^6*q + 22464*g^5*q + 13824*g^4*q + 22464*g^3*q +
            3456*g^2*q + 6912*g*q)/(g^5 - 4*g^4 + g^3 + 10*g^2 - 4*g - 8)*f^9*r + 
            (-276*g^8 - 3036*g^7 - 6072*g^6 + 14352*g^5 + 8832*g^4 + (72*w + 
            36)*g^3*q*s1 + 17664*g^3 + (144*w + 72)*g^2*q*s1 + 22080*g^2 + (288*w + 
            144)*g*q*s1 + 4416*g + 8832)/(g^2 - g - 2)*f^9 + ((648*w + 648)*g^4*q +
            (-5184*w - 5184)*g*q)*f^8*r + ((-1188*w - 1188)*g^11 + (1188*w + 
            1188)*g^10 + (-61776*w - 61776)*g^9 + (-14256*w - 14256)*g^8 + 
            (206712*w + 206712)*g^7 + (-324*w + 324)*g^6*q*s1 + (-99792*w - 
            99792)*g^6 + (-2592*w + 2592)*g^5*q*s1 + (199584*w + 199584)*g^5 + 
            (-5184*w + 5184)*g^4*q*s1 + (570240*w + 570240)*g^4 + (-9072*w + 
            9072)*g^3*q*s1 + (114048*w + 114048)*g^3 + (-2592*w + 2592)*g^2*q*s1 + 
            (-76032*w - 76032)*g^2 + (-5184*w + 5184)*g*q*s1 + (76032*w + 76032)*g 
            + (152064*w + 152064))/(g^5 - 4*g^4 + g^3 + 10*g^2 - 4*g - 8)*f^8 + 
            ((-36*w - 72)*g^6*s1 + (-432*w - 864)*g^5*s1 + (-1296*w - 2592)*g^4*s1 + 
            (-288*w - 576)*g^3*s1 + (-1728*w - 3456)*g^2*s1 + (-576*w - 
            1152)*s1)/(g^3 - 3*g^2 + 4)*f^7*r + (-648*w*g^12 + 7776*w*g^11 + 
            69984*w*g^10 + 59616*w*g^9 + 513216*w*g^8 + 559872*w*g^7 + 
            217728*w*g^6 + 373248*w*g^5 + 1119744*w*g^4 - 165888*w*g^3 + 
            497664*w*g^2 - 165888*w)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 
            16)*f^7 + (-432*g^10*q - 5184*g^9*q + (-216*w - 108)*g^9*s1 - 
            15552*g^8*q + (3888*w + 1944)*g^8*s1 + 20736*g^6*q + (20736*w + 
            10368)*g^6*s1 + 124416*g^5*q + (31104*w + 15552)*g^5*s1 + 20736*g^4*q + 
            165888*g^3*q + (-10368*w - 5184)*g^3*s1 + (62208*w + 31104)*g^2*s1 + 
            55296*g*q + (-13824*w - 6912)*s1)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2
            + 16)*f^6*r + (-1008*g^9 - 9072*g^8 + 96768*g^6 - 72576*g^5 + (-6912*w
            - 3456)*g^4*q*s1 - 36*g^3*s1^2 - 48384*g^3 - 216*g^2*s1^2 - 145152*g^2 + 
            (55296*w + 27648)*g*q*s1 - 144*s1^2 - 64512)/(g^3 - 3*g^2 + 4)*f^6 + 
            ((-5184*w - 5184)*g^4*q + (41472*w + 41472)*g*q)*f^5*r + ((-864*w - 
            864)*g^12 + (2592*w + 2592)*g^11 + (-46656*w - 46656)*g^10 + (79488*w 
            + 79488)*g^9 + (171072*w + 171072)*g^8 + (-2592*w + 2592)*g^7*q*s1 + 
            (-373248*w - 373248)*g^7 + (-15552*w + 15552)*g^6*q*s1 + (108*w + 
            108)*g^6*s1^2 + (290304*w + 290304)*g^6 + (1296*w + 1296)*g^5*s1^2 + 
            (124416*w + 124416)*g^5 + (10368*w - 10368)*g^4*q*s1 + (3888*w + 
            3888)*g^4*s1^2 + (-746496*w - 746496)*g^4 + (124416*w - 124416)*g^3*q*s1
            + (864*w + 864)*g^3*s1^2 + (-221184*w - 221184)*g^3 + (5184*w + 
            5184)*g^2*s1^2 + (165888*w + 165888)*g^2 + (82944*w - 82944)*g*q*s1 + 
            (1728*w + 1728)*s1^2 - 221184*w - 221184)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 
            - 24*g^2 + 16)*f^5 + (-1728*w*g^9*q - 8640*w*g^8*q + (144*w + 
            288)*g^8*s1 + 13824*w*g^7*q + (1584*w + 3168)*g^7*s1 + 27648*w*g^6*q + 
            (3168*w + 6336)*g^6*s1 + 76032*w*g^5*q + (-7488*w - 14976)*g^5*s1 - 
            96768*w*g^4*q + (-4608*w - 9216)*g^4*s1 - 648*w*g^3*q*s1^2 - 
            110592*w*g^3*q + (-9216*w - 18432)*g^3*s1 - 1296*w*g^2*q*s1^2 - 
            55296*w*g^2*q + (-11520*w - 23040)*g^2*s1 - 2592*w*g*q*s1^2 - 
            110592*w*g*q + (-2304*w - 4608)*g*s1 + (-4608*w - 9216)*s1)/(g^5 - 4*g^4
            + g^3 + 10*g^2 - 4*g - 8)*f^4*r + (-1296*w*g^12 + 15552*w*g^11 + 
            139968*w*g^10 + 119232*w*g^9 + 1026432*w*g^8 + 1119744*w*g^7 + 
            648*w*g^6*s1^2 + 435456*w*g^6 - 3888*w*g^5*s1^2 + 746496*w*g^5 + 
            5832*w*g^4*s1^2 + 2239488*w*g^4 + 5184*w*g^3*s1^2 - 331776*w*g^3 - 
            15552*w*g^2*s1^2 + 995328*w*g^2 + 10368*w*s1^2 - 331776*w)/(g^6 - 6*g^5 
            + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^4 + (-3456*g^10*q - 41472*g^9*q + 
            (1728*w + 864)*g^9*s1 - 124416*g^8*q + (-31104*w - 15552)*g^8*s1 + 
            165888*g^6*q + (-165888*w - 82944)*g^6*s1 + 995328*g^5*q + (-248832*w -
            124416)*g^5*s1 + 165888*g^4*q + 1327104*g^3*q + (82944*w + 41472)*g^3*s1
            + (-497664*w - 248832)*g^2*s1 + 442368*g*q + (110592*w + 55296)*s1)/(g^6
            - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^3*r + (768*g^9 + 6912*g^8 - 
            73728*g^6 + 55296*g^5 + (3456*w + 1728)*g^4*q*s1 - 288*g^3*s1^2 + 
            36864*g^3 - 1728*g^2*s1^2 + 110592*g^2 + (-27648*w - 13824)*g*q*s1 - 
            1152*s1^2 + 49152)/(g^3 - 3*g^2 + 4)*f^3 + ((-1152*w - 1152)*g^12 + 
            (3456*w + 3456)*g^11 + (-62208*w - 62208)*g^10 + (105984*w + 
            105984)*g^9 + (228096*w + 228096)*g^8 + (-5184*w + 5184)*g^7*q*s1 + 
            (-497664*w - 497664)*g^7 + (-31104*w + 31104)*g^6*q*s1 + (432*w + 
            432)*g^6*s1^2 + (387072*w + 387072)*g^6 + (5184*w + 5184)*g^5*s1^2 + 
            (165888*w + 165888)*g^5 + (20736*w - 20736)*g^4*q*s1 + (15552*w + 
            15552)*g^4*s1^2 + (-995328*w - 995328)*g^4 + (248832*w - 
            248832)*g^3*q*s1 + (3456*w + 3456)*g^3*s1^2 + (-294912*w - 294912)*g^3 +
            (20736*w + 20736)*g^2*s1^2 + (221184*w + 221184)*g^2 + (165888*w - 
            165888)*g*q*s1 + (6912*w + 6912)*s1^2 - 294912*w - 294912)/(g^6 - 6*g^5 
            + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^2 + (-4608*w*g^9*q - 23040*w*g^8*q + 
            (1152*w + 2304)*g^8*s1 + 36864*w*g^7*q + (12672*w + 25344)*g^7*s1 + 
            73728*w*g^6*q + (25344*w + 50688)*g^6*s1 + 202752*w*g^5*q + (-59904*w -
            119808)*g^5*s1 - 258048*w*g^4*q + (-36864*w - 73728)*g^4*s1 + 
            5184*w*g^3*q*s1^2 - 294912*w*g^3*q + (-73728*w - 147456)*g^3*s1 + 
            10368*w*g^2*q*s1^2 - 147456*w*g^2*q + (-92160*w - 184320)*g^2*s1 + 
            20736*w*g*q*s1^2 - 294912*w*g*q + (-18432*w - 36864)*g*s1 + (-36864*w - 
            73728)*s1)/(g^5 - 4*g^4 + g^3 + 10*g^2 - 4*g - 8)*f*r + (768*g^9 + 
            6912*g^8 - 73728*g^6 + 55296*g^5 + (4608*w + 2304)*g^4*q*s1 - 
            576*g^3*s1^2 + 36864*g^3 - 3456*g^2*s1^2 + 110592*g^2 + (-36864*w - 
            18432)*g*q*s1 - 2304*s1^2 + 49152)/(g^3 - 3*g^2 + 4))/(f^6 + ((6*w + 
            6)*g^3 + (36*w + 36)*g^2 + (24*w + 24))/(g^3 - 3*g^2 + 4)*f^5 + 
            (9*w*g^6 + 108*w*g^5 + 324*w*g^4 + 72*w*g^3 + 432*w*g^2 + 144*w)/(g^6 
            - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^4 + 8*f^3 + ((24*w + 24)*g^3 
            + (144*w + 144)*g^2 + (96*w + 96))/(g^3 - 3*g^2 + 4)*f^2 + 16),
        ((108*g^8 + 324*g^7 + 972*g^6 + 864*g^5 + 1296*g^4 + 1728*g^2)*f^18 + 
            ((-108*w - 108)*g^12 + (-648*w - 648)*g^11 + (-5832*w - 5832)*g^10 + 
            (-42552*w - 42552)*g^9 + (-42768*w - 42768)*g^8 + (-46656*w - 
            46656)*g^7 + (-173664*w - 173664)*g^6 + (-31104*w - 31104)*g^5 + 
            (-93312*w - 93312)*g^4 + (-27648*w - 27648)*g^3 + (-41472*w - 
            41472)*g^2 - 27648*w - 27648)/(g^3 - 3*g^2 + 4)*f^17 + (108*w*g^9*q + 
            1512*w*g^8*q + 6912*w*g^7*q + 13824*w*g^6*q + 22464*w*g^5*q + 
            13824*w*g^4*q + 22464*w*g^3*q + 3456*w*g^2*q + 6912*w*g*q)/(g^2 - g - 
            2)*f^16*r + (-648*w*g^15 + 972*w*g^14 + 72900*w*g^13 + 240732*w*g^12 +
            225504*w*g^11 + 2449440*w*g^10 + 1925856*w*g^9 + 933120*w*g^8 + 
            3499200*w*g^7 + 3644352*w*g^6 + 248832*w*g^5 + 4665600*w*g^4 - 
            829440*w*g^3 + 248832*w*g^2 - 663552*w)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 -
            24*g^2 + 16)*f^16 + (648*g^12*q + 1296*g^11*q + 37584*g^10*q + 
            112752*g^9*q + 225504*g^8*q + 311040*g^7*q + 311040*g^6*q + 
            622080*g^5*q + 124416*g^4*q + 41472*g^3*q + 82944*g^2*q + 
            165888*g*q)/(g^5 - 4*g^4 + g^3 + 10*g^2 - 4*g - 8)*f^15*r + (972*g^18 
            + 14256*g^17 + 19440*g^16 + 256608*g^15 + 2734560*g^14 + (216*w + 
            108)*g^13*q*s1 + 8289216*g^13 + 2402784*g^12 + (-5832*w - 
            2916)*g^11*q*s1 + 21876480*g^11 + (12528*w + 6264)*g^10*q*s1 + 
            33778944*g^10 + 12441600*g^9 + (23328*w + 11664)*g^8*q*s1 + 
            48314880*g^8 + (-103680*w - 51840)*g^7*q*s1 + 4976640*g^7 + 
            18662400*g^6 + (186624*w + 93312)*g^5*q*s1 + 18247680*g^5 + (-69120*w -
            34560)*g^4*q*s1 + 4976640*g^4 + 5971968*g^3 + 14598144*g^2 + (-110592*w
            - 55296)*g*q*s1 + 3981312)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 
            108*g^4 + 48*g^3 - 144*g^2 + 64)*f^15 + ((2916*w + 2916)*g^15*q + 
            (-29160*w - 29160)*g^14*q + (-373248*w - 373248)*g^13*q + (-1038096*w 
            - 1038096)*g^12*q + (-4105728*w - 4105728)*g^11*q + (-8211456*w - 
            8211456)*g^10*q + (-15256512*w - 15256512)*g^9*q + (-13716864*w - 
            13716864)*g^8*q + (-12317184*w - 12317184)*g^7*q + (-16049664*w - 
            16049664)*g^6*q + (-20901888*w - 20901888)*g^5*q + (-1492992*w - 
            1492992)*g^4*q + (-8211456*w - 8211456)*g^3*q + (1492992*w + 
            1492992)*g^2*q + (2985984*w + 2985984)*g*q)/(g^8 - 7*g^7 + 13*g^6 + 
            11*g^5 - 50*g^4 + 8*g^3 + 64*g^2 - 16*g - 32)*f^14*r + ((756*w + 
            756)*g^14 + (161244*w + 161244)*g^13 + (1294488*w + 1294488)*g^12 + 
            (2767392*w + 2767392)*g^11 + (3226608*w + 3226608)*g^10 + (-1296*w + 
            1296)*g^9*q*s1 + (-8126784*w - 8126784)*g^9 + (-18144*w + 
            18144)*g^8*q*s1 + (-14826240*w - 14826240)*g^8 + (-82944*w + 
            82944)*g^7*q*s1 + (-33773760*w - 33773760)*g^7 + (-165888*w + 
            165888)*g^6*q*s1 + (-20891520*w - 20891520)*g^6 + (-269568*w + 
            269568)*g^5*q*s1 + (-38686464*w - 38686464)*g^5 + (-165888*w + 
            165888)*g^4*q*s1 + (-36481536*w - 36481536)*g^4 + (-269568*w + 
            269568)*g^3*q*s1 + (-10755072*w - 10755072)*g^3 + (-41472*w + 
            41472)*g^2*q*s1 + (-20542464*w - 20542464)*g^2 + (-82944*w + 
            82944)*g*q*s1 + (-193536*w - 193536)*g - 387072*w - 387072)/(g^5 - 
            4*g^4 + g^3 + 10*g^2 - 4*g - 8)*f^14 + (-10800*w*g^10*q - 
            129600*w*g^9*q + (-108*w - 216)*g^9*s1 - 388800*w*g^8*q + (-1944*w - 
            3888)*g^8*s1 + (-11664*w - 23328)*g^7*s1 + 518400*w*g^6*q + (-24624*w - 
            49248)*g^6*s1 + 3110400*w*g^5*q + (-15552*w - 31104)*g^5*s1 + 
            518400*w*g^4*q + (-46656*w - 93312)*g^4*s1 + 4147200*w*g^3*q + (-5184*w
            - 10368)*g^3*s1 + (-31104*w - 62208)*g^2*s1 + 1382400*w*g*q + (-6912*w -
            13824)*s1)/(g^3 - 3*g^2 + 4)*f^13*r + (7128*w*g^17 + 218376*w*g^16 + 
            2501280*w*g^15 + 13291776*w*g^14 + 30351024*w*g^13 + (-972*w - 
            1944)*g^12*q*s1 + 6814368*w*g^12 + (-71928*w - 143856)*g^11*q*s1 - 
            64862208*w*g^11 + (-406296*w - 812592)*g^10*q*s1 - 99584640*w*g^10 + 
            (-1498824*w - 2997648)*g^9*q*s1 - 348655104*w*g^9 + (-2997648*w - 
            5995296)*g^8*q*s1 - 298515456*w*g^8 + (-4945536*w - 9891072)*g^7*q*s1 - 
            471432960*w*g^7 + (-4385664*w - 8771328)*g^6*q*s1 - 414346752*w*g^6 + 
            (-5412096*w - 10824192)*g^5*q*s1 - 281760768*w*g^5 + (-2426112*w - 
            4852224)*g^4*q*s1 - 302247936*w*g^4 + (-4541184*w - 9082368)*g^3*q*s1 - 
            75976704*w*g^3 + (-124416*w - 248832)*g^2*q*s1 - 108158976*w*g^2 + 
            (-248832*w - 497664)*g*q*s1 - 7299072*w*g - 14598144*w)/(g^8 - 7*g^7 + 
            13*g^6 + 11*g^5 - 50*g^4 + 8*g^3 + 64*g^2 - 16*g - 32)*f^13 + 
            (37584*g^13*q + 2029536*g^11*q + (23328*w + 11664)*g^11*s1 + 
            2179872*g^10*q + (209952*w + 104976)*g^10*s1 + (629856*w + 
            314928)*g^9*s1 - 8118144*g^8*q + (1539648*w + 769824)*g^8*s1 - 
            18040320*g^7*q + (1679616*w + 839808)*g^7*s1 + (2519424*w + 
            1259712)*g^6*s1 - 64945152*g^5*q + (1119744*w + 559872)*g^5*s1 - 
            12026880*g^4*q + (3359232*w + 1679616)*g^4*s1 + (1492992*w + 
            746496)*g^2*s1 - 19243008*g*q)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 
            16)*f^12*r + (-14580*g^18 + 480816*g^17 - 4459536*g^16 + 2402784*g^15 
            - 45880992*g^14 + (-54000*w - 27000)*g^13*q*s1 - 78490944*g^13 - 
            108*g^12*s1^2 - 129820320*g^12 + (1458000*w + 729000)*g^11*q*s1 - 
            648*g^11*s1^2 - 367047936*g^11 + (-3132000*w - 1566000)*g^10*q*s1 + 
            2916*g^10*s1^2 - 456668928*g^10 + 9936*g^9*s1^2 + 113467392*g^9 + 
            (-5832000*w - 2916000)*g^8*q*s1 - 42768*g^8*s1^2 - 580234752*g^8 + 
            (25920000*w + 12960000)*g^7*q*s1 + 23328*g^7*s1^2 - 1141641216*g^7 + 
            36288*g^6*s1^2 + 120185856*g^6 + (-46656000*w - 23328000)*g^5*q*s1 - 
            31104*g^5*s1^2 + 615444480*g^5 + (17280000*w + 8640000)*g^4*q*s1 + 
            46656*g^4*s1^2 - 1141641216*g^4 - 27648*g^3*s1^2 - 89579520*g^3 - 
            41472*g^2*s1^2 + 492355584*g^2 + (27648000*w + 13824000)*g*q*s1 - 
            27648*s1^2 - 59719680)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 
            108*g^4 + 48*g^3 - 144*g^2 + 64)*f^12 + ((2916*w - 2916)*g^15*s1 + 
            (-262440*w + 262440)*g^13*s1 + (-729000*w + 729000)*g^12*s1 + 
            (-8817984*w + 8817984)*g^10*s1 + (-5832000*w + 5832000)*g^9*s1 + 
            (-12597120*w + 12597120)*g^7*s1 + (-10730880*w + 10730880)*g^6*s1 + 
            (-16796160*w + 16796160)*g^4*s1 + (3732480*w - 3732480)*g^3*s1 + 
            (2985984*w - 2985984)*s1)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 
            108*g^4 + 48*g^3 - 144*g^2 + 64)*f^11*r + ((6048*w + 6048)*g^15 + 
            (1277856*w + 1277856)*g^14 + (7776000*w + 7776000)*g^13 + (1427328*w +
            1427328)*g^12 + (-18465408*w - 18465408)*g^11 + (14256*w - 
            14256)*g^10*q*s1 + (-116640000*w - 116640000)*g^10 + (171072*w - 
            171072)*g^9*q*s1 + (648*w + 648)*g^9*s1^2 + (11418624*w + 11418624)*g^9 
            + (513216*w - 513216)*g^8*q*s1 + (46656*w + 46656)*g^8*s1^2 + 
            (-32970240*w - 32970240)*g^8 + (174960*w + 174960)*g^7*s1^2 + 
            (373248000*w + 373248000)*g^7 + (-684288*w + 684288)*g^6*q*s1 + 
            (462672*w + 462672)*g^6*s1^2 + (24772608*w + 24772608)*g^6 + 
            (-4105728*w + 4105728)*g^5*q*s1 + (373248*w + 373248)*g^5*s1^2 + 
            (327131136*w + 327131136)*g^5 + (-684288*w + 684288)*g^4*q*s1 + 
            (699840*w + 699840)*g^4*s1^2 + (497664000*w + 497664000)*g^4 + 
            (-5474304*w + 5474304)*g^3*q*s1 + (31104*w + 31104)*g^3*s1^2 + 
            (7741440*w + 7741440)*g^3 + (746496*w + 746496)*g^2*s1^2 + (327131136*w
            + 327131136)*g^2 + (-1824768*w + 1824768)*g*q*s1 + (41472*w + 
            41472)*s1^2 + (6193152*w + 6193152))/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 
            24*g^2 + 16)*f^11 + (43200*w*g^12*q + 475200*w*g^11*q + (-6264*w - 
            12528)*g^11*s1 + 950400*w*g^10*q + (103464*w + 206928)*g^10*s1 - 
            2592000*w*g^9*q + (-131328*w - 262656)*g^9*s1 - 5184000*w*g^8*q + 
            (313632*w + 627264)*g^8*s1 - 10368000*w*g^7*q + (409536*w + 
            819072)*g^7*s1 - 3888*w*g^6*q*s1^2 + 14515200*w*g^6*q + (-1886976*w - 
            3773952)*g^6*s1 - 31104*w*g^5*q*s1^2 + 10368000*w*g^5*q + (-1669248*w - 
            3338496)*g^5*s1 - 62208*w*g^4*q*s1^2 + 20736000*w*g^4*q + (2229120*w + 
            4458240)*g^4*s1 - 108864*w*g^3*q*s1^2 + 27648000*w*g^3*q + (-953856*w - 
            1907712)*g^3*s1 - 31104*w*g^2*q*s1^2 + 5529600*w*g^2*q + (-3511296*w - 
            7022592)*g^2*s1 - 62208*w*g*q*s1^2 + 11059200*w*g*q + (400896*w + 
            801792)*g*s1 + (801792*w + 1603584)*s1)/(g^5 - 4*g^4 + g^3 + 10*g^2 - 
            4*g - 8)*f^10*r + (7776*w*g^18 + 909792*w*g^17 + 10497600*w*g^16 + 
            33778944*w*g^15 - 699840*w*g^14 + (-221616*w - 443232)*g^13*q*s1 - 
            149485824*w*g^13 + (1049760*w + 2099520)*g^12*q*s1 + 2916*w*g^12*s1^2 - 
            456668928*w*g^12 + (-8817984*w - 17635968)*g^11*q*s1 - 34992*w*g^11*s1^2
            - 5598720*w*g^11 + (-3405888*w - 6811776)*g^10*q*s1 - 314928*w*g^10*s1^2
            - 262020096*w*g^10 - 268272*w*g^9*s1^2 + 1622384640*w*g^9 + (35271936*w
            + 70543872)*g^8*q*s1 - 2309472*w*g^8*s1^2 + 279936000*w*g^8 + 
            (30792960*w + 61585920)*g^7*q*s1 - 2519424*w*g^7*s1^2 + 2687385600*w*g^7
            + (-50388480*w - 100776960)*g^6*q*s1 - 979776*w*g^6*s1^2 + 
            2179768320*w*g^6 + (282175488*w + 564350976)*g^5*q*s1 - 
            1679616*w*g^5*s1^2 + 1164533760*w*g^5 + (70917120*w + 
            141834240)*g^4*q*s1 - 5038848*w*g^4*s1^2 + 2687385600*w*g^4 + 
            (-134369280*w - 268738560)*g^3*q*s1 + 746496*w*g^3*s1^2 + 47775744*w*g^3
            - 2239488*w*g^2*s1^2 + 931627008*w*g^2 + (113467392*w + 
            226934784)*g*q*s1 + 746496*w*s1^2 + 31850496*w)/(g^9 - 9*g^8 + 27*g^7 - 
            15*g^6 - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 64)*f^10 + 
            (-311040*g^15*q + 311040*g^14*q - 16174080*g^13*q - 1244160*g^12*q + 
            51632640*g^11*q + 103265280*g^10*q - 11664*g^9*q*s1^2 + 82114560*g^9*q 
            - 163296*g^8*q*s1^2 - 283668480*g^8*q - 746496*g^7*q*s1^2 + 
            238878720*g^7*q - 1492992*g^6*q*s1^2 - 437944320*g^6*q - 
            2426112*g^5*q*s1^2 - 1174487040*g^5*q - 1492992*g^4*q*s1^2 - 
            199065600*g^4*q - 2426112*g^3*q*s1^2 + 159252480*g^3*q - 
            373248*g^2*q*s1^2 - 159252480*g^2*q - 746496*g*q*s1^2 - 
            318504960*g*q)/(g^8 - 7*g^7 + 13*g^6 + 11*g^5 - 50*g^4 + 8*g^3 + 
            64*g^2 - 16*g - 32)*f^9*r + (46656*g^18 + 698112*g^17 + 850176*g^16 + 
            12441600*g^15 + 131162112*g^14 + (-432000*w - 216000)*g^13*q*s1 + 
            398794752*g^13 + 9936*g^12*s1^2 + 113467392*g^12 + (11664000*w + 
            5832000)*g^11*q*s1 + 59616*g^11*s1^2 + 1049296896*g^11 + (-25056000*w - 
            12528000)*g^10*q*s1 - 268272*g^10*s1^2 + 1622384640*g^10 - 
            914112*g^9*s1^2 + 603168768*g^9 + (-46656000*w - 23328000)*g^8*q*s1 + 
            3934656*g^8*s1^2 + 2321989632*g^8 + (-1296*w - 648)*g^7*q*s1^3 + 
            (207360000*w + 103680000)*g^7*q*s1 - 2146176*g^7*s1^2 + 217645056*g^7 + 
            (3888*w + 1944)*g^6*q*s1^3 - 3338496*g^6*s1^2 + 903757824*g^6 + 
            (-373248000*w - 186624000)*g^5*q*s1 + 2861568*g^5*s1^2 + 893583360*g^5 +
            (5184*w + 2592)*g^4*q*s1^3 + (138240000*w + 69120000)*g^4*q*s1 - 
            4292352*g^4*s1^2 + 217645056*g^4 + (-31104*w - 15552)*g^3*q*s1^3 + 
            2543616*g^3*s1^2 + 286654464*g^3 + 3815424*g^2*s1^2 + 714866688*g^2 + 
            (41472*w + 20736)*g*q*s1^3 + (221184000*w + 110592000)*g*q*s1 + 
            2543616*s1^2 + 191102976)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 
            108*g^4 + 48*g^3 - 144*g^2 + 64)*f^9 + ((-139968*w - 139968)*g^16*q + 
            (1679616*w + 1679616)*g^15*q + (-11664*w + 11664)*g^15*s1 + (15116544*w
            + 15116544)*g^14*q + (13996800*w + 13996800)*g^13*q + (1049760*w - 
            1049760)*g^13*s1 + (97417728*w + 97417728)*g^12*q + (2916000*w - 
            2916000)*g^12*s1 + (-69984*w - 69984)*g^10*q*s1^2 + (-55987200*w - 
            55987200)*g^10*q + (35271936*w - 35271936)*g^10*s1 + (419904*w + 
            419904)*g^9*q*s1^2 + (-806215680*w - 806215680)*g^9*q + (23328000*w - 
            23328000)*g^9*s1 + (-629856*w - 629856)*g^8*q*s1^2 + (-725594112*w - 
            725594112)*g^8*q + (-412065792*w - 412065792)*g^7*q + (50388480*w - 
            50388480)*g^7*s1 + (-1679616*w - 1679616)*g^6*q*s1^2 + (-537477120*w - 
            537477120)*g^6*q + (42923520*w - 42923520)*g^6*s1 + (5038848*w + 
            5038848)*g^5*q*s1^2 + (-1934917632*w - 1934917632)*g^5*q + (3359232*w +
            3359232)*g^4*q*s1^2 + (250822656*w + 250822656)*g^4*q + (67184640*w - 
            67184640)*g^4*s1 + (-13436928*w - 13436928)*g^3*q*s1^2 + (-859963392*w -
            859963392)*g^3*q + (-14929920*w + 14929920)*g^3*s1 + (8957952*w + 
            8957952)*g*q*s1^2 + (286654464*w + 286654464)*g*q + (-11943936*w + 
            11943936)*s1)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 108*g^4 + 
            48*g^3 - 144*g^2 + 64)*f^8*r + ((-22464*w - 22464)*g^17 + (2474496*w +
            2474496)*g^16 + (11900736*w + 11900736)*g^15 + (-24513408*w - 
            24513408)*g^14 + (-33910272*w - 33910272)*g^13 + (15552*w - 
            15552)*g^12*q*s1 + (-193418496*w - 193418496)*g^12 + (171072*w - 
            171072)*g^11*q*s1 + (42768*w + 42768)*g^11*s1^2 + (193397760*w + 
            193397760)*g^11 + (342144*w - 342144)*g^10*q*s1 + (-742608*w - 
            742608)*g^10*s1^2 + (507727872*w + 507727872)*g^10 + (-933120*w + 
            933120)*g^9*q*s1 + (824256*w + 824256)*g^9*s1^2 + (735519744*w + 
            735519744)*g^9 + (-1866240*w + 1866240)*g^8*q*s1 + (-2286144*w - 
            2286144)*g^8*s1^2 + (-850950144*w - 850950144)*g^8 + (-3732480*w + 
            3732480)*g^7*q*s1 + (-2542752*w - 2542752)*g^7*s1^2 + (-653819904*w - 
            653819904)*g^7 + (5832*w - 5832)*g^6*q*s1^3 + (5225472*w - 
            5225472)*g^6*q*s1 + (13390272*w + 13390272)*g^6*s1^2 + (472006656*w + 
            472006656)*g^6 + (46656*w - 46656)*g^5*q*s1^3 + (3732480*w - 
            3732480)*g^5*q*s1 + (12410496*w + 12410496)*g^5*s1^2 + (-2199896064*w - 
            2199896064)*g^5 + (93312*w - 93312)*g^4*q*s1^3 + (7464960*w - 
            7464960)*g^4*q*s1 + (-14929920*w - 14929920)*g^4*s1^2 + (-1174929408*w -
            1174929408)*g^4 + (163296*w - 163296)*g^3*q*s1^3 + (9953280*w - 
            9953280)*g^3*q*s1 + (7091712*w + 7091712)*g^3*s1^2 + (-570212352*w - 
            570212352)*g^3 + (46656*w - 46656)*g^2*q*s1^3 + (1990656*w - 
            1990656)*g^2*q*s1 + (25132032*w + 25132032)*g^2*s1^2 + (-1278443520*w - 
            1278443520)*g^2 + (93312*w - 93312)*g*q*s1^3 + (3981312*w - 
            3981312)*g*q*s1 + (-2737152*w - 2737152)*g*s1^2 + (23003136*w + 
            23003136)*g + (-5474304*w - 5474304)*s1^2 + (46006272*w + 
            46006272))/(g^8 - 7*g^7 + 13*g^6 + 11*g^5 - 50*g^4 + 8*g^3 + 64*g^2 - 
            16*g - 32)*f^8 + (317952*w*g^13*q + 2861568*w*g^12*q + (51840*w + 
            103680)*g^12*s1 + (-902016*w - 1804032)*g^11*s1 - 33067008*w*g^10*q + 
            (2799360*w + 5598720)*g^10*s1 + (-4769280*w - 9538560)*g^9*s1 + 
            (933120*w + 1866240)*g^8*s1 + 259448832*w*g^7*q + (22394880*w + 
            44789760)*g^7*s1 - 137355264*w*g^6*q + (648*w + 1296)*g^6*s1^3 + 
            (-17418240*w - 34836480)*g^6*s1 + (7776*w + 15552)*g^5*s1^3 + 
            (-43296768*w - 86593536)*g^5*s1 - 101744640*w*g^4*q + (23328*w + 
            46656)*g^4*s1^3 + (44789760*w + 89579520)*g^4*s1 - 366280704*w*g^3*q + 
            (5184*w + 10368)*g^3*s1^3 + (13271040*w + 26542080)*g^3*s1 + (31104*w + 
            62208)*g^2*s1^3 + (-57729024*w - 115458048)*g^2*s1 - 162791424*w*g*q + 
            (10368*w + 20736)*s1^3 + (13271040*w + 26542080)*s1)/(g^6 - 6*g^5 + 
            9*g^4 + 8*g^3 - 24*g^2 + 16)*f^7*r + (-165888*w*g^18 + 746496*w*g^17 +
            17915904*w*g^16 + 4976640*w*g^15 - 126157824*w*g^14 + (-46656*w - 
            93312)*g^13*q*s1 + 528519168*w*g^13 + (-3359232*w - 6718464)*g^12*q*s1 +
            23328*w*g^12*s1^2 - 1141641216*w*g^12 + (-12597120*w - 
            25194240)*g^11*q*s1 - 279936*w*g^11*s1^2 - 1009262592*w*g^11 + 
            (-32939136*w - 65878272)*g^10*q*s1 - 2519424*w*g^10*s1^2 + 
            2687385600*w*g^10 - 2146176*w*g^9*s1^2 + 217645056*w*g^9 + (50388480*w 
            + 100776960)*g^8*q*s1 - 18475776*w*g^8*s1^2 - 1779646464*w*g^8 + 
            (264259584*w + 528519168)*g^7*q*s1 - 20155392*w*g^7*s1^2 + 
            4586471424*w*g^7 + (161243136*w + 322486272)*g^6*q*s1 - 
            7838208*w*g^6*s1^2 - 63700992*w*g^6 + (403107840*w + 806215680)*g^5*q*s1
            - 13436928*w*g^5*s1^2 + 955514880*w*g^5 + (14929920*w + 
            29859840)*g^4*q*s1 - 40310784*w*g^4*s1^2 + 4586471424*w*g^4 + 
            (429981696*w + 859963392)*g^3*q*s1 + 5971968*w*g^3*s1^2 - 
            1019215872*w*g^3 - 17915904*w*g^2*s1^2 + 764411904*w*g^2 + (23887872*w 
            + 47775744)*g*q*s1 + 5971968*w*s1^2 - 679477248*w)/(g^9 - 9*g^8 + 27*g^7
            - 15*g^6 - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 64)*f^7 + 
            (-207360*g^16*q + 622080*g^15*q - 11197440*g^14*q + (-1119744*w - 
            559872)*g^14*s1 + 20736000*g^13*q + (-6718464*w - 3359232)*g^13*s1 + 
            36080640*g^12*q + (12317184*w + 6158592)*g^11*s1 + 46656*g^10*q*s1^2 - 
            82944000*g^10*q + (100776960*w + 50388480)*g^10*s1 + 559872*g^9*q*s1^2 -
            298598400*g^9*q + (3888*w + 1944)*g^9*s1^3 + 1679616*g^8*q*s1^2 + 
            537477120*g^8*q + (-69984*w - 34992)*g^8*s1^3 + (13436928*w + 
            6718464)*g^8*s1 - 610467840*g^7*q + (-322486272*w - 161243136)*g^7*s1 - 
            2239488*g^6*q*s1^2 - 199065600*g^6*q + (-373248*w - 186624)*g^6*s1^3 - 
            13436928*g^5*q*s1^2 + 1433272320*g^5*q + (-559872*w - 279936)*g^5*s1^3 +
            (-286654464*w - 143327232)*g^5*s1 - 2239488*g^4*q*s1^2 + 371589120*g^4*q
            + (-429981696*w - 214990848)*g^4*s1 - 17915904*g^3*q*s1^2 - 
            318504960*g^3*q + (186624*w + 93312)*g^3*s1^3 + (-1119744*w - 
            559872)*g^2*s1^3 + (-286654464*w - 143327232)*g^2*s1 - 5971968*g*q*s1^2 +
            424673280*g*q + (248832*w + 124416)*s1^3)/(g^9 - 9*g^8 + 27*g^7 - 
            15*g^6 - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 64)*f^6*r + (62208*g^18
            + 1161216*g^17 - 248832*g^16 + 18662400*g^15 + 173270016*g^14 + 
            (-794880*w - 397440)*g^13*q*s1 + 546932736*g^13 + 36288*g^12*s1^2 + 
            120185856*g^12 + (21461760*w + 10730880)*g^11*q*s1 + 217728*g^11*s1^2 + 
            1386160128*g^11 + (-46103040*w - 23051520)*g^10*q*s1 - 979776*g^10*s1^2 
            + 2179768320*g^10 - 3338496*g^9*s1^2 + 903757824*g^9 + (-85847040*w - 
            42923520)*g^8*q*s1 + 14370048*g^8*s1^2 + 3143909376*g^8 + (124416*w + 
            62208)*g^7*q*s1^3 + (381542400*w + 190771200)*g^7*q*s1 - 7838208*g^7*s1^2
            - 63700992*g^7 + (-373248*w - 186624)*g^6*q*s1^3 - 12192768*g^6*s1^2 + 
            1337720832*g^6 + (-686776320*w - 343388160)*g^5*q*s1 + 10450944*g^5*s1^2
            + 1486356480*g^5 + (-497664*w - 248832)*g^4*q*s1^3 + (254361600*w + 
            127180800)*g^4*q*s1 - 15676416*g^4*s1^2 - 63700992*g^4 + (2985984*w + 
            1492992)*g^3*q*s1^3 + 9289728*g^3*s1^2 + 382205952*g^3 + 
            13934592*g^2*s1^2 + 1189085184*g^2 + (-3981312*w - 1990656)*g*q*s1^3 + 
            (406978560*w + 203489280)*g*q*s1 + 9289728*s1^2 + 254803968)/(g^9 - 
            9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 
            64)*f^6 + ((-373248*w - 373248)*g^16*q + (4478976*w + 4478976)*g^15*q 
            + (-93312*w + 93312)*g^15*s1 + (40310784*w + 40310784)*g^14*q + 
            (37324800*w + 37324800)*g^13*q + (8398080*w - 8398080)*g^13*s1 + 
            (259780608*w + 259780608)*g^12*q + (23328000*w - 23328000)*g^12*s1 + 
            (559872*w + 559872)*g^10*q*s1^2 + (-149299200*w - 149299200)*g^10*q + 
            (282175488*w - 282175488)*g^10*s1 + (-3359232*w - 3359232)*g^9*q*s1^2 + 
            (-2149908480*w - 2149908480)*g^9*q + (186624000*w - 186624000)*g^9*s1 +
            (5038848*w + 5038848)*g^8*q*s1^2 + (-1934917632*w - 1934917632)*g^8*q +
            (-1098842112*w - 1098842112)*g^7*q + (403107840*w - 403107840)*g^7*s1 +
            (13436928*w + 13436928)*g^6*q*s1^2 + (-1433272320*w - 1433272320)*g^6*q
            + (343388160*w - 343388160)*g^6*s1 + (-40310784*w - 40310784)*g^5*q*s1^2
            + (-5159780352*w - 5159780352)*g^5*q + (-26873856*w - 
            26873856)*g^4*q*s1^2 + (668860416*w + 668860416)*g^4*q + (537477120*w -
            537477120)*g^4*s1 + (107495424*w + 107495424)*g^3*q*s1^2 + 
            (-2293235712*w - 2293235712)*g^3*q + (-119439360*w + 119439360)*g^3*s1 
            + (-71663616*w - 71663616)*g*q*s1^2 + (764411904*w + 764411904)*g*q + 
            (-95551488*w + 95551488)*s1)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 
            108*g^4 + 48*g^3 - 144*g^2 + 64)*f^5*r + ((-138240*w - 138240)*g^17 + 
            (-276480*w - 276480)*g^16 + (-4285440*w - 4285440)*g^15 + (-26818560*w
            - 26818560)*g^14 + (147916800*w + 147916800)*g^13 + (-331776*w + 
            331776)*g^12*q*s1 + (34560000*w + 34560000)*g^12 + (-3649536*w + 
            3649536)*g^11*q*s1 + (31104*w + 31104)*g^11*s1^2 + (-546324480*w - 
            546324480)*g^11 + (-7299072*w + 7299072)*g^10*q*s1 + (2208384*w + 
            2208384)*g^10*s1^2 + (519782400*w + 519782400)*g^10 + (19906560*w - 
            19906560)*g^9*q*s1 + (6096384*w + 6096384)*g^9*s1^2 + (-124968960*w - 
            124968960)*g^9 + (39813120*w - 39813120)*g^8*q*s1 + (9331200*w + 
            9331200)*g^8*s1^2 + (-1143521280*w - 1143521280)*g^8 + (79626240*w - 
            79626240)*g^7*q*s1 + (-21088512*w - 21088512)*g^7*s1^2 + (937820160*w + 
            937820160)*g^7 + (46656*w - 46656)*g^6*q*s1^3 + (-111476736*w + 
            111476736)*g^6*q*s1 + (-28740096*w - 28740096)*g^6*s1^2 + (920125440*w +
            920125440)*g^6 + (373248*w - 373248)*g^5*q*s1^3 + (-79626240*w + 
            79626240)*g^5*q*s1 + (-67931136*w - 67931136)*g^5*s1^2 + (353894400*w + 
            353894400)*g^5 + (746496*w - 746496)*g^4*q*s1^3 + (-159252480*w + 
            159252480)*g^4*q*s1 + (-32845824*w - 32845824)*g^4*s1^2 + (707788800*w +
            707788800)*g^4 + (1306368*w - 1306368)*g^3*q*s1^3 + (-212336640*w + 
            212336640)*g^3*q*s1 + (-38817792*w - 38817792)*g^3*s1^2 + (460062720*w +
            460062720)*g^3 + (373248*w - 373248)*g^2*q*s1^3 + (-42467328*w + 
            42467328)*g^2*q*s1 + (-69672960*w - 69672960)*g^2*s1^2 + (70778880*w + 
            70778880)*g^2 + (746496*w - 746496)*g*q*s1^3 + (-84934656*w + 
            84934656)*g*q*s1 + (-1990656*w - 1990656)*g*s1^2 + (141557760*w + 
            141557760)*g + (-3981312*w - 3981312)*s1^2 + (283115520*w + 
            283115520))/(g^8 - 7*g^7 + 13*g^6 + 11*g^5 - 50*g^4 + 8*g^3 + 64*g^2 -
            16*g - 32)*f^5 + (-193536*w*g^13*q - 1741824*w*g^12*q + (34560*w + 
            69120)*g^12*s1 + (518400*w + 1036800)*g^11*s1 + 20127744*w*g^10*q + 
            (1866240*w + 3732480)*g^10*s1 + (-3179520*w - 6359040)*g^9*s1 + 
            (-16174080*w - 32348160)*g^8*s1 + 186624*w*g^7*q*s1^2 - 
            157925376*w*g^7*q + (14929920*w + 29859840)*g^7*s1 + 
            1119744*w*g^6*q*s1^2 + 83607552*w*g^6*q + (-2592*w - 5184)*g^6*s1^3 + 
            (-11612160*w - 23224320)*g^6*s1 + (-31104*w - 62208)*g^5*s1^3 + 
            (24883200*w + 49766400)*g^5*s1 - 746496*w*g^4*q*s1^2 + 61931520*w*g^4*q 
            + (-93312*w - 186624)*g^4*s1^3 + (29859840*w + 59719680)*g^4*s1 - 
            8957952*w*g^3*q*s1^2 + 222953472*w*g^3*q + (-20736*w - 41472)*g^3*s1^3 +
            (8847360*w + 17694720)*g^3*s1 + (-124416*w - 248832)*g^2*s1^3 + 
            (33177600*w + 66355200)*g^2*s1 - 5971968*w*g*q*s1^2 + 99090432*w*g*q + 
            (-41472*w - 82944)*s1^3 + (8847360*w + 17694720)*s1)/(g^6 - 6*g^5 + 
            9*g^4 + 8*g^3 - 24*g^2 + 16)*f^4*r + (-165888*w*g^18 + 746496*w*g^17 +
            17915904*w*g^16 + 4976640*w*g^15 - 126157824*w*g^14 + (-62208*w - 
            124416)*g^13*q*s1 + 528519168*w*g^13 + (-4478976*w - 8957952)*g^12*q*s1 
            + 46656*w*g^12*s1^2 - 1141641216*w*g^12 + (-16796160*w - 
            33592320)*g^11*q*s1 - 559872*w*g^11*s1^2 - 1009262592*w*g^11 + 
            (-43918848*w - 87837696)*g^10*q*s1 - 5038848*w*g^10*s1^2 + 
            2687385600*w*g^10 - 4292352*w*g^9*s1^2 + 217645056*w*g^9 + (67184640*w 
            + 134369280)*g^8*q*s1 - 36951552*w*g^8*s1^2 - 1779646464*w*g^8 + 
            (352346112*w + 704692224)*g^7*q*s1 - 40310784*w*g^7*s1^2 + 
            4586471424*w*g^7 + (214990848*w + 429981696)*g^6*q*s1 - 
            15676416*w*g^6*s1^2 - 63700992*w*g^6 + (537477120*w + 
            1074954240)*g^5*q*s1 - 26873856*w*g^5*s1^2 + 955514880*w*g^5 + 
            (19906560*w + 39813120)*g^4*q*s1 - 80621568*w*g^4*s1^2 + 
            4586471424*w*g^4 + (573308928*w + 1146617856)*g^3*q*s1 + 
            11943936*w*g^3*s1^2 - 1019215872*w*g^3 - 35831808*w*g^2*s1^2 + 
            764411904*w*g^2 + (31850496*w + 63700992)*g*q*s1 + 11943936*w*s1^2 - 
            679477248*w)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6 - 72*g^5 + 108*g^4 + 
            48*g^3 - 144*g^2 + 64)*f^4 + (-331776*g^16*q + 995328*g^15*q - 
            17915904*g^14*q + (-2985984*w - 1492992)*g^14*s1 + 33177600*g^13*q + 
            (-17915904*w - 8957952)*g^13*s1 + 57729024*g^12*q + (32845824*w + 
            16422912)*g^11*s1 + 373248*g^10*q*s1^2 - 132710400*g^10*q + (268738560*w
            + 134369280)*g^10*s1 + 4478976*g^9*q*s1^2 - 477757440*g^9*q + (-31104*w 
            - 15552)*g^9*s1^3 + 13436928*g^8*q*s1^2 + 859963392*g^8*q + (559872*w + 
            279936)*g^8*s1^3 + (35831808*w + 17915904)*g^8*s1 - 976748544*g^7*q + 
            (-859963392*w - 429981696)*g^7*s1 - 17915904*g^6*q*s1^2 - 
            318504960*g^6*q + (2985984*w + 1492992)*g^6*s1^3 - 107495424*g^5*q*s1^2 
            + 2293235712*g^5*q + (4478976*w + 2239488)*g^5*s1^3 + (-764411904*w - 
            382205952)*g^5*s1 - 17915904*g^4*q*s1^2 + 594542592*g^4*q + 
            (-1146617856*w - 573308928)*g^4*s1 - 143327232*g^3*q*s1^2 - 
            509607936*g^3*q + (-1492992*w - 746496)*g^3*s1^3 + (8957952*w + 
            4478976)*g^2*s1^3 + (-764411904*w - 382205952)*g^2*s1 - 47775744*g*q*s1^2
            + 679477248*g*q + (-1990656*w - 995328)*s1^3)/(g^9 - 9*g^8 + 27*g^7 - 
            15*g^6 - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 64)*f^3*r + 
            (663552*g^13 - 663552*g^12 - 1327104*g^11 - 9953280*g^10 + (276480*w +
            138240)*g^9*q*s1 + 9953280*g^9 + (1382400*w + 691200)*g^8*q*s1 - 
            27648*g^8*s1^2 + 19906560*g^8 + (-2211840*w - 1105920)*g^7*q*s1 - 
            304128*g^7*s1^2 + 31850496*g^7 + (-4423680*w - 2211840)*g^6*q*s1 - 
            608256*g^6*s1^2 - 31850496*g^6 + (-12165120*w - 6082560)*g^5*q*s1 + 
            1437696*g^5*s1^2 - 63700992*g^5 + (15482880*w + 7741440)*g^4*q*s1 + 
            884736*g^4*s1^2 + 42467328*g^4 + (-62208*w - 31104)*g^3*q*s1^3 + 
            (17694720*w + 8847360)*g^3*q*s1 + 1769472*g^3*s1^2 - 42467328*g^3 + 
            (-124416*w - 62208)*g^2*q*s1^3 + (8847360*w + 4423680)*g^2*q*s1 + 
            2211840*g^2*s1^2 - 84934656*g^2 + (-248832*w - 124416)*g*q*s1^3 + 
            (17694720*w + 8847360)*g*q*s1 + 442368*g*s1^2 + 884736*s1^2)/(g^5 - 4*g^4
            + g^3 + 10*g^2 - 4*g - 8)*f^3 + ((-110592*w - 110592)*g^17 + 
            (-221184*w - 221184)*g^16 + (-3428352*w - 3428352)*g^15 + (-21454848*w
            - 21454848)*g^14 + (118333440*w + 118333440)*g^13 + (-331776*w + 
            331776)*g^12*q*s1 + (27648000*w + 27648000)*g^12 + (-3649536*w + 
            3649536)*g^11*q*s1 + (41472*w + 41472)*g^11*s1^2 + (-437059584*w - 
            437059584)*g^11 + (-7299072*w + 7299072)*g^10*q*s1 + (2944512*w + 
            2944512)*g^10*s1^2 + (415825920*w + 415825920)*g^10 + (19906560*w - 
            19906560)*g^9*q*s1 + (8128512*w + 8128512)*g^9*s1^2 + (-99975168*w - 
            99975168)*g^9 + (39813120*w - 39813120)*g^8*q*s1 + (12441600*w + 
            12441600)*g^8*s1^2 + (-914817024*w - 914817024)*g^8 + (79626240*w - 
            79626240)*g^7*q*s1 + (-28118016*w - 28118016)*g^7*s1^2 + (750256128*w + 
            750256128)*g^7 + (93312*w - 93312)*g^6*q*s1^3 + (-111476736*w + 
            111476736)*g^6*q*s1 + (-38320128*w - 38320128)*g^6*s1^2 + (736100352*w +
            736100352)*g^6 + (746496*w - 746496)*g^5*q*s1^3 + (-79626240*w + 
            79626240)*g^5*q*s1 + (-90574848*w - 90574848)*g^5*s1^2 + (283115520*w + 
            283115520)*g^5 + (1492992*w - 1492992)*g^4*q*s1^3 + (-159252480*w + 
            159252480)*g^4*q*s1 + (-43794432*w - 43794432)*g^4*s1^2 + (566231040*w +
            566231040)*g^4 + (2612736*w - 2612736)*g^3*q*s1^3 + (-212336640*w + 
            212336640)*g^3*q*s1 + (-51757056*w - 51757056)*g^3*s1^2 + (368050176*w +
            368050176)*g^3 + (746496*w - 746496)*g^2*q*s1^3 + (-42467328*w + 
            42467328)*g^2*q*s1 + (-92897280*w - 92897280)*g^2*s1^2 + (56623104*w + 
            56623104)*g^2 + (1492992*w - 1492992)*g*q*s1^3 + (-84934656*w + 
            84934656)*g*q*s1 + (-2654208*w - 2654208)*g*s1^2 + (113246208*w + 
            113246208)*g + (-5308416*w - 5308416)*s1^2 + (226492416*w + 
            226492416))/(g^8 - 7*g^7 + 13*g^6 + 11*g^5 - 50*g^4 + 8*g^3 + 64*g^2 -
            16*g - 32)*f^2 + (-221184*w*g^13*q - 1990656*w*g^12*q + (55296*w + 
            110592)*g^12*s1 + (829440*w + 1658880)*g^11*s1 + 23003136*w*g^10*q + 
            (2985984*w + 5971968)*g^10*s1 + (-5087232*w - 10174464)*g^9*s1 + 
            (-25878528*w - 51757056)*g^8*s1 + 497664*w*g^7*q*s1^2 - 
            180486144*w*g^7*q + (23887872*w + 47775744)*g^7*s1 + 
            2985984*w*g^6*q*s1^2 + 95551488*w*g^6*q + (-20736*w - 41472)*g^6*s1^3 + 
            (-18579456*w - 37158912)*g^6*s1 + (-248832*w - 497664)*g^5*s1^3 + 
            (39813120*w + 79626240)*g^5*s1 - 1990656*w*g^4*q*s1^2 + 70778880*w*g^4*q
            + (-746496*w - 1492992)*g^4*s1^3 + (47775744*w + 95551488)*g^4*s1 - 
            23887872*w*g^3*q*s1^2 + 254803968*w*g^3*q + (-165888*w - 
            331776)*g^3*s1^3 + (14155776*w + 28311552)*g^3*s1 + (-995328*w - 
            1990656)*g^2*s1^3 + (53084160*w + 106168320)*g^2*s1 - 15925248*w*g*q*s1^2
            + 113246208*w*g*q + (-331776*w - 663552)*s1^3 + (14155776*w + 
            28311552)*s1)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f*r + 
            (442368*g^13 - 442368*g^12 - 884736*g^11 - 6635520*g^10 + (221184*w + 
            110592)*g^9*q*s1 + 6635520*g^9 + (1105920*w + 552960)*g^8*q*s1 - 
            27648*g^8*s1^2 + 13271040*g^8 + (-1769472*w - 884736)*g^7*q*s1 - 
            304128*g^7*s1^2 + 21233664*g^7 + (-3538944*w - 1769472)*g^6*q*s1 - 
            608256*g^6*s1^2 - 21233664*g^6 + (-9732096*w - 4866048)*g^5*q*s1 + 
            1437696*g^5*s1^2 - 42467328*g^5 + (12386304*w + 6193152)*g^4*q*s1 + 
            884736*g^4*s1^2 + 28311552*g^4 + (-82944*w - 41472)*g^3*q*s1^3 + 
            (14155776*w + 7077888)*g^3*q*s1 + 1769472*g^3*s1^2 - 28311552*g^3 + 
            (-165888*w - 82944)*g^2*q*s1^3 + (7077888*w + 3538944)*g^2*q*s1 + 
            2211840*g^2*s1^2 - 56623104*g^2 + (-331776*w - 165888)*g*q*s1^3 + 
            (14155776*w + 7077888)*g*q*s1 + 442368*g*s1^2 + 884736*s1^2)/(g^5 - 4*g^4
            + g^3 + 10*g^2 - 4*g - 8))/(f^9 + ((9*w + 9)*g^3 + (54*w + 54)*g^2 + 
            (36*w + 36))/(g^3 - 3*g^2 + 4)*f^8 + (27*w*g^6 + 324*w*g^5 + 972*w*g^4
            + 216*w*g^3 + 1296*w*g^2 + 432*w)/(g^6 - 6*g^5 + 9*g^4 + 8*g^3 - 
            24*g^2 + 16)*f^7 + (-15*g^9 - 594*g^8 - 2592*g^7 - 6336*g^6 - 4752*g^5
            - 10368*g^4 - 720*g^3 - 9504*g^2 - 960)/(g^9 - 9*g^8 + 27*g^7 - 15*g^6
            - 72*g^5 + 108*g^4 + 48*g^3 - 144*g^2 + 64)*f^6 + ((72*w + 72)*g^3 + 
            (432*w + 432)*g^2 + (288*w + 288))/(g^3 - 3*g^2 + 4)*f^5 + (108*w*g^6 
            + 1296*w*g^5 + 3888*w*g^4 + 864*w*g^3 + 5184*w*g^2 + 1728*w)/(g^6 - 
            6*g^5 + 9*g^4 + 8*g^3 - 24*g^2 + 16)*f^4 + 48*f^3 + ((144*w + 144)*g^3
            + (864*w + 864)*g^2 + (576*w + 576))/(g^3 - 3*g^2 + 4)*f^2 + 64)
    ],
    [
        (3*g^6 + 36*w*g^5 + (-108*w - 108)*g^4 + 24*g^3 + 144*w*g^2 + 48)*f^6 + 
            (36*g^6 + 108*w*g^5 + (648*w + 648)*g^4 + 288*g^3 + 432*w*g^2 + 
            576)*f^5 + ((72*w + 72)*g^4*q + (-576*w - 576)*g*q)*f^4*r + (108*g^6 -
            648*w*g^5 + (-972*w - 972)*g^4 + 864*g^3 - 2592*w*g^2 + 1728)*f^4 + 
            (24*g^6 + 288*w*g^5 + (-864*w - 864)*g^4 + 192*g^3 + 1152*w*g^2 + 
            384)*f^3 + (144*g^6 + 432*w*g^5 + (2592*w + 2592)*g^4 + 1152*g^3 + 
            1728*w*g^2 + 2304)*f^2 + ((-576*w - 576)*g^4*q + (4608*w + 
            4608)*g*q)*f*r + 48*g^6 + 576*w*g^5 + (-1728*w - 1728)*g^4 + 384*g^3 +
            2304*w*g^2 - 36*w*s1^2 + 768,
        (108*w*g^8 + (-324*w - 324)*g^7 + 972*g^6 + 864*w*g^5 + (-1296*w - 
            1296)*g^4 + 1728*w*g^2)*f^9 + (108*g^9 + 972*w*g^8 - 10368*g^6 + 
            7776*w*g^5 + 5184*g^3 + 15552*w*g^2 + 6912)*f^8 + ((216*w + 216)*g^7*q
            - 1296*g^6*q + (-864*w - 864)*g^4*q + 10368*g^3*q + (-6912*w - 
            6912)*g*q)*f^7*r + (324*g^9 + (8748*w + 8748)*g^7 + 21384*g^6 + 
            (34992*w + 34992)*g^4 + 15552*g^3 + 20736)*f^7 + ((1296*w + 
            1296)*g^7*q + 3888*g^6*q + (-5184*w - 5184)*g^4*q - 31104*g^3*q + 
            (-41472*w - 41472)*g*q)*f^6*r + (972*g^9 - 10368*w*g^8 + (-21384*w - 
            21384)*g^7 - 29160*g^6 - 82944*w*g^5 + (-85536*w - 85536)*g^4 + 
            46656*g^3 - 165888*w*g^2 + 62208)*f^6 + (864*g^9 + 7776*w*g^8 - 
            82944*g^6 + 62208*w*g^5 + 41472*g^3 + 124416*w*g^2 + 55296)*f^5 + 
            ((-864*w - 864)*g^7*q + 5184*g^6*q + (3456*w + 3456)*g^4*q - 
            41472*g^3*q + (27648*w + 27648)*g*q)*f^4*r + (1296*g^9 + (34992*w + 
            34992)*g^7 + 85536*g^6 + (139968*w + 139968)*g^4 + 62208*g^3 + 
            82944)*f^4 + ((-10368*w - 10368)*g^7*q - 31104*g^6*q + (41472*w + 
            41472)*g^4*q + 248832*g^3*q + (331776*w + 331776)*g*q)*f^3*r + 
            (5184*w*g^8 + (-15552*w - 15552)*g^7 + 46656*g^6 + 41472*w*g^5 + 
            (-62208*w - 62208)*g^4 - 108*w*g^3*s1^2 + (648*w + 648)*g^2*s1^2 + 
            82944*w*g^2 - 432*w*s1^2)*f^3 + (1728*g^9 + 15552*w*g^8 - 165888*g^6 + 
            124416*w*g^5 - 648*w*g^3*s1^2 + 82944*g^3 + (-1944*w - 1944)*g^2*s1^2 + 
            248832*w*g^2 - 2592*w*s1^2 + 110592)*f^2 + ((-6912*w - 6912)*g^7*q + 
            41472*g^6*q + (27648*w + 27648)*g^4*q - 331776*g^3*q + (221184*w + 
            221184)*g*q)*f*r + 6912*w*g^8 + (-20736*w - 20736)*g^7 + 62208*g^6 + 
            55296*w*g^5 + (-82944*w - 82944)*g^4 - 432*w*g^3*s1^2 + (2592*w + 
            2592)*g^2*s1^2 + 110592*w*g^2 - 1728*w*s1^2
    ],
    [
        (3*g^6 + 36*w*g^5 + (-108*w - 108)*g^4 + 24*g^3 + 144*w*g^2 + 48)*f^6 + 
            ((-36*w - 36)*g^6 + 108*g^5 - 648*w*g^4 + (-288*w - 288)*g^3 + 432*g^2
            - 576*w - 576)*f^5 + (-72*g^4*q + 576*g*q)*f^4*r + (108*w*g^6 + (648*w
            + 648)*g^5 + 972*g^4 + 864*w*g^3 + (2592*w + 2592)*g^2 + 1728*w)*f^4 +
            (24*g^6 + 288*w*g^5 + (-864*w - 864)*g^4 + 192*g^3 + 1152*w*g^2 + 
            384)*f^3 + ((-144*w - 144)*g^6 + 432*g^5 - 2592*w*g^4 + (-1152*w - 
            1152)*g^3 + 1728*g^2 - 2304*w - 2304)*f^2 + (576*g^4*q - 4608*g*q)*f*r
            + 48*g^6 + 576*w*g^5 + (-1728*w - 1728)*g^4 + 384*g^3 + 2304*w*g^2 + 
            (36*w + 36)*s1^2 + 768,
        (108*w*g^8 + (-324*w - 324)*g^7 + 972*g^6 + 864*w*g^5 + (-1296*w - 
            1296)*g^4 + 1728*w*g^2)*f^9 + ((-108*w - 108)*g^9 + 972*g^8 + (10368*w
            + 10368)*g^6 + 7776*g^5 + (-5184*w - 5184)*g^3 + 15552*g^2 - 6912*w - 
            6912)*f^8 + (-216*g^7*q - 1296*w*g^6*q + 864*g^4*q + 10368*w*g^3*q + 
            6912*g*q)*f^7*r + (324*w*g^9 - 8748*g^7 + 21384*w*g^6 - 34992*g^4 + 
            15552*w*g^3 + 20736*w)*f^7 + ((1296*w + 1296)*g^7*q + 3888*g^6*q + 
            (-5184*w - 5184)*g^4*q - 31104*g^3*q + (-41472*w - 41472)*g*q)*f^6*r +
            (972*g^9 - 10368*w*g^8 + (-21384*w - 21384)*g^7 - 29160*g^6 - 
            82944*w*g^5 + (-85536*w - 85536)*g^4 + 46656*g^3 - 165888*w*g^2 + 
            62208)*f^6 + ((-864*w - 864)*g^9 + 7776*g^8 + (82944*w + 82944)*g^6 + 
            62208*g^5 + (-41472*w - 41472)*g^3 + 124416*g^2 - 55296*w - 55296)*f^5
            + (864*g^7*q + 5184*w*g^6*q - 3456*g^4*q - 41472*w*g^3*q - 
            27648*g*q)*f^4*r + (1296*w*g^9 - 34992*g^7 + 85536*w*g^6 - 139968*g^4 
            + 62208*w*g^3 + 82944*w)*f^4 + ((-10368*w - 10368)*g^7*q - 31104*g^6*q
            + (41472*w + 41472)*g^4*q + 248832*g^3*q + (331776*w + 
            331776)*g*q)*f^3*r + (5184*w*g^8 + (-15552*w - 15552)*g^7 + 46656*g^6 
            + 41472*w*g^5 + (-62208*w - 62208)*g^4 + (108*w + 108)*g^3*s1^2 - 
            648*g^2*s1^2 + 82944*w*g^2 + (432*w + 432)*s1^2)*f^3 + ((-1728*w - 
            1728)*g^9 + 15552*g^8 + (165888*w + 165888)*g^6 + 124416*g^5 - 
            648*w*g^3*s1^2 + (-82944*w - 82944)*g^3 + (-1944*w - 1944)*g^2*s1^2 + 
            248832*g^2 - 2592*w*s1^2 - 110592*w - 110592)*f^2 + (6912*g^7*q + 
            41472*w*g^6*q - 27648*g^4*q - 331776*w*g^3*q - 221184*g*q)*f*r + 
            6912*w*g^8 + (-20736*w - 20736)*g^7 + 62208*g^6 + 55296*w*g^5 + 
            (-82944*w - 82944)*g^4 + (432*w + 432)*g^3*s1^2 - 2592*g^2*s1^2 + 
            110592*w*g^2 + (1728*w + 1728)*s1^2
    ],
    [
        (3*g^6 + 36*g^5 + 108*g^4 + 24*g^3 + 144*g^2 + 48)*f^6 + (36*w*g^6 + 
            108*w*g^5 - 648*w*g^4 + 288*w*g^3 + 432*w*g^2 + 576*w)*f^5 + ((72*w + 
            72)*g^4*q + (-576*w - 576)*g*q)*f^4*r + ((-108*w - 108)*g^6 + (648*w +
            648)*g^5 + (-972*w - 972)*g^4 + (-864*w - 864)*g^3 + (2592*w + 
            2592)*g^2 - 1728*w - 1728)*f^4 + (24*g^6 + 288*g^5 + 864*g^4 + 192*g^3
            + 1152*g^2 + 384)*f^3 + (144*w*g^6 + 432*w*g^5 - 2592*w*g^4 + 
            1152*w*g^3 + 1728*w*g^2 + 2304*w)*f^2 + ((-576*w - 576)*g^4*q + 
            (4608*w + 4608)*g*q)*f*r + 48*g^6 + 576*g^5 + 1728*g^4 + 384*g^3 + 
            2304*g^2 - 36*w*s1^2 + 768,
        (-108*g^8 - 324*g^7 - 972*g^6 - 864*g^5 - 1296*g^4 - 1728*g^2)*f^9 + 
            (-108*w*g^9 - 972*w*g^8 + 10368*w*g^6 - 7776*w*g^5 - 5184*w*g^3 - 
            15552*w*g^2 - 6912*w)*f^8 + ((-216*w - 216)*g^7*q + (-1296*w - 
            1296)*g^6*q + (864*w + 864)*g^4*q + (10368*w + 10368)*g^3*q + (6912*w 
            + 6912)*g*q)*f^7*r + ((324*w + 324)*g^9 + (-8748*w - 8748)*g^7 + 
            (21384*w + 21384)*g^6 + (-34992*w - 34992)*g^4 + (15552*w + 15552)*g^3
            + (20736*w + 20736))*f^7 + (1296*g^7*q - 3888*g^6*q - 5184*g^4*q + 
            31104*g^3*q - 41472*g*q)*f^6*r + (-972*g^9 + 10368*g^8 - 21384*g^7 + 
            29160*g^6 + 82944*g^5 - 85536*g^4 - 46656*g^3 + 165888*g^2 - 
            62208)*f^6 + (-864*w*g^9 - 7776*w*g^8 + 82944*w*g^6 - 62208*w*g^5 - 
            41472*w*g^3 - 124416*w*g^2 - 55296*w)*f^5 + ((864*w + 864)*g^7*q + 
            (5184*w + 5184)*g^6*q + (-3456*w - 3456)*g^4*q + (-41472*w - 
            41472)*g^3*q + (-27648*w - 27648)*g*q)*f^4*r + ((1296*w + 1296)*g^9 + 
            (-34992*w - 34992)*g^7 + (85536*w + 85536)*g^6 + (-139968*w - 
            139968)*g^4 + (62208*w + 62208)*g^3 + (82944*w + 82944))*f^4 + 
            (-10368*g^7*q + 31104*g^6*q + 41472*g^4*q - 248832*g^3*q + 
            331776*g*q)*f^3*r + (-5184*g^8 - 15552*g^7 - 46656*g^6 - 41472*g^5 - 
            62208*g^4 + 108*w*g^3*s1^2 + 648*w*g^2*s1^2 - 82944*g^2 + 432*w*s1^2)*f^3
            + (-1728*w*g^9 - 15552*w*g^8 + 165888*w*g^6 - 124416*w*g^5 + (-648*w -
            648)*g^3*s1^2 - 82944*w*g^3 + (1944*w + 1944)*g^2*s1^2 - 248832*w*g^2 + 
            (-2592*w - 2592)*s1^2 - 110592*w)*f^2 + ((6912*w + 6912)*g^7*q + 
            (41472*w + 41472)*g^6*q + (-27648*w - 27648)*g^4*q + (-331776*w - 
            331776)*g^3*q + (-221184*w - 221184)*g*q)*f*r + -6912*g^8 - 20736*g^7 
            - 62208*g^6 - 55296*g^5 - 82944*g^4 + 432*w*g^3*s1^2 + 2592*w*g^2*s1^2 -
            110592*g^2 + 1728*w*s1^2
    ],
    [
        ((3*g^6 + 72*w*g^5 + (36*w + 36)*g^4*q + (-144*w - 144)*g^4 - 108*g^3*q + 
            132*g^3 - 216*w*g^2*q + 72*w*g^2 + (144*w + 144)*g*q + (-144*w - 
            144)*g + 48)*f^10 + (48*g^8 + 1680*w*g^7 + (252*w + 252)*g^6*q + 
            (-5952*w - 5952)*g^6 - 3744*g^5*q + 10464*g^5 - 9216*w*g^4*q + 
            9840*w*g^4 + (5328*w + 5328)*g^3*q + (-8016*w - 8016)*g^3 - 8928*g^2*q
            + 9120*g^2 - 4032*w*g*q + 5568*w*g + (3456*w + 3456)*q - 768*w - 
            768)/(g^2 - 4*w*g - 4*w - 4)*f^9 + (36*g^7 + 468*w*g^6 + (144*w + 
            144)*g^5*q + (-1728*w - 1728)*g^5 - 1152*g^4*q + 1584*g^4 - 
            1872*w*g^3*q + 2016*w*g^3 + (1440*w + 1440)*g^2*q + (-1728*w - 
            1728)*g^2 - 1152*g*q + 576*g - 576*w*q + 576*w)/(g - 2*w)*f^8*r + 
            (-360*g^10 - 576*w*g^9 + (-648*w - 648)*g^8*q + (-15984*w - 15984)*g^8
            - 8208*g^7*q + 25056*g^7 - 8856*w*g^6*q + 12312*w*g^6 + (44064*w + 
            44064)*g^5*q + (14688*w + 14688)*g^5 - 21600*g^4*q + 49248*g^4 + 
            22464*w*g^3*q + 53568*w*g^3 + (62208*w + 62208)*g^2*q + (-27648*w - 
            27648)*g^2 - 48384*g*q + 52992*g + 13824*w*q + 11520*w)/(g^4 - 8*w*g^3
            + (-24*w - 24)*g^2 - 32*g + 16*w)*f^8 + (-180*g^9 + 2376*w*g^8 + 
            (288*w + 288)*g^7*q + (-12960*w - 12960)*g^7 - 6624*g^6*q + 23328*g^6 
            - 17280*w*g^5*q + 24192*w*g^5 + (26496*w + 26496)*g^4*q + (-10368*w - 
            10368)*g^4 - 16704*g^3*q + 34560*g^3 - 17280*w*g^2*q + 27648*w*g^2 + 
            (18432*w + 18432)*g*q + (-20736*w - 20736)*g - 2304*q + 2304)/(g^3 - 
            6*w*g^2 + (-12*w - 12)*g - 8)*f^7*r + (612*g^9 - 5400*w*g^8 + (-3456*w
            - 3456)*g^7*q + (-14256*w - 14256)*g^7 + 9504*g^6*q + (-36*w - 
            36)*g^6*s1 - 15120*g^6 + 25920*w*g^5*q + 108*g^5*s1 - 30240*w*g^5 - 
            144*w*g^4*q*s1 + (-79488*w - 79488)*g^4*q - 648*w*g^4*s1 + (-36288*w - 
            36288)*g^4 + (-288*w - 288)*g^3*q*s1 + 88992*g^3*q + (-288*w - 
            288)*g^3*s1 + 54432*g^3 + 432*g^2*q*s1 + 25920*w*g^2*q + 432*g^2*s1 - 
            112320*w*g^2 - 576*w*g*q*s1 + (17280*w + 17280)*g*q + (-10368*w - 
            10368)*g + (576*w + 576)*q*s1 - 13824*q + (-576*w - 576)*s1 + 
            32256)/(g^3 - 6*w*g^2 + (-12*w - 12)*g - 8)*f^7 + (216*g^8 - 
            3888*w*g^7 + (-3312*w - 3312)*g^6*q + (7560*w + 7560)*g^6 + 9216*g^5*q
            - 21600*g^5 + 32256*w*g^4*q - 12960*w*g^4 + (-47808*w - 47808)*g^3*q +
            (-1728*w - 1728)*g^3 + 50688*g^2*q - 27648*g^2 - 9216*w*g*q - 
            20736*w*g + (3456*w + 3456)*q - 3456*w - 3456)/(g^2 - 4*w*g - 4*w - 
            4)*f^6*r + (216*g^9 - 7776*w*g^8 + (9504*w + 9504)*g^7*q + (3240*w + 
            3240)*g^7 + 3456*g^6*q + (-36*w - 36)*g^6*s1 - 6480*g^6 - 36288*w*g^5*q
            + 5184*g^5*s1 + 54432*w*g^5 - 1440*w*g^4*q*s1 + (-1728*w - 1728)*g^4*q +
            9504*w*g^4*s1 + (-51840*w - 51840)*g^4 + (8352*w + 8352)*g^3*q*s1 + 
            141696*g^3*q + (-7632*w - 7632)*g^3*s1 - 31104*g^3 - 8640*g^2*q*s1 + 
            290304*w*g^2*q + 2592*g^2*s1 + 62208*w*g^2 - 5760*w*g*q*s1 + (58752*w + 
            58752)*g*q + 12096*w*g*s1 + (-72576*w - 72576)*g + (4032*w + 4032)*q*s1 
            - 48384*q + (-4032*w - 4032)*s1 - 6912)/(g^3 - 6*w*g^2 + (-12*w - 12)*g
            - 8)*f^6 + (-144*g^10 - 16560*w*g^9 + (2880*w + 2880)*g^8*q + 
            (-44064*w - 44064)*g^8 + 8064*g^7*q + (-144*w - 144)*g^7*s1 - 27648*g^7
            - 44352*w*g^6*q + 1440*g^6*s1 - 74304*w*g^6 - 864*w*g^5*q*s1 + (-25344*w
            - 25344)*g^5*q - 4752*w*g^5*s1 + (269568*w + 269568)*g^5 + (-864*w - 
            864)*g^4*q*s1 - 46080*g^4*q + (1440*w + 1440)*g^4*s1 + 283392*g^4 + 
            4320*g^3*q*s1 - 182016*w*g^3*q + 7200*g^3*s1 + 13824*w*g^3 - 
            864*w*g^2*q*s1 + (-105984*w - 105984)*g^2*q - 864*w*g^2*s1 + (290304*w +
            290304)*g^2 + (6912*w + 6912)*g*q*s1 + 101376*g*q + (-2304*w - 
            2304)*g*s1 + 322560*g - 3456*q*s1 - 59904*w*q + 5760*s1 + 59904*w)/(g^4 -
            8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f^5*r + (-720*g^10 + 
            10512*w*g^9 + (-5184*w - 5184)*g^8*q + (14688*w + 14688)*g^8 + 
            38016*g^7*q + (864*w + 864)*g^7*s1 + 96768*g^7 + 32832*w*g^6*q - 
            864*g^6*s1 - 57024*w*g^6 + 4752*w*g^5*q*s1 + (-269568*w - 269568)*g^5*q 
            + 5184*w*g^5*s1 + (-297216*w - 297216)*g^5 + (8640*w + 8640)*g^4*q*s1 + 
            345600*g^4*q + (-8640*w - 8640)*g^4*s1 - 228096*g^4 - 4320*g^3*q*s1 + 
            76032*w*g^3*q - 4320*g^3*s1 + 13824*w*g^3 - 30240*w*g^2*q*s1 + 
            (-124416*w - 124416)*g^2*q - 18144*w*g^2*s1 + (-428544*w - 428544)*g^2 
            + (-69120*w - 69120)*g*q*s1 + 27648*g*q + (13824*w + 13824)*g*s1 - 
            267264*g + 3456*q*s1 - 96768*w*q - 3456*s1 + 23040*w)/(g^4 - 8*w*g^3 + 
            (-24*w - 24)*g^2 - 32*g + 16*w)*f^5 + (1152*g^10 + 24480*w*g^9 + 
            (5760*w + 5760)*g^8*q + (-21600*w - 21600)*g^8 + 36288*g^7*q + (576*w 
            + 576)*g^7*s1 + 69984*g^7 - 11520*w*g^6*q + 5472*g^6*s1 - 138240*w*g^6 +
            864*w*g^5*q*s1 + (46080*w + 46080)*g^5*q + 8640*w*g^5*s1 + (345600*w + 
            345600)*g^5 + (13824*w + 13824)*g^4*q*s1 - 167616*g^4*q + (-16128*w - 
            16128)*g^4*s1 - 392256*g^4 - 9504*g^3*q*s1 + 253440*w*g^3*q - 8928*g^3*s1
            + 8640*w*g^2*q*s1 + (-115200*w - 115200)*g^2*q + 8640*w*g^2*s1 + 
            (483840*w + 483840)*g^2 + (13824*w + 13824)*g*q*s1 - 359424*g*q + 
            (-32256*w - 32256)*g*s1 - 64512*g - 17280*q*s1 - 46080*w*q + 1152*s1 + 
            46080*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f^4*r + 
            (-1296*g^10 + 16416*w*g^9 + (1728*w + 1728)*g^8*q + (-49248*w - 
            49248)*g^8 - 13824*g^7*q + (-1584*w - 1584)*g^7*s1 - 18144*g^7 + 
            86400*w*g^6*q - 11376*g^6*s1 - 134784*w*g^6 + 1440*w*g^5*q*s1 + 
            (283392*w + 283392)*g^5*q + 8640*w*g^5*s1 + (228096*w + 228096)*g^5 + 
            (16128*w + 16128)*g^4*q*s1 + 392256*g^4*q + 72*w*g^4*s1^2 + (54720*w + 
            54720)*g^4*s1 + 119232*g^4 - 8928*g^3*q*s1 - 13824*w*g^3*q + (144*w + 
            144)*g^3*s1^2 + 53280*g^3*s1 - 248832*w*g^3 - 216*g^2*q*s1^2 + 
            14400*w*g^2*q*s1 + (235008*w + 235008)*g^2*q - 216*g^2*s1^2 + 
            8640*w*g^2*s1 + (207360*w + 207360)*g^2 + 864*w*g*q*s1^2 + (16128*w + 
            16128)*g*q*s1 + 359424*g*q + 288*w*g*s1^2 + (99072*w + 99072)*g*s1 - 
            248832*g + (864*w + 864)*q*s1^2 - 21888*q*s1 - 193536*w*q + (-288*w - 
            288)*s1^2 + 21888*s1 - 27648*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g
            + 16*w)*f^4 + (-1728*g^9 - 13824*w*g^8 + (-4032*w - 4032)*g^7*q + 
            (50112*w + 50112)*g^7 + 24192*g^6*q + (-144*w - 144)*g^6*s1 + 51840*g^6
            + 27648*w*g^5*q - 7776*g^5*s1 + 96768*w*g^5 + 4320*w*g^4*q*s1 + 
            (126720*w + 126720)*g^4*q - 11232*w*g^4*s1 + (-117504*w - 117504)*g^4 +
            (864*w + 864)*g^3*q*s1 + (13536*w + 13536)*g^3*s1 + 248832*g^3 + 
            25920*g^2*q*s1 - 221184*w*g^2*q + 5184*g^2*s1 + 110592*w*g^2 + 
            17280*w*g*q*s1 + (-9216*w - 9216)*g*q - 24192*w*g*s1 + (-27648*w - 
            27648)*g + (13824*w + 13824)*q*s1 - 55296*q + (4608*w + 4608)*s1 + 
            55296)/(g^3 - 6*w*g^2 + (-12*w - 12)*g - 8)*f^3*r + (2880*g^10 + 
            1152*w*g^9 + (1728*w + 1728)*g^8*q + (-53568*w - 53568)*g^8 + 
            41472*g^7*q + (144*w + 144)*g^7*s1 - 221184*g^7 - 96768*w*g^6*q - 
            12672*g^6*s1 + 124416*w*g^6 - 7200*w*g^5*q*s1 + (13824*w + 13824)*g^5*q 
            - 4320*w*g^5*s1 + (-13824*w - 13824)*g^5 + (-8928*w - 8928)*g^4*q*s1 - 
            144*w*g^4*s1^2 + (-53280*w - 53280)*g^4*s1 - 248832*g^4 - 32256*g^3*q*s1 
            + 387072*w*g^3*q + (-3312*w - 3312)*g^3*s1^2 - 11520*g^3*s1 + 
            774144*w*g^3 - 864*g^2*q*s1^2 + 57600*w*g^2*q*s1 + (525312*w + 
            525312)*g^2*q - 864*g^2*s1^2 + 34560*w*g^2*s1 + (-193536*w - 193536)*g^2
            - 1728*w*g*q*s1^2 + (-73728*w - 73728)*g*q*s1 + 331776*g*q - 576*w*g*s1^2
            + (-18432*w - 18432)*g*s1 - 258048*g + (864*w + 864)*q*s1^2 - 32256*q*s1 
            + 110592*w*q + (-3744*w - 3744)*s1^2 + 32256*s1 + 184320*w)/(g^4 - 
            8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f^3 + (-1152*g^10 + 
            23040*w*g^9 + (-1152*w - 1152)*g^8*q + (-62208*w - 62208)*g^8 + 
            16128*g^7*q + (-1440*w - 1440)*g^7*s1 + 69120*g^7 + 236160*w*g^6*q - 
            11520*g^6*s1 + 639360*w*g^6 - 864*w*g^5*q*s1 + (-105984*w - 
            105984)*g^5*q + 30240*w*g^5*s1 + (124416*w + 124416)*g^5 + (-8640*w - 
            8640)*g^4*q*s1 + 115200*g^4*q + 216*w*g^4*s1^2 + (14400*w + 14400)*g^4*s1
            + 235008*g^4 - 34560*g^3*q*s1 + 451584*w*g^3*q + (-864*w - 864)*g^3*s1^2
            - 57600*g^3*s1 + 525312*w*g^3 - 864*g^2*q*s1^2 + 69120*w*g^2*q*s1 + 
            (-73728*w - 73728)*g^2*q - 2592*g^2*s1^2 + 69120*w*g^2*s1 + 
            864*w*g*q*s1^2 + (69120*w + 69120)*g*q*s1 + 36864*g*q + 864*w*g*s1^2 + 
            (-23040*w - 23040)*g*s1 + 258048*g + (-1728*w - 1728)*q*s1^2 + 27648*q*s1
            + 184320*w*q + (1728*w + 1728)*s1^2 - 46080*s1 - 184320*w)/(g^4 - 
            8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f^2*r + (-2304*g^10 + 
            14976*w*g^9 + (-10368*w - 10368)*g^8*q + (-27648*w - 27648)*g^8 + 
            34560*g^7*q + (864*w + 864)*g^7*s1 + 235008*g^7 + 24192*w*g^6*q + 
            6912*g^6*s1 - 51840*w*g^6 + 864*w*g^5*q*s1 + (-290304*w - 290304)*g^5*q 
            - 18144*w*g^5*s1 + (-428544*w - 428544)*g^5 + (8640*w + 8640)*g^4*q*s1 +
            483840*g^4*q - 216*w*g^4*s1^2 + (-8640*w - 8640)*g^4*s1 - 207360*g^4 + 
            34560*g^3*q*s1 + 193536*w*g^3*q + (864*w + 864)*g^3*s1^2 + 34560*g^3*s1 +
            193536*w*g^3 + 2592*g^2*q*s1^2 - 69120*w*g^2*q*s1 + 2592*g^2*s1^2 - 
            41472*w*g^2*s1 + (-774144*w - 774144)*g^2 - 2592*w*g*q*s1^2 + (-69120*w 
            - 69120)*g*q*s1 - 110592*g*q - 864*w*g*s1^2 + (13824*w + 13824)*g*s1 - 
            258048*g + (5184*w + 5184)*q*s1^2 - 27648*q*s1 - 110592*w*q + (-1728*w -
            1728)*s1^2 + 27648*s1 + 73728*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 
            32*g + 16*w)*f^2 + (2304*g^10 + 2304*w*g^9 + (-2304*w - 2304)*g^8*q + 
            (-48384*w - 48384)*g^8 + 34560*g^7*q + (576*w + 576)*g^7*s1 - 20736*g^7
            - 23040*w*g^6*q - 7488*g^6*s1 - 69120*w*g^6 - 6912*w*g^5*q*s1 + 
            (-101376*w - 101376)*g^5*q - 69120*w*g^5*s1 + (27648*w + 27648)*g^5 + 
            (13824*w + 13824)*g^4*q*s1 - 359424*g^4*q - 864*w*g^4*s1^2 + (-16128*w -
            16128)*g^4*s1 - 359424*g^4 - 48384*g^3*q*s1 - 73728*w*g^3*q + (-1728*w -
            1728)*g^3*s1^2 - 73728*g^3*s1 - 331776*w*g^3 + 864*g^2*q*s1^2 - 
            69120*w*g^2*q*s1 + (-36864*w - 36864)*g^2*q + 2592*g^2*s1^2 - 
            69120*w*g^2*s1 + (-110592*w - 110592)*g^2 - 3456*w*g*q*s1^2 + (13824*w +
            13824)*g*q*s1 - 331776*g*q - 3456*w*g*s1^2 + (-32256*w - 32256)*g*s1 + 
            36864*g + (-3456*w - 3456)*q*s1^2 + 13824*q*s1 + 73728*w*q + (3456*w + 
            3456)*s1^2 - 50688*s1 - 73728*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 
            32*g + 16*w)*f*r + (768*g^10 + 19200*w*g^9 + (2304*w + 2304)*g^8*q + 
            (-52992*w - 52992)*g^8 + 39168*g^7*q + (-576*w - 576)*g^7*s1 + 
            11520*g^7 + 96768*w*g^6*q - 20160*g^6*s1 - 152064*w*g^6 - 
            2304*w*g^5*q*s1 + (322560*w + 322560)*g^5*q - 13824*w*g^5*s1 + (267264*w
            + 267264)*g^5 + (32256*w + 32256)*g^4*q*s1 + 64512*g^4*q + 
            288*w*g^4*s1^2 + (99072*w + 99072)*g^4*s1 - 248832*g^4 - 43776*g^3*q*s1 +
            (576*w + 576)*g^3*s1^2 + 18432*g^3*s1 - 258048*w*g^3 - 864*g^2*q*s1^2 - 
            23040*w*g^2*q*s1 + (258048*w + 258048)*g^2*q - 864*g^2*s1^2 - 
            13824*w*g^2*s1 + (258048*w + 258048)*g^2 + 3456*w*g*q*s1^2 + (32256*w + 
            32256)*g*q*s1 - 36864*g*q + 1152*w*g*s1^2 + (115200*w + 115200)*g*s1 - 
            135168*g + (3456*w + 3456)*q*s1^2 - 23040*q*s1 - 221184*w*q + (-1152*w -
            1152)*s1^2 + 23040*s1 - 24576*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 
            32*g + 16*w)*f + (13824*w*g^9 + (-4608*w - 4608)*g^8*q + (13824*w + 
            13824)*g^8 + 4608*g^7*q + (1152*w + 1152)*g^7*s1 - 27648*g^7 - 
            13824*w*g^6*q - 8064*g^6*s1 - 96768*w*g^6 - 3456*w*g^5*q*s1 + (59904*w +
            59904)*g^5*q - 3456*w*g^5*s1 + (-96768*w - 96768)*g^5 + (17280*w + 
            17280)*g^4*q*s1 - 46080*g^4*q + 864*w*g^4*s1^2 + (-21888*w - 
            21888)*g^4*s1 + 193536*g^4 + 27648*g^3*q*s1 + 110592*w*g^3*q + (-864*w -
            864)*g^3*s1^2 + 32256*g^3*s1 - 110592*w*g^3 + 1728*g^2*q*s1^2 + 
            27648*w*g^2*q*s1 + (-184320*w - 184320)*g^2*q + 5184*g^2*s1^2 + 
            27648*w*g^2*s1 + (-110592*w - 110592)*g^2 + 3456*w*g*q*s1^2 + (-13824*w 
            - 13824)*g*q*s1 + 73728*g*q + 3456*w*g*s1^2 + (-23040*w - 23040)*g*s1 + 
            221184*g + (-1728*w - 1728)*q*s1^2 + 27648*q*s1 + (1728*w + 1728)*s1^2 + 
            9216*s1)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*r + (768*g^10
            + 3072*w*g^9 + (-4608*w - 4608)*g^8*q + (-11520*w - 11520)*g^8 + 
            4608*g^7*q + (1152*w + 1152)*g^7*s1 - 64512*g^7 - 13824*w*g^6*q - 
            8064*g^6*s1 + 13824*w*g^6 - 5760*w*g^5*q*s1 + (59904*w + 59904)*g^5*q - 
            3456*w*g^5*s1 + (-23040*w - 23040)*g^5 + (1152*w + 1152)*g^4*q*s1 - 
            46080*g^4*q + 288*w*g^4*s1^2 + (-21888*w - 21888)*g^4*s1 - 27648*g^4 - 
            9216*g^3*q*s1 + 110592*w*g^3*q + (-3744*w - 3744)*g^3*s1^2 + 32256*g^3*s1
            + 184320*w*g^3 + 1728*g^2*q*s1^2 + 46080*w*g^2*q*s1 + (-184320*w - 
            184320)*g^2*q + 1728*g^2*s1^2 + 27648*w*g^2*s1 + (-73728*w - 73728)*g^2 
            + 3456*w*g*q*s1^2 + (-50688*w - 50688)*g*q*s1 + 73728*g*q + 1152*w*g*s1^2
            + (-23040*w - 23040)*g*s1 - 24576*g + (-1728*w - 1728)*q*s1^2 - 9216*q*s1
            + (-2880*w - 2880)*s1^2 + 9216*s1 + 49152*w)/(g^4 - 8*w*g^3 + (-24*w - 
            24)*g^2 - 32*g + 16*w))/(f^4 + (-8*g^2 - 16*w*g + (8*w + 8))/(g^2 - 
            4*w*g - 4*w - 4)*f^3 + (24*g^4 + 24*w*g^3 + (-144*w - 144)*g^2 + 96*g 
            - 48*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f^2 + 
            (-32*g^3 - 96*w*g^2 + (96*w + 96)*g - 32)/(g^3 - 6*w*g^2 + (-12*w - 
            12)*g - 8)*f + (16*g^2 + 32*w*g - 16*w - 16)/(g^2 - 4*w*g - 4*w - 4)),
        ((-432*w*g^8 + (-108*w - 108)*g^7*q + (1728*w + 1728)*g^7 + 972*g^6*q - 
            3888*g^6 + 2592*w*g^5*q - 4752*w*g^5 + (-4752*w - 4752)*g^4*q + 
            (3456*w + 3456)*g^4 + 3888*g^3*q - 3888*g^3 + 2592*w*g^2*q - 
            4320*w*g^2 + (-1728*w - 1728)*g*q + (1728*w + 1728)*g)*f^15 + 
            (-432*g^11 - 13824*w*g^10 + (-2268*w - 2268)*g^9*q + (119664*w + 
            119664)*g^9 + 49896*g^8*q - 386208*g^8 + 235872*w*g^7*q - 539136*w*g^7
            + (-495072*w - 495072)*g^6*q + (705024*w + 705024)*g^6 + 601344*g^5*q 
            - 829440*g^5 + 611712*w*g^4*q - 663552*w*g^4 + (-508032*w - 
            508032)*g^3*q + (549504*w + 549504)*g^3 + 393984*g^2*q - 338688*g^2 + 
            165888*w*g*q - 138240*w*g + (-41472*w - 41472)*q + (69120*w + 
            69120))/(g^2 - 4*w*g - 4*w - 4)*f^14 + (-108*g^10 - 3348*w*g^9 + 
            (-864*w - 864)*g^8*q + (23976*w + 23976)*g^8 + 10368*g^7*q - 57024*g^7
            + 40608*w*g^6*q - 77760*w*g^6 + (-69120*w - 69120)*g^5*q + (82944*w + 
            82944)*g^5 + 77760*g^4*q - 93312*g^4 + 70848*w*g^3*q - 72576*w*g^3 + 
            (-44928*w - 44928)*g^2*q + (41472*w + 41472)*g^2 + 20736*g*q - 27648*g
            + 6912*w*q - 6912*w)/(g - 2*w)*f^13*r + (3456*g^13 - 5616*w*g^12 + 
            (5184*w + 5184)*g^11*q + (679104*w + 679104)*g^11 + 152928*g^10*q - 
            2782944*g^10 + 1526688*w*g^9*q - 6000912*w*g^9 + (-4696704*w - 
            4696704)*g^8*q + (9035712*w + 9035712)*g^8 + 6757344*g^7*q - 
            6643296*g^7 + 7566048*w*g^6*q - 12848544*w*g^6 + (-8709120*w - 
            8709120)*g^5*q + (13374720*w + 13374720)*g^5 + 8926848*g^4*q - 
            9472896*g^4 + 7962624*w*g^3*q - 9151488*w*g^3 + (-5266944*w - 
            5266944)*g^2*q + (5018112*w + 5018112)*g^2 + 2322432*g*q - 3096576*g +
            663552*w*q + 221184*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 
            16*w)*f^13 + (324*g^12 - 29808*w*g^11 + (-1728*w - 1728)*g^10*q + 
            (356400*w + 356400)*g^10 + 124416*g^9*q - 1320624*g^9 + 777600*w*g^8*q
            - 2418336*w*g^8 + (-1928448*w - 1928448)*g^7*q + (2985984*w + 
            2985984)*g^7 + 2669760*g^6*q - 3639168*g^6 + 2799360*w*g^5*q - 
            3732480*w*g^5 + (-2840832*w - 2840832)*g^4*q + (3608064*w + 
            3608064)*g^4 + 2571264*g^3*q - 2405376*g^3 + 1741824*w*g^2*q - 
            1658880*w*g^2 + (-774144*w - 774144)*g*q + (663552*w + 663552)*g + 
            165888*q - 165888)/(g^3 - 6*w*g^2 + (-12*w - 12)*g - 8)*f^12*r + 
            (-9072*g^15 + 253152*w*g^14 + (57456*w + 57456)*g^13*q + (88992*w + 
            88992)*g^13 - 457488*g^12*q + (108*w + 108)*g^12*s1 - 2804544*g^12 + 
            2389824*w*g^11*q - 1620*g^11*s1 - 7849440*w*g^11 + 864*w*g^10*q*s1 + 
            (-1392768*w - 1392768)*g^10*q + 14904*w*g^10*s1 + (9946368*w + 
            9946368)*g^10 + (3456*w + 3456)*g^9*q*s1 + 11733984*g^9*q + (31536*w + 
            31536)*g^9*s1 + 5461344*g^9 - 7776*g^8*q*s1 + 17900352*w*g^8*q - 
            11664*g^8*s1 + 710208*w*g^8 + 51840*w*g^7*q*s1 + (32638464*w + 
            32638464)*g^7*q + 77760*w*g^7*s1 + (24592896*w + 24592896)*g^7 + 
            (46656*w + 46656)*g^6*q*s1 + 995328*g^6*q + (-36288*w - 36288)*g^6*s1 - 
            58558464*g^6 - 77760*g^5*q*s1 + 60963840*w*g^5*q - 202176*g^5*s1 + 
            9815040*w*g^5 + 93312*w*g^4*q*s1 + (-18634752*w - 18634752)*g^4*q + 
            93312*w*g^4*s1 + (27260928*w + 27260928)*g^4 + (-41472*w - 
            41472)*g^3*q*s1 + 20736000*g^3*q + (-96768*w - 96768)*g^3*s1 - 
            40642560*g^3 + 45453312*w*g^2*q - 165888*g^2*s1 - 44347392*w*g^2 - 
            27648*w*g*q*s1 + (-10838016*w - 10838016)*g*q + 82944*w*g*s1 + 
            (6856704*w + 6856704)*g + (55296*w + 55296)*q*s1 - 9953280*q + 
            (-55296*w - 55296)*s1 + 663552)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 
            160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^12 + (2592*g^14 + 
            114048*w*g^13 + (28512*w + 28512)*g^12*q + (666144*w + 666144)*g^12 - 
            5184*g^11*q - 3722112*g^11 + 1964736*w*g^10*q - 9014976*w*g^10 + 
            (-5852736*w - 5852736)*g^9*q + (13442112*w + 13442112)*g^9 + 
            11788416*g^8*q - 7682688*g^8 + 11446272*w*g^7*q - 14432256*w*g^7 + 
            (-4478976*w - 4478976)*g^6*q + (32410368*w + 32410368)*g^6 + 
            22892544*g^5*q - 24344064*g^5 + 18537984*w*g^4*q - 15220224*w*g^4 + 
            (-17459712*w - 17459712)*g^3*q + (20860416*w + 20860416)*g^3 + 
            12358656*g^2*q - 18496512*g^2 + 7796736*w*g*q - 6137856*w*g + 
            (663552*w + 663552)*q - 663552*w - 663552)/(g^5 - 10*w*g^4 + (-40*w - 
            40)*g^3 - 80*g^2 + 80*w*g + (32*w + 32))*f^11*r + (7344*g^14 + 
            128736*w*g^13 + (-207360*w - 207360)*g^12*q + (-2671920*w - 
            2671920)*g^12 - 1052352*g^11*q + (1620*w + 1620)*g^11*s1 - 2505600*g^11
            - 533952*w*g^10*q - 84888*g^10*s1 + 8664192*w*g^10 + 18144*w*g^9*q*s1 + 
            (3488832*w + 3488832)*g^9*q - 173664*w*g^9*s1 + (-30703104*w - 
            30703104)*g^9 + (-194400*w - 194400)*g^8*q*s1 - 13281408*g^8*q + 
            (-773712*w - 773712)*g^8*s1 + 43317504*g^8 - 186624*g^7*q*s1 - 
            32348160*w*g^7*q + 777600*g^7*s1 - 4313088*w*g^7 - 1119744*w*g^6*q*s1 + 
            (-14556672*w - 14556672)*g^6*q - 870912*w*g^6*s1 + (-36536832*w - 
            36536832)*g^6 + (31104*w + 31104)*g^5*q*s1 + 15925248*g^5*q + (870912*w
            + 870912)*g^5*s1 + 68567040*g^5 + 1306368*g^4*q*s1 - 22643712*w*g^4*q - 
            622080*g^4*s1 - 57618432*w*g^4 + 995328*w*g^3*q*s1 + (110896128*w + 
            110896128)*g^3*q - 1990656*w*g^3*s1 + (6248448*w + 6248448)*g^3 + 
            (-1244160*w - 1244160)*g^2*q*s1 + 11778048*g^2*q + (1410048*w + 
            1410048)*g^2*s1 + 28090368*g^2 + 1492992*g*q*s1 + 25546752*w*g*q - 
            1327104*g*s1 - 34062336*w*g + 663552*w*q*s1 + (-5640192*w - 5640192)*q -
            663552*w*s1 + (9400320*w + 9400320))/(g^5 - 10*w*g^4 + (-40*w - 40)*g^3
            - 80*g^2 + 80*w*g + (32*w + 32))*f^11 + (-14688*g^13 + 208224*w*g^12 +
            (-8640*w - 8640)*g^11*q + (-1689984*w - 1689984)*g^11 - 1223424*g^10*q
            + (864*w + 864)*g^10*s1 + 4534272*g^10 - 3004992*w*g^9*q - 21600*g^9*s1 
            + 13798080*w*g^9 + 6480*w*g^8*q*s1 + (11021184*w + 11021184)*g^8*q - 
            5184*w*g^8*s1 + (-26531712*w - 26531712)*g^8 + (-33696*w - 
            33696)*g^7*q*s1 - 25360128*g^7*q + (-150336*w - 150336)*g^7*s1 + 
            21295872*g^7 - 69984*g^6*q*s1 - 36142848*w*g^6*q + 69984*g^6*s1 + 
            21669120*w*g^6 - 189216*w*g^5*q*s1 + (20901888*w + 20901888)*g^5*q - 
            173664*w*g^5*s1 + (-29237760*w - 29237760)*g^5 + (-129600*w - 
            129600)*g^4*q*s1 - 14017536*g^4*q + (139968*w + 139968)*g^4*s1 + 
            25850880*g^4 + 124416*g^3*q*s1 - 32804352*w*g^3*q - 145152*g^3*s1 + 
            16353792*w*g^3 + 259200*w*g^2*q*s1 + (11971584*w + 11971584)*g^2*q - 
            238464*w*g^2*s1 + (-4396032*w - 4396032)*g^2 + (-165888*w - 
            165888)*g*q*s1 + 10119168*g*q + (221184*w + 221184)*g*s1 - 1603584*g + 
            124416*q*s1 + 2433024*w*q - 96768*s1 - 2433024*w)/(g^4 - 8*w*g^3 + 
            (-24*w - 24)*g^2 - 32*g + 16*w)*f^10*r + (-6912*g^14 - 2066688*w*g^13 
            + (67392*w + 67392)*g^12*q + (297216*w + 297216)*g^12 + 1337472*g^11*q
            + (-14904*w - 14904)*g^11*s1 - 10540800*g^11 - 1912896*w*g^10*q + 
            25920*g^10*s1 - 7706880*w*g^10 - 77760*w*g^9*q*s1 + (-6697728*w - 
            6697728)*g^9*q - 2123496*w*g^9*s1 + (26507520*w + 26507520)*g^9 + 
            (-663552*w - 663552)*g^8*q*s1 - 2052864*g^8*q + (5431536*w + 
            5431536)*g^8*s1 + 87858432*g^8 + 3753216*g^7*q*s1 + 1866240*w*g^7*q - 
            6920640*g^7*s1 + 183368448*w*g^7 + 6977664*w*g^6*q*s1 + (50512896*w + 
            50512896)*g^6*q - 3903552*w*g^6*s1 + (-212461056*w - 212461056)*g^6 + 
            (-4779648*w - 4779648)*g^5*q*s1 - 22394880*g^5*q + (8895744*w + 
            8895744)*g^5*s1 - 46310400*g^5 + 4147200*g^4*q*s1 + 61959168*w*g^4*q - 
            14618880*g^4*s1 + 131328000*w*g^4 + 6956928*w*g^3*q*s1 + (71000064*w + 
            71000064)*g^3*q - 6562944*w*g^3*s1 + (-229478400*w - 229478400)*g^3 + 
            (-11674368*w - 11674368)*g^2*q*s1 - 51757056*g^2*q + (7070976*w + 
            7070976)*g^2*s1 - 149741568*g^2 + 5432832*g*q*s1 + 41803776*w*g*q - 
            7672320*g*s1 - 52641792*w*g + 1161216*w*q*s1 + (-2654208*w - 2654208)*q 
            - 1161216*w*s1 - 884736*w - 884736)/(g^5 - 10*w*g^4 + (-40*w - 40)*g^3 
            - 80*g^2 + 80*w*g + (32*w + 32))*f^10 + (27216*g^15 - 741312*w*g^14 + 
            (-250560*w - 250560)*g^13*q + (-5922720*w - 5922720)*g^13 - 
            565056*g^12*q + (-3456*w - 3456)*g^12*s1 - 11733984*g^12 + 
            82944*w*g^11*q - 158112*g^11*s1 + 6303744*w*g^11 + 7776*w*g^10*q*s1 + 
            (-6704640*w - 6704640)*g^10*q - 819072*w*g^10*s1 + (-15448320*w - 
            15448320)*g^10 + (-585792*w - 585792)*g^9*q*s1 + 6220800*g^9*q + 
            (-1786752*w - 1786752)*g^9*s1 + 72472320*g^9 - 147744*g^8*q*s1 - 
            28118016*w*g^8*q + 3989088*g^8*s1 - 70419456*w*g^8 - 2923776*w*g^7*q*s1 
            + (-56401920*w - 56401920)*g^7*q - 3141504*w*g^7*s1 + (114462720*w + 
            114462720)*g^7 + (2581632*w + 2581632)*g^6*q*s1 + 67682304*g^6*q + 
            (3120768*w + 3120768)*g^6*s1 + 329453568*g^6 + 4696704*g^5*q*s1 + 
            30855168*w*g^5*q - 155520*g^5*s1 - 16588800*w*g^5 + 5163264*w*g^4*q*s1 +
            (105062400*w + 105062400)*g^4*q - 5785344*w*g^4*s1 + (364953600*w + 
            364953600)*g^4 + (248832*w + 248832)*g^3*q*s1 - 107827200*g^3*q + 
            (6829056*w + 6829056)*g^3*s1 + 256794624*g^3 + 5474304*g^2*q*s1 + 
            59056128*w*g^2*q - 5142528*g^2*s1 + 94887936*w*g^2 + 7464960*w*g*q*s1 + 
            (-27648000*w - 27648000)*g*q - 5142528*w*g*s1 + (155934720*w + 
            155934720)*g + (-1658880*w - 1658880)*q*s1 + 13934592*q + (2764800*w + 
            2764800)*s1 - 13934592)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 
            240*w*g^2 + (192*w + 192)*g + 64)*f^9*r + (42768*g^15 + 2315520*w*g^14
            + (376704*w + 376704)*g^13*q + (-5495904*w - 5495904)*g^13 + 
            4178304*g^12*q + (31536*w + 31536)*g^12*s1 + 5461344*g^12 - 
            19201536*w*g^11*q + 1121040*g^11*s1 - 18088704*w*g^11 - 
            84672*w*g^10*q*s1 + (-29638656*w - 29638656)*g^10*q - 1184544*w*g^10*s1 
            + (-140873472*w - 140873472)*g^10 + (1786752*w + 1786752)*g^9*q*s1 - 
            72472320*g^9*q - 432*w*g^9*s1^2 + (-1926720*w - 1926720)*g^9*s1 + 
            242486784*g^9 + 2970432*g^8*q*s1 - 34463232*w*g^8*q + (2592*w + 
            2592)*g^8*s1^2 - 11080800*g^8*s1 + 294824448*w*g^8 + 2592*g^7*q*s1^2 - 
            1161216*w*g^7*q*s1 + (-89496576*w - 89496576)*g^7*q + 29808*g^7*s1^2 - 
            9580032*w*g^7*s1 + (-206613504*w - 206613504)*g^7 - 12960*w*g^6*q*s1^2 +
            (-19782144*w - 19782144)*g^6*q*s1 + 47526912*g^6*q - 69984*w*g^6*s1^2 + 
            (-9289728*w - 9289728)*g^6*s1 - 8709120*g^6 + (-7776*w - 
            7776)*g^5*q*s1^2 - 7091712*g^5*q*s1 - 599187456*w*g^5*q + (-18144*w - 
            18144)*g^5*s1^2 + 51632640*g^5*s1 - 181592064*w*g^5 + 44064*g^4*q*s1^2 - 
            39564288*w*g^4*q*s1 + (-304680960*w - 304680960)*g^4*q + 106272*g^4*s1^2
            - 22394880*w*g^4*s1 + (-125964288*w - 125964288)*g^4 - 
            41472*w*g^3*q*s1^2 + (-13602816*w - 13602816)*g^3*q*s1 + 476430336*g^3*q
            - 103680*w*g^3*s1^2 + (6082560*w + 6082560)*g^3*s1 - 458182656*g^3 + 
            (62208*w + 62208)*g^2*q*s1^2 - 16920576*g^2*q*s1 - 583925760*w*g^2*q + 
            (-20736*w - 20736)*g^2*s1^2 + 71497728*g^2*s1 - 224722944*w*g^2 + 
            41472*g*q*s1^2 - 31629312*w*g*q*s1 + (29417472*w + 29417472)*g*q + 
            41472*g*s1^2 + 1327104*w*g*s1 + (30302208*w + 30302208)*g + 
            41472*w*q*s1^2 + (-5750784*w - 5750784)*q*s1 + 77635584*q - 69120*w*s1^2 
            + (5750784*w + 5750784)*s1 - 33841152)/(g^6 - 12*w*g^5 + (-60*w - 
            60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^9 + 
            (-38880*g^15 - 933120*w*g^14 + (388800*w + 388800)*g^13*q + (-676512*w
            - 676512)*g^13 + 3701376*g^12*q + (-7776*w - 7776)*g^12*s1 - 
            17900352*g^12 - 12130560*w*g^11*q + 575424*g^11*s1 + 5785344*w*g^11 - 
            178848*w*g^10*q*s1 + (-21212928*w - 21212928)*g^10*q - 2426112*w*g^10*s1
            + (5971968*w + 5971968)*g^10 + (147744*w + 147744)*g^9*q*s1 - 
            28118016*g^9*q + (2970432*w + 2970432)*g^9*s1 + 34463232*g^9 + 
            4152384*g^8*q*s1 + 69424128*w*g^8*q - 9657792*g^8*s1 + 38071296*w*g^8 + 
            6531840*w*g^7*q*s1 + (77635584*w + 77635584)*g^7*q + 3825792*w*g^7*s1 + 
            (-306809856*w - 306809856)*g^7 + (-1912896*w - 1912896)*g^6*q*s1 - 
            155271168*g^6*q + (-11430720*w - 11430720)*g^6*s1 + 199065600*g^6 - 
            9891072*g^5*q*s1 + 210511872*w*g^5*q - 31539456*g^5*s1 - 171694080*w*g^5
            + 7651584*w*g^4*q*s1 + (-343885824*w - 343885824)*g^4*q - 
            23701248*w*g^4*s1 + (-294119424*w - 294119424)*g^4 + (-19035648*w - 
            19035648)*g^3*q*s1 - 664879104*g^3*q + (-18786816*w - 18786816)*g^3*s1 +
            81616896*g^3 + 14929920*g^2*q*s1 + 83607552*w*g^2*q - 28864512*g^2*s1 - 
            203046912*w*g^2 + 15427584*w*g*q*s1 + (-205037568*w - 205037568)*g*q - 
            22394880*w*g*s1 + (-65691648*w - 65691648)*g + (-2488320*w - 
            2488320)*q*s1 - 19906560*q + (-2488320*w - 2488320)*s1 + 19906560)/(g^6 
            - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g 
            + 64)*f^8*r + (-33696*g^15 + 124416*w*g^14 + (-31104*w - 31104)*g^13*q
            + (22418208*w + 22418208)*g^13 - 1617408*g^12*q + (11664*w + 
            11664)*g^12*s1 + 710208*g^12 - 933120*w*g^11*q - 769824*g^11*s1 - 
            90948096*w*g^11 + 552096*w*g^10*q*s1 + (42612480*w + 42612480)*g^10*q +
            3942432*w*g^10*s1 + (-7651584*w - 7651584)*g^10 + (3989088*w + 
            3989088)*g^9*q*s1 + 70419456*g^9*q - 2592*w*g^9*s1^2 + (11080800*w + 
            11080800)*g^9*s1 + 294824448*g^9 + 9657792*g^8*q*s1 - 38071296*w*g^8*q +
            (171072*w + 171072)*g^8*s1^2 + 18195840*g^8*s1 + 535984128*w*g^8 + 
            38880*g^7*q*s1^2 - 6158592*w*g^7*q*s1 + (-103762944*w - 103762944)*g^7*q
            + 171072*g^7*s1^2 - 5318784*w*g^7*s1 + (60466176*w + 60466176)*g^7 + 
            248832*w*g^6*q*s1^2 + (14883264*w + 14883264)*g^6*q*s1 + 46282752*g^6*q 
            + 870912*w*g^6*s1^2 + (51928128*w + 51928128)*g^6*s1 + 550250496*g^6 + 
            (863136*w + 863136)*g^5*q*s1^2 - 17356032*g^5*q*s1 + 385191936*w*g^5*q +
            (272160*w + 272160)*g^5*s1^2 + 33032448*g^5*s1 + 1375543296*w*g^5 - 
            388800*g^4*q*s1^2 + 97231104*w*g^4*q*s1 + (475766784*w + 
            475766784)*g^4*q - 1197504*g^4*s1^2 + 58786560*w*g^4*s1 + (301584384*w +
            301584384)*g^4 + 1244160*w*g^3*q*s1^2 + (36205056*w + 36205056)*g^3*q*s1
            + 660897792*g^3*q + (91445760*w + 91445760)*g^3*s1 + 96215040*g^3 + 
            (-186624*w - 186624)*g^2*q*s1^2 - 116453376*g^2*q*s1 - 167215104*w*g^2*q
            + (311040*w + 311040)*g^2*s1^2 + 53747712*g^2*s1 + 748486656*w*g^2 + 
            622080*g*q*s1^2 + 59222016*w*g*q*s1 + (9953280*w + 9953280)*g*q - 
            1368576*g*s1^2 + 28366848*w*g*s1 + (137355264*w + 137355264)*g + 
            995328*w*q*s1^2 + (-19408896*w - 19408896)*q*s1 + 51757056*q - 
            663552*w*s1^2 + (19408896*w + 19408896)*s1 - 86261760)/(g^6 - 12*w*g^5 +
            (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^8 + 
            (114048*g^14 + 2249856*w*g^13 + (165888*w + 165888)*g^12*q + (974592*w
            + 974592)*g^12 + 2322432*g^11*q + (51840*w + 51840)*g^11*s1 + 
            30689280*g^11 - 13768704*w*g^10*q + 642816*g^10*s1 - 17874432*w*g^10 + 
            225504*w*g^9*q*s1 + (5308416*w + 5308416)*g^9*q + 1814400*w*g^9*s1 + 
            (-18496512*w - 18496512)*g^9 + (2472768*w + 2472768)*g^8*q*s1 + 
            45785088*g^8*q - 2592*w*g^8*s1^2 + (-4790016*w - 4790016)*g^8*s1 - 
            52503552*g^8 + 1586304*g^7*q*s1 + 13934592*w*g^7*q + (44064*w + 
            44064)*g^7*s1^2 + 15738624*g^7*s1 - 208770048*w*g^7 + 18144*g^6*q*s1^2 - 
            11850624*w*g^6*q*s1 + (83607552*w + 83607552)*g^6*q + 90720*g^6*s1^2 + 
            14867712*w*g^6*s1 + (477259776*w + 477259776)*g^6 + 23328*w*g^5*q*s1^2 +
            (15863040*w + 15863040)*g^5*q*s1 + 75644928*g^5*q + 158112*w*g^5*s1^2 + 
            (-2737152*w - 2737152)*g^5*s1 + 115789824*g^5 + (202176*w + 
            202176)*g^4*q*s1^2 + 4852224*g^4*q*s1 + 172191744*w*g^4*q + (181440*w + 
            181440)*g^4*s1^2 + 12192768*g^4*s1 - 92897280*w*g^4 + 20736*g^3*q*s1^2 + 
            13623552*w*g^3*q*s1 + (80289792*w + 80289792)*g^3*q - 145152*g^3*s1^2 + 
            22332672*w*g^3*s1 + (368934912*w + 368934912)*g^3 + 186624*w*g^2*q*s1^2 
            + (47402496*w + 47402496)*g^2*q*s1 - 48439296*g^2*q + 20736*w*g^2*s1^2 +
            (-10492416*w - 10492416)*g^2*s1 + 282009600*g^2 + (-124416*w - 
            124416)*g*q*s1^2 + 746496*g*q*s1 + 104177664*w*g*q + (207360*w + 
            207360)*g*s1^2 - 2903040*g*s1 + 12607488*w*g + 165888*q*s1^2 + 
            9953280*w*q*s1 + (-38486016*w - 38486016)*q - 165888*s1^2 - 3317760*w*s1 
            + (38486016*w + 38486016))/(g^5 - 10*w*g^4 + (-40*w - 40)*g^3 - 80*g^2
            + 80*w*g + (32*w + 32))*f^7*r + (-134784*g^15 - 1213056*w*g^14 + 
            (-808704*w - 808704)*g^13*q + (-11446272*w - 11446272)*g^13 + 
            995328*g^12*q + (-77760*w - 77760)*g^12*s1 - 24592896*g^12 + 
            3545856*w*g^11*q - 2426112*g^11*s1 + 45163008*w*g^11 - 
            147744*w*g^10*q*s1 + (27744768*w + 27744768)*g^10*q + 9937728*w*g^10*s1 
            + (154275840*w + 154275840)*g^10 + (-3141504*w - 3141504)*g^9*q*s1 + 
            114462720*g^9*q + 29808*w*g^9*s1^2 + (9580032*w + 9580032)*g^9*s1 + 
            206613504*g^9 - 3825792*g^8*q*s1 - 306809856*w*g^8*q + (-171072*w - 
            171072)*g^8*s1^2 - 5318784*g^8*s1 - 60466176*w*g^8 - 178848*g^7*q*s1^2 + 
            16609536*w*g^7*q*s1 + (-59719680*w - 59719680)*g^7*q - 2107296*g^7*s1^2 
            - 35551872*w*g^7*s1 + (-422516736*w - 422516736)*g^7 + 
            847584*w*g^6*q*s1^2 + (27433728*w + 27433728)*g^6*q*s1 + 203046912*g^6*q
            - 847584*w*g^6*s1^2 + (-95364864*w - 95364864)*g^6*s1 - 1059692544*g^6 +
            (-1492992*w - 1492992)*g^5*q*s1^2 - 2612736*g^5*q*s1 - 85100544*w*g^5*q 
            + (-1741824*w - 1741824)*g^5*s1^2 + 36951552*g^5*s1 + 464320512*w*g^5 + 
            1088640*g^4*q*s1^2 - 74462976*w*g^4*q*s1 + (-860958720*w - 
            860958720)*g^4*q - 715392*g^4*s1^2 - 185317632*w*g^4*s1 + (-628051968*w 
            - 628051968)*g^4 - 3110400*w*g^3*q*s1^2 + (-117946368*w - 
            117946368)*g^3*q*s1 - 13934592*g^3*q - 6158592*w*g^3*s1^2 + 
            (-113965056*w - 113965056)*g^3*s1 - 1030496256*g^3 + (-1492992*w - 
            1492992)*g^2*q*s1^2 - 137355264*g^2*q*s1 - 364290048*w*g^2*q + 
            (-1990656*w - 1990656)*g^2*s1^2 + 77635584*g^2*s1 + 865935360*w*g^2 + 
            6096384*g*q*s1^2 + 11446272*w*g*q*s1 + (-183140352*w - 183140352)*g*q - 
            3856896*g*s1^2 - 120932352*w*g*s1 + (-39813120*w - 39813120)*g + 
            870912*w*q*s1^2 + (-9953280*w - 9953280)*q*s1 - 103514112*q - 
            2446848*w*s1^2 + (9953280*w + 9953280)*s1 - 34504704)/(g^6 - 12*w*g^5 + 
            (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^7 + 
            (-217728*g^15 + 311040*w*g^14 + (-414720*w - 414720)*g^13*q + 
            (4354560*w + 4354560)*g^13 - 2239488*g^12*q + (-46656*w - 
            46656)*g^12*s1 - 995328*g^12 + 13934592*w*g^11*q - 2208384*g^11*s1 + 
            13188096*w*g^11 + 606528*w*g^10*q*s1 + (74981376*w + 74981376)*g^10*q +
            9175680*w*g^10*s1 + (78630912*w + 78630912)*g^10 + (2581632*w + 
            2581632)*g^9*q*s1 + 67682304*g^9*q + 12960*w*g^9*s1^2 + (19782144*w + 
            19782144)*g^9*s1 - 47526912*g^9 + 1912896*g^8*q*s1 - 155271168*w*g^8*q +
            (248832*w + 248832)*g^8*s1^2 + 14883264*g^8*s1 - 46282752*w*g^8 - 
            12960*g^7*q*s1^2 + 7838208*w*g^7*q*s1 + (-242860032*w - 242860032)*g^7*q
            - 847584*g^7*s1^2 + 27433728*w*g^7*s1 + (203046912*w + 203046912)*g^7 + 
            834624*w*g^6*q*s1^2 + (2799360*w + 2799360)*g^6*q*s1 - 549421056*g^6*q +
            1353024*w*g^6*s1^2 + (-30046464*w - 30046464)*g^6*s1 - 264757248*g^6 + 
            (248832*w + 248832)*g^5*q*s1^2 - 41243904*g^5*q*s1 + 615112704*w*g^5*q +
            (-1741824*w - 1741824)*g^5*s1^2 - 178599168*g^5*s1 + 473776128*w*g^5 - 
            1689984*g^4*q*s1^2 + 5598720*w*g^4*q*s1 + (228261888*w + 
            228261888)*g^4*q - 155520*g^4*s1^2 + 93685248*w*g^4*s1 + (-175177728*w -
            175177728)*g^4 - 2032128*w*g^3*q*s1^2 + (-88086528*w - 
            88086528)*g^3*q*s1 - 961486848*g^3*q + 1617408*w*g^3*s1^2 + (-91072512*w
            - 91072512)*g^3*s1 + 25878528*g^3 + (-1990656*w - 1990656)*g^2*q*s1^2 + 
            5971968*g^2*q*s1 + 784318464*w*g^2*q + (-1990656*w - 1990656)*g^2*s1^2 -
            207028224*g^2*s1 - 147308544*w*g^2 - 3566592*g*q*s1^2 - 50761728*w*g*q*s1
            + (244187136*w + 244187136)*g*q + 1741824*g*s1^2 + 52752384*w*g*s1 + 
            (-31850496*w - 31850496)*g - 1327104*w*q*s1^2 + (9953280*w + 
            9953280)*q*s1 - 39813120*q + 1327104*w*s1^2 + (-29859840*w - 29859840)*s1
            + 39813120)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 +
            (192*w + 192)*g + 64)*f^6*r + (217728*g^15 + 3393792*w*g^14 + 
            (801792*w + 801792)*g^13*q + (7368192*w + 7368192)*g^13 - 
            3566592*g^12*q + (-36288*w - 36288)*g^12*s1 - 58558464*g^12 - 
            40476672*w*g^11*q + 870912*g^11*s1 - 4506624*w*g^11 - 834624*w*g^10*q*s1
            + (-4423680*w - 4423680)*g^10*q - 1088640*w*g^10*s1 + (471232512*w + 
            471232512)*g^10 + (-3120768*w - 3120768)*g^9*q*s1 - 329453568*g^9*q - 
            69984*w*g^9*s1^2 + (-9289728*w - 9289728)*g^9*s1 - 8709120*g^9 - 
            11430720*g^8*q*s1 - 199065600*w*g^8*q + (-870912*w - 870912)*g^8*s1^2 - 
            51928128*g^8*s1 + 550250496*w*g^8 + 23328*g^7*q*s1^2 + 
            26998272*w*g^7*q*s1 + (1070309376*w + 1070309376)*g^7*q - 
            847584*g^7*s1^2 + 95364864*w*g^7*s1 + (1059692544*w + 1059692544)*g^7 - 
            1353024*w*g^6*q*s1^2 + (30046464*w + 30046464)*g^6*q*s1 + 
            264757248*g^6*q - 648*g^6*s1^3 + 2597184*w*g^6*s1^2 + (149361408*w + 
            149361408)*g^6*s1 - 330448896*g^6 + (-1119744*w - 1119744)*g^5*q*s1^2 + 
            35271936*g^5*q*s1 - 1136664576*w*g^5*q + (6096384*w + 6096384)*g^5*s1^2 
            + 158070528*g^5*s1 - 377339904*w*g^5 + (-2592*w - 2592)*g^4*q*s1^3 - 
            93312*g^4*q*s1^2 + 60092928*w*g^4*q*s1 + (69894144*w + 69894144)*g^4*q +
            (-15552*w - 15552)*g^4*s1^3 - 5754240*g^4*s1^2 + 23514624*w*g^4*s1 + 
            (1097957376*w + 1097957376)*g^4 - 12960*g^3*q*s1^3 + 
            8211456*w*g^3*q*s1^2 + (191600640*w + 191600640)*g^3*q*s1 + 
            1199038464*g^3*q - 44064*g^3*s1^3 + 11073024*w*g^3*s1^2 + (126572544*w +
            126572544)*g^3*s1 - 385523712*g^3 + 15552*w*g^2*q*s1^3 + (8957952*w + 
            8957952)*g^2*q*s1^2 - 20901888*g^2*q*s1 - 978075648*w*g^2*q + 
            46656*w*g^2*s1^3 + (6967296*w + 6967296)*g^2*s1^2 + 202051584*g^2*s1 - 
            255246336*w*g^2 + (-10368*w - 10368)*g*q*s1^3 + 9331200*g*q*s1^2 + 
            99864576*w*g*q*s1 + (-421134336*w - 421134336)*g*q + (31104*w + 
            31104)*g*s1^3 - 10575360*g*s1^2 - 90574848*w*g*s1 + (230031360*w + 
            230031360)*g - 20736*q*s1^3 + 746496*w*q*s1^2 + (23224320*w + 
            23224320)*q*s1 + 23887872*q + 20736*s1^3 + 2737152*w*s1^2 + (-23224320*w 
            - 23224320)*s1 + 199065600)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 
            160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^6 + (124416*g^15 + 
            746496*w*g^14 + (62208*w + 62208)*g^13*q + (7091712*w + 7091712)*g^13 
            - 1990656*g^12*q + (-77760*w - 77760)*g^12*s1 - 60963840*g^12 - 
            27247104*w*g^11*q - 1368576*g^11*s1 + 54494208*w*g^11 - 
            1150848*w*g^10*q*s1 + (60341760*w + 60341760)*g^10*q + 5412096*w*g^10*s1
            + (106748928*w + 106748928)*g^10 + (-4696704*w - 4696704)*g^9*q*s1 + 
            30855168*g^9*q - 7776*w*g^9*s1^2 + (-7091712*w - 7091712)*g^9*s1 + 
            599187456*g^9 - 9891072*g^8*q*s1 + 210511872*w*g^8*q + (-863136*w - 
            863136)*g^8*s1^2 + 17356032*g^8*s1 - 385191936*w*g^8 - 248832*g^7*q*s1^2 
            + 36578304*w*g^7*q*s1 + (-20901888*w - 20901888)*g^7*q - 
            1492992*g^7*s1^2 + 2612736*w*g^7*s1 + (-85100544*w - 85100544)*g^7 - 
            248832*w*g^6*q*s1^2 + (41243904*w + 41243904)*g^6*q*s1 + 615112704*g^6*q
            - 1119744*w*g^6*s1^2 + (35271936*w + 35271936)*g^6*s1 + 1136664576*g^6 +
            (-1492992*w - 1492992)*g^5*q*s1^2 + 66438144*g^5*q*s1 + 8957952*w*g^5*q 
            + (3732480*w + 3732480)*g^5*s1^2 + 126157824*g^5*s1 - 749481984*w*g^5 + 
            2488320*g^4*q*s1^2 - 164975616*w*g^4*q*s1 + (-817164288*w - 
            817164288)*g^4*q + 10450944*g^4*s1^2 - 12690432*w*g^4*s1 + 
            (-1006276608*w - 1006276608)*g^4 - 1244160*w*g^3*q*s1^2 + (-49268736*w 
            - 49268736)*g^3*q*s1 - 79626240*g^3*q - 746496*w*g^3*s1^2 + (29362176*w 
            + 29362176)*g^3*s1 + 684785664*g^3 + (5225472*w + 5225472)*g^2*q*s1^2 + 
            262766592*g^2*q*s1 + 406093824*w*g^2*q + (5225472*w + 5225472)*g^2*s1^2 
            + 31850496*g^2*s1 - 310542336*w*g^2 - 3981312*g*q*s1^2 - 
            109486080*w*g*q*s1 + (-55738368*w - 55738368)*g*q + 11943936*g*s1^2 + 
            65691648*w*g*s1 + (-549421056*w - 549421056)*g - 995328*w*q*s1^2 + 
            (-1990656*w - 1990656)*q*s1 + 63700992*q + 995328*w*s1^2 + (5971968*w + 
            5971968)*s1 - 63700992)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 
            240*w*g^2 + (192*w + 192)*g + 64)*f^5*r + (13824*g^15 - 2654208*w*g^14
            + (-393984*w - 393984)*g^13*q + (24758784*w + 24758784)*g^13 + 
            663552*g^12*q + (202176*w + 202176)*g^12*s1 + 9815040*g^12 - 
            33467904*w*g^11*q + 1119744*g^11*s1 - 194752512*w*g^11 + 
            279936*w*g^10*q*s1 + (29901312*w + 29901312)*g^10*q + 3172608*w*g^10*s1 
            + (-223948800*w - 223948800)*g^10 + (-155520*w - 155520)*g^9*q*s1 + 
            16588800*g^9*q + 18144*w*g^9*s1^2 + (-51632640*w - 51632640)*g^9*s1 - 
            181592064*g^9 + 31539456*g^8*q*s1 + 171694080*w*g^8*q + (272160*w + 
            272160)*g^8*s1^2 + 33032448*g^8*s1 + 1375543296*w*g^8 + 497664*g^7*q*s1^2
            - 6718464*w*g^7*q*s1 + (-324476928*w - 324476928)*g^7*q + 
            1741824*g^7*s1^2 + 36951552*w*g^7*s1 + (-464320512*w - 464320512)*g^7 - 
            1741824*w*g^6*q*s1^2 + (-178599168*w - 178599168)*g^6*q*s1 - 
            473776128*g^6*q - 6096384*w*g^6*s1^2 + (-158070528*w - 158070528)*g^6*s1
            - 377339904*g^6 + (-3732480*w - 3732480)*g^5*q*s1^2 - 126157824*g^5*q*s1
            + 749481984*w*g^5*q - 93312*w*g^5*s1^3 + (-12192768*w - 
            12192768)*g^5*s1^2 - 38071296*g^5*s1 + 2679754752*w*g^5 + (-23328*w - 
            23328)*g^4*q*s1^3 - 4976640*g^4*q*s1^2 + 212751360*w*g^4*q*s1 + 
            (-38154240*w - 38154240)*g^4*q + (-93312*w - 93312)*g^4*s1^3 - 
            12192768*g^4*s1^2 + 109734912*w*g^4*s1 + (446902272*w + 446902272)*g^4 +
            93312*g^3*q*s1^3 - 8709120*w*g^3*q*s1^2 + (-117946368*w - 
            117946368)*g^3*q*s1 + 456523776*g^3*q + 186624*g^3*s1^3 + (-185628672*w 
            - 185628672)*g^3*s1 - 120324096*g^3 - 279936*w*g^2*q*s1^3 + (-17169408*w
            - 17169408)*g^2*q*s1^2 - 203046912*g^2*q*s1 + 151289856*w*g^2*q - 
            93312*w*g^2*s1^3 + (-13934592*w - 13934592)*g^2*s1^2 + 35831808*g^2*s1 + 
            1112113152*w*g^2 + (-93312*w - 93312)*g*q*s1^3 + 7962624*g*q*s1^2 + 
            197074944*w*g*q*s1 + (-363626496*w - 363626496)*g*q + (-93312*w - 
            93312)*g*s1^3 - 13934592*g*s1^2 - 29859840*w*g*s1 + (692748288*w + 
            692748288)*g - 186624*q*s1^3 - 6967296*w*q*s1^2 + (37822464*w + 
            37822464)*q*s1 - 21233664*q + 186624*s1^3 + 4644864*w*s1^2 + (-37822464*w
            - 37822464)*s1 + 35389440)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3
            + 240*w*g^2 + (192*w + 192)*g + 64)*f^5 + (96768*g^14 - 1506816*w*g^13
            + (-345600*w - 345600)*g^12*q + (12137472*w + 12137472)*g^12 - 
            857088*g^11*q + (93312*w + 93312)*g^11*s1 - 42909696*g^11 - 
            21330432*w*g^10*q + 1430784*g^10*s1 - 20210688*w*g^10 + 
            279936*w*g^9*q*s1 + (-20514816*w - 20514816)*g^9*q + 4199040*w*g^9*s1 + 
            (-154497024*w - 154497024)*g^9 + (-5723136*w - 5723136)*g^8*q*s1 - 
            64032768*g^8*q - 44064*w*g^8*s1^2 + (-47962368*w - 47962368)*g^8*s1 + 
            4313088*g^8 + 19097856*g^7*q*s1 + 215820288*w*g^7*q + (-300672*w - 
            300672)*g^7*s1^2 - 1306368*g^7*s1 + 484392960*w*g^7 + 425088*g^6*q*s1^2 +
            42114816*w*g^6*q*s1 + (-6967296*w - 6967296)*g^6*q - 487296*g^6*s1^2 + 
            71850240*w*g^6*s1 + (-107827200*w - 107827200)*g^6 - 839808*w*g^5*q*s1^2
            + (-89828352*w - 89828352)*g^5*q*s1 - 214327296*g^5*q - 2592*g^5*s1^3 - 
            881280*w*g^5*s1^2 + (-83607552*w - 83607552)*g^5*s1 + 285548544*g^5 + 
            (-808704*w - 808704)*g^4*q*s1^2 + 14681088*g^4*q*s1 + 388509696*w*g^4*q 
            - 28512*w*g^4*s1^3 + (-3214080*w - 3214080)*g^4*s1^2 - 45536256*g^4*s1 + 
            532942848*w*g^4 + (-15552*w - 15552)*g^3*q*s1^3 - 5059584*g^3*q*s1^2 + 
            89828352*w*g^3*q*s1 + (-19464192*w - 19464192)*g^3*q + (-51840*w - 
            51840)*g^3*s1^3 - 1907712*g^3*s1^2 + 120185856*w*g^3*s1 + (-133595136*w -
            133595136)*g^3 + 2985984*w*g^2*q*s1^2 + (-3483648*w - 3483648)*g^2*q*s1 
            + 16809984*g^2*q + 20736*g^2*s1^3 - 1327104*w*g^2*s1^2 + (-58226688*w - 
            58226688)*g^2*s1 + 308772864*g^2 - 46656*w*g*q*s1^3 + (-8460288*w - 
            8460288)*g*q*s1^2 + 30855168*g*q*s1 + 235339776*w*g*q - 5184*w*g*s1^3 + 
            (165888*w + 165888)*g*s1^2 - 42799104*g*s1 - 40697856*w*g + (31104*w + 
            31104)*q*s1^3 - 1658880*q*s1^2 - 9953280*w*q*s1 + (51314688*w + 
            51314688)*q + (-51840*w - 51840)*s1^3 + 1658880*s1^2 + 29859840*w*s1 - 
            51314688*w - 51314688)/(g^5 - 10*w*g^4 + (-40*w - 40)*g^3 - 80*g^2 + 
            80*w*g + (32*w + 32))*f^4*r + (-235008*g^15 - 124416*w*g^14 + 
            (-539136*w - 539136)*g^13*q + (6303744*w + 6303744)*g^13 - 
            9289728*g^12*q + (-93312*w - 93312)*g^12*s1 - 27260928*g^12 - 
            9580032*w*g^11*q - 746496*g^11*s1 + 108988416*w*g^11 + 
            217728*w*g^10*q*s1 + (42384384*w + 42384384)*g^10*q + 22674816*w*g^10*s1
            + (33177600*w + 33177600)*g^10 + (-5785344*w - 5785344)*g^9*q*s1 + 
            364953600*g^9*q + 106272*w*g^9*s1^2 + (22394880*w + 22394880)*g^9*s1 + 
            125964288*g^9 + 23701248*g^8*q*s1 - 294119424*w*g^8*q + (1197504*w + 
            1197504)*g^8*s1^2 + 58786560*g^8*s1 - 301584384*w*g^8 - 217728*g^7*q*s1^2
            + 2052864*w*g^7*q*s1 + (-183140352*w - 183140352)*g^7*q - 
            715392*g^7*s1^2 - 185317632*w*g^7*s1 + (-628051968*w - 628051968)*g^7 + 
            155520*w*g^6*q*s1^2 + (93685248*w + 93685248)*g^6*q*s1 - 175177728*g^6*q
            + 15552*g^6*s1^3 - 5754240*w*g^6*s1^2 + (-23514624*w - 23514624)*g^6*s1 -
            1097957376*g^6 + (10450944*w + 10450944)*g^5*q*s1^2 + 12690432*g^5*q*s1 
            - 1006276608*w*g^5*q + 93312*w*g^5*s1^3 + (12192768*w + 
            12192768)*g^5*s1^2 + 109734912*g^5*s1 - 446902272*w*g^5 + (108864*w + 
            108864)*g^4*q*s1^3 + 8335872*g^4*q*s1^2 - 211258368*w*g^4*q*s1 + 
            (-932290560*w - 932290560)*g^4*q + (466560*w + 466560)*g^4*s1^3 + 
            8087040*g^4*s1^2 - 481489920*w*g^4*s1 + (-362962944*w - 362962944)*g^4 +
            217728*g^3*q*s1^3 - 15178752*w*g^3*q*s1^2 + (-20901888*w - 
            20901888)*g^3*q*s1 - 729907200*g^3*q + 311040*g^3*s1^3 - 
            6718464*w*g^3*s1^2 + (-104509440*w - 104509440)*g^3*s1 - 797147136*g^3 +
            326592*w*g^2*q*s1^3 + (10450944*w + 10450944)*g^2*q*s1^2 - 
            167215104*g^2*q*s1 - 1114767360*w*g^2*q + 233280*w*g^2*s1^3 + 
            (13934592*w + 13934592)*g^2*s1^2 + 95551488*g^2*s1 + 477757440*w*g^2 + 
            (435456*w + 435456)*g*q*s1^3 + 14432256*g*q*s1^2 - 3981312*w*g*q*s1 + 
            (-313196544*w - 313196544)*g*q + (186624*w + 186624)*g*s1^3 - 
            5474304*g*s1^2 - 250822656*w*g*s1 + (291962880*w + 291962880)*g - 
            435456*q*s1^3 - 9455616*w*q*s1^2 + (35831808*w + 35831808)*q*s1 - 
            180486144*q + 435456*s1^3 + 4810752*w*s1^2 + (-35831808*w - 35831808)*s1 
            - 60162048)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 +
            (192*w + 192)*g + 64)*f^4 + (-165888*g^15 + 829440*w*g^14 + (55296*w +
            55296)*g^13*q + (13105152*w + 13105152)*g^13 - 4147200*g^12*q + 
            (41472*w + 41472)*g^12*s1 - 20736000*g^12 - 22560768*w*g^11*q + 
            746496*g^11*s1 - 233570304*w*g^11 - 373248*w*g^10*q*s1 + (73211904*w + 
            73211904)*g^10*q + 2239488*w*g^10*s1 + (90243072*w + 90243072)*g^10 + 
            (248832*w + 248832)*g^9*q*s1 - 107827200*g^9*q + 41472*w*g^9*s1^2 + 
            (13602816*w + 13602816)*g^9*s1 - 476430336*g^9 + 19035648*g^8*q*s1 - 
            664879104*w*g^8*q + (1244160*w + 1244160)*g^8*s1^2 + 36205056*g^8*s1 - 
            660897792*w*g^8 + 145152*g^7*q*s1^2 - 74649600*w*g^7*q*s1 + 
            (-112140288*w - 112140288)*g^7*q + 3110400*g^7*s1^2 - 117946368*w*g^7*s1
            + (-13934592*w - 13934592)*g^7 - 2032128*w*g^6*q*s1^2 + (-88086528*w - 
            88086528)*g^6*q*s1 - 961486848*g^6*q + 12960*g^6*s1^3 - 
            8211456*w*g^6*s1^2 + (-191600640*w - 191600640)*g^6*s1 - 1199038464*g^6 
            + (1244160*w + 1244160)*g^5*q*s1^2 + 49268736*g^5*q*s1 - 
            79626240*w*g^5*q - 93312*w*g^5*s1^3 + (-8709120*w - 8709120)*g^5*s1^2 - 
            117946368*g^5*s1 - 456523776*w*g^5 + (31104*w + 31104)*g^4*q*s1^3 + 
            13105152*g^4*q*s1^2 - 176173056*w*g^4*q*s1 + (22118400*w + 
            22118400)*g^4*q + (217728*w + 217728)*g^4*s1^3 + 15178752*g^4*s1^2 - 
            20901888*w*g^4*s1 + (-729907200*w - 729907200)*g^4 + 342144*g^3*q*s1^3 -
            12773376*w*g^3*q*s1^2 + (-107495424*w - 107495424)*g^3*q*s1 - 
            711327744*g^3*q + 228096*g^3*s1^3 - 19906560*w*g^3*s1^2 + (-168542208*w 
            - 168542208)*g^3*s1 - 849346560*g^3 - 186624*w*g^2*q*s1^3 + (-9953280*w 
            - 9953280)*g^2*q*s1^2 + 562692096*w*g^2*q - 186624*w*g^2*s1^3 + 
            (-9953280*w - 9953280)*g^2*s1^2 - 143327232*g^2*s1 - 392822784*w*g^2 + 
            (124416*w + 124416)*g*q*s1^3 - 2156544*g*q*s1^2 - 71663616*w*g*q*s1 + 
            (247726080*w + 247726080)*g*q + (124416*w + 124416)*g*s1^3 + 
            15427584*g*s1^2 + 119439360*w*g*s1 + (-276037632*w - 276037632)*g + 
            435456*q*s1^3 + 8294400*w*q*s1^2 + (-79626240*w - 79626240)*q*s1 + 
            106168320*q - 228096*s1^3 - 8294400*w*s1^2 + (26542080*w + 26542080)*s1 -
            106168320)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 + 
            (192*w + 192)*g + 64)*f^3*r + (165888*g^15 - 718848*w*g^14 + (940032*w
            + 940032)*g^13*q + (19630080*w + 19630080)*g^13 - 3151872*g^12*q + 
            (-96768*w - 96768)*g^12*s1 - 40642560*g^12 - 23224320*w*g^11*q + 
            2571264*g^11*s1 + 40587264*w*g^11 - 152064*w*g^10*q*s1 + (46227456*w + 
            46227456)*g^10*q + 6054912*w*g^10*s1 + (608698368*w + 608698368)*g^10 +
            (-6829056*w - 6829056)*g^9*q*s1 - 256794624*g^9*q - 103680*w*g^9*s1^2 + 
            (6082560*w + 6082560)*g^9*s1 - 458182656*g^9 - 18786816*g^8*q*s1 - 
            81616896*w*g^8*q - 91445760*g^8*s1 + 96215040*w*g^8 - 311040*g^7*q*s1^2 
            + 34172928*w*g^7*q*s1 + (1019879424*w + 1019879424)*g^7*q - 
            6158592*g^7*s1^2 + 113965056*w*g^7*s1 + (1030496256*w + 1030496256)*g^7 
            - 1617408*w*g^6*q*s1^2 + (91072512*w + 91072512)*g^6*q*s1 - 
            25878528*g^6*q - 44064*g^6*s1^3 + 11073024*w*g^6*s1^2 + (126572544*w + 
            126572544)*g^6*s1 - 385523712*g^6 + (-746496*w - 746496)*g^5*q*s1^2 + 
            29362176*g^5*q*s1 - 684785664*w*g^5*q + 186624*w*g^5*s1^3 + 
            185628672*g^5*s1 - 120324096*w*g^5 + (-82944*w - 82944)*g^4*q*s1^3 - 
            2488320*g^4*q*s1^2 + 182145024*w*g^4*q*s1 + (41582592*w + 
            41582592)*g^4*q + (-311040*w - 311040)*g^4*s1^3 - 6718464*g^4*s1^2 + 
            104509440*w*g^4*s1 + (797147136*w + 797147136)*g^4 - 228096*g^3*q*s1^3 +
            19906560*w*g^3*q*s1^2 + (168542208*w + 168542208)*g^3*q*s1 + 
            849346560*g^3*q - 570240*g^3*s1^3 + 30855168*w*g^3*s1^2 + (50872320*w + 
            50872320)*g^3*s1 + 265420800*g^3 + 497664*w*g^2*q*s1^3 + (5971968*w + 
            5971968)*g^2*q*s1^2 + 35831808*g^2*q*s1 - 626393088*w*g^2*q + 
            256131072*g^2*s1 + 187564032*w*g^2 + (-331776*w - 331776)*g*q*s1^3 + 
            12939264*g*q*s1^2 + 160137216*w*g*q*s1 + (-247726080*w - 247726080)*g*q 
            + (-497664*w - 497664)*g*s1^3 - 8957952*g*s1^2 - 50429952*w*g*s1 + 
            (-7077888*w - 7077888)*g - 476928*q*s1^3 - 1990656*w*q*s1^2 + 
            (46006272*w + 46006272)*q*s1 - 63700992*q + 476928*s1^3 + 11280384*w*s1^2
            + (-46006272*w - 46006272)*s1 + 233570304)/(g^6 - 12*w*g^5 + (-60*w - 
            60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^3 + 
            (165888*g^15 - 1990656*w*g^14 + (331776*w + 331776)*g^13*q + 
            (12441600*w + 12441600)*g^13 - 5640192*g^12*q - 45453312*g^12 - 
            16920576*w*g^11*q + 995328*g^11*s1 - 1990656*w*g^11 + 497664*w*g^10*q*s1
            + (85929984*w + 85929984)*g^10*q + 17915904*w*g^10*s1 + (145317888*w + 
            145317888)*g^10 + (-5474304*w - 5474304)*g^9*q*s1 + 59056128*g^9*q + 
            62208*w*g^9*s1^2 + (-16920576*w - 16920576)*g^9*s1 + 583925760*g^9 + 
            14929920*g^8*q*s1 + 83607552*w*g^8*q + (186624*w + 186624)*g^8*s1^2 + 
            116453376*g^8*s1 + 167215104*w*g^8 - 248832*g^7*q*s1^2 + 
            95551488*w*g^7*q*s1 + (-201056256*w - 201056256)*g^7*q - 
            1492992*g^7*s1^2 + 137355264*w*g^7*s1 + (-364290048*w - 364290048)*g^7 +
            1990656*w*g^6*q*s1^2 + (-5971968*w - 5971968)*g^6*q*s1 + 784318464*g^6*q
            - 15552*g^6*s1^3 + 8957952*w*g^6*s1^2 + (-20901888*w - 20901888)*g^6*s1 +
            978075648*g^6 + (5225472*w + 5225472)*g^5*q*s1^2 + 262766592*g^5*q*s1 + 
            406093824*w*g^5*q + 279936*w*g^5*s1^3 + (17169408*w + 17169408)*g^5*s1^2
            + 203046912*g^5*s1 - 151289856*w*g^5 + (46656*w + 46656)*g^4*q*s1^3 + 
            2488320*g^4*q*s1^2 + 23887872*w*g^4*q*s1 + (-201719808*w - 
            201719808)*g^4*q + (326592*w + 326592)*g^4*s1^3 + 10450944*g^4*s1^2 + 
            167215104*w*g^4*s1 + (-1114767360*w - 1114767360)*g^4 - 
            186624*g^3*q*s1^3 + 9953280*w*g^3*q*s1^2 + 562692096*g^3*q - 
            497664*g^3*s1^3 + 5971968*w*g^3*s1^2 + (35831808*w + 35831808)*g^3*s1 + 
            626393088*g^3 + 559872*w*g^2*q*s1^3 + (11943936*w + 11943936)*g^2*q*s1^2
            + 167215104*g^2*q*s1 + 63700992*w*g^2*q + 559872*w*g^2*s1^3 + 
            (11943936*w + 11943936)*g^2*s1^2 + 87588864*g^2*s1 - 318504960*w*g^2 + 
            (186624*w + 186624)*g*q*s1^3 - 3981312*g*q*s1^2 - 111476736*w*g*q*s1 + 
            (84934656*w + 84934656)*g*q + (186624*w + 186624)*g*s1^3 + 
            11943936*g*s1^2 + 47775744*w*g*s1 + (-254803968*w - 254803968)*g + 
            373248*q*s1^3 + 7962624*w*q*s1^2 + (-39813120*w - 39813120)*q*s1 + 
            84934656*q - 622080*s1^3 - 7962624*w*s1^2 + (39813120*w + 39813120)*s1 - 
            84934656)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2 + 
            (192*w + 192)*g + 64)*f^2*r + (55296*g^15 - 2654208*w*g^14 + 
            (-331776*w - 331776)*g^13*q + (7464960*w + 7464960)*g^13 - 
            6303744*g^12*q + (165888*w + 165888)*g^12*s1 - 44347392*g^12 - 
            30855168*w*g^11*q + 1492992*g^11*s1 - 90243072*w*g^11 + 
            165888*w*g^10*q*s1 + (21565440*w + 21565440)*g^10*q + 6469632*w*g^10*s1 
            + (-246841344*w - 246841344)*g^10 + (-5142528*w - 5142528)*g^9*q*s1 - 
            94887936*g^9*q + 20736*w*g^9*s1^2 + (-71497728*w - 71497728)*g^9*s1 - 
            224722944*g^9 + 28864512*g^8*q*s1 + 203046912*w*g^8*q + (311040*w + 
            311040)*g^8*s1^2 + 53747712*g^8*s1 + 748486656*w*g^8 + 248832*g^7*q*s1^2 
            + 23887872*w*g^7*q*s1 + (-551411712*w - 551411712)*g^7*q + 
            1990656*g^7*s1^2 + 77635584*w*g^7*s1 + (-865935360*w - 865935360)*g^7 - 
            1990656*w*g^6*q*s1^2 + (-207028224*w - 207028224)*g^6*q*s1 + 
            147308544*g^6*q + 46656*g^6*s1^3 - 6967296*w*g^6*s1^2 + (-202051584*w - 
            202051584)*g^6*s1 - 255246336*g^6 + (-5225472*w - 5225472)*g^5*q*s1^2 - 
            31850496*g^5*q*s1 + 310542336*w*g^5*q - 93312*w*g^5*s1^3 + (-13934592*w 
            - 13934592)*g^5*s1^2 + 35831808*g^5*s1 + 1112113152*w*g^5 + (-46656*w - 
            46656)*g^4*q*s1^3 - 2488320*g^4*q*s1^2 + 159252480*w*g^4*q*s1 + 
            (-658243584*w - 658243584)*g^4*q + (-233280*w - 233280)*g^4*s1^3 - 
            13934592*g^4*s1^2 + 95551488*w*g^4*s1 + (-477757440*w - 477757440)*g^4 +
            186624*g^3*q*s1^3 - 9953280*w*g^3*q*s1^2 + (-143327232*w - 
            143327232)*g^3*q*s1 + 392822784*g^3*q + (-256131072*w - 
            256131072)*g^3*s1 + 187564032*g^3 - 559872*w*g^2*q*s1^3 + (-11943936*w -
            11943936)*g^2*q*s1^2 - 87588864*g^2*q*s1 + 318504960*w*g^2*q - 
            933120*w*g^2*s1^3 + (-15925248*w - 15925248)*g^2*s1^2 + 23887872*g^2*s1 +
            276037632*w*g^2 + (-186624*w - 186624)*g*q*s1^3 + 3981312*g*q*s1^2 + 
            122093568*w*g*q*s1 + (-84934656*w - 84934656)*g*q + (186624*w + 
            186624)*g*s1^3 - 15925248*g*s1^2 - 15925248*w*g*s1 + (254803968*w + 
            254803968)*g - 373248*q*s1^3 - 7962624*w*q*s1^2 + (45121536*w + 
            45121536)*q*s1 - 84934656*q + 373248*s1^3 + 5308416*w*s1^2 + (-45121536*w
            - 45121536)*s1 + 141557760)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 
            160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^2 + (-110592*g^15 - 
            1327104*w*g^14 + (110592*w + 110592)*g^13*q + (6635520*w + 
            6635520)*g^13 - 4202496*g^12*q + (-27648*w - 27648)*g^12*s1 - 
            10838016*g^12 - 16257024*w*g^11*q + 2322432*g^11*s1 + 45453312*w*g^11 +
            165888*w*g^10*q*s1 + (-30744576*w - 30744576)*g^10*q + 9704448*w*g^10*s1
            + (-80953344*w - 80953344)*g^10 + (-7464960*w - 7464960)*g^9*q*s1 + 
            27648000*g^9*q - 41472*w*g^9*s1^2 + (-31629312*w - 31629312)*g^9*s1 + 
            29417472*g^9 + 15427584*g^8*q*s1 + 205037568*w*g^8*q + (622080*w + 
            622080)*g^8*s1^2 - 59222016*g^8*s1 + 9953280*w*g^8 - 82944*g^7*q*s1^2 + 
            8460288*w*g^7*q*s1 + (169869312*w + 169869312)*g^7*q - 6096384*g^7*s1^2 
            - 11446272*w*g^7*s1 + (183140352*w + 183140352)*g^7 - 
            3566592*w*g^6*q*s1^2 + (50761728*w + 50761728)*g^6*q*s1 - 
            244187136*g^6*q - 10368*g^6*s1^3 - 9331200*w*g^6*s1^2 + (99864576*w + 
            99864576)*g^6*s1 - 421134336*g^6 + (3981312*w + 3981312)*g^5*q*s1^2 - 
            109486080*g^5*q*s1 + 55738368*w*g^5*q - 93312*w*g^5*s1^3 + (7962624*w + 
            7962624)*g^5*s1^2 - 197074944*g^5*s1 - 363626496*w*g^5 + (-62208*w - 
            62208)*g^4*q*s1^3 - 18579456*g^4*q*s1^2 - 71663616*w*g^4*q*s1 + 
            (521994240*w + 521994240)*g^4*q + (-435456*w - 435456)*g^4*s1^3 - 
            14432256*g^4*s1^2 + 3981312*w*g^4*s1 + (313196544*w + 313196544)*g^4 - 
            124416*g^3*q*s1^3 - 2156544*w*g^3*q*s1^2 + (71663616*w + 
            71663616)*g^3*q*s1 - 247726080*g^3*q - 331776*g^3*s1^3 - 
            12939264*w*g^3*s1^2 + (160137216*w + 160137216)*g^3*s1 - 247726080*g^3 -
            186624*w*g^2*q*s1^3 + (3981312*w + 3981312)*g^2*q*s1^2 - 
            111476736*g^2*q*s1 - 84934656*w*g^2*q - 186624*w*g^2*s1^3 + (3981312*w +
            3981312)*g^2*s1^2 - 122093568*g^2*s1 - 84934656*w*g^2 + (-248832*w - 
            248832)*g*q*s1^3 - 16257024*g*q*s1^2 - 53084160*w*g*q*s1 + (240648192*w +
            240648192)*g*q + (-248832*w - 248832)*g*s1^3 - 4976640*g*s1^2 + 
            31850496*w*g*s1 + (42467328*w + 42467328)*g + 248832*q*s1^3 + 
            3649536*w*q*s1^2 + 28311552*q - 414720*s1^3 - 3649536*w*s1^2 + 
            (35389440*w + 35389440)*s1 - 28311552)/(g^6 - 12*w*g^5 + (-60*w - 
            60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f*r + 
            (-110592*g^15 + (331776*w + 331776)*g^13*q + (13271040*w + 
            13271040)*g^13 - 3317760*g^12*q + (-82944*w - 82944)*g^12*s1 - 
            6856704*g^12 - 12939264*w*g^11*q + 1990656*g^11*s1 + 58724352*w*g^11 + 
            497664*w*g^10*q*s1 + (3317760*w + 3317760)*g^10*q + 14183424*w*g^10*s1 +
            (-106168320*w - 106168320)*g^10 + (-5142528*w - 5142528)*g^9*q*s1 + 
            155934720*g^9*q + 41472*w*g^9*s1^2 + (-1327104*w - 1327104)*g^9*s1 - 
            30302208*g^9 + 22394880*g^8*q*s1 - 65691648*w*g^8*q + (1368576*w + 
            1368576)*g^8*s1^2 + 28366848*g^8*s1 - 137355264*w*g^8 - 248832*g^7*q*s1^2
            - 2488320*w*g^7*q*s1 + (-63700992*w - 63700992)*g^7*q - 3856896*g^7*s1^2
            - 120932352*w*g^7*s1 + (-39813120*w - 39813120)*g^7 - 
            1741824*w*g^6*q*s1^2 + (52752384*w + 52752384)*g^6*q*s1 - 31850496*g^6*q
            - 31104*g^6*s1^3 - 10575360*w*g^6*s1^2 + (90574848*w + 90574848)*g^6*s1 -
            230031360*g^6 + (11943936*w + 11943936)*g^5*q*s1^2 - 65691648*g^5*q*s1 -
            549421056*w*g^5*q + 93312*w*g^5*s1^3 + (13934592*w + 13934592)*g^5*s1^2 
            - 29859840*g^5*s1 - 692748288*w*g^5 + (62208*w + 62208)*g^4*q*s1^3 - 
            1990656*g^4*q*s1^2 - 115458048*w*g^4*q*s1 + (132710400*w + 
            132710400)*g^4*q + (186624*w + 186624)*g^4*s1^3 - 5474304*g^4*s1^2 - 
            250822656*w*g^4*s1 + (291962880*w + 291962880)*g^4 + 124416*g^3*q*s1^3 -
            15427584*w*g^3*q*s1^2 + (119439360*w + 119439360)*g^3*q*s1 - 
            276037632*g^3*q + 497664*g^3*s1^3 - 8957952*w*g^3*s1^2 + (50429952*w + 
            50429952)*g^3*s1 + 7077888*g^3 + 186624*w*g^2*q*s1^3 + (11943936*w + 
            11943936)*g^2*q*s1^2 - 47775744*g^2*q*s1 - 254803968*w*g^2*q - 
            186624*w*g^2*s1^3 + (15925248*w + 15925248)*g^2*s1^2 - 15925248*g^2*s1 - 
            254803968*w*g^2 + (248832*w + 248832)*g*q*s1^3 + 4976640*g*q*s1^2 - 
            31850496*w*g*q*s1 + (-42467328*w - 42467328)*g*q + (746496*w + 
            746496)*g*s1^3 - 4976640*g*s1^2 - 95551488*w*g*s1 + (212336640*w + 
            212336640)*g - 248832*q*s1^3 - 6967296*w*q*s1^2 + (21233664*w + 
            21233664)*q*s1 - 84934656*q + 248832*s1^3 + 1658880*w*s1^2 + (-21233664*w
            - 21233664)*s1 - 28311552)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3
            + 240*w*g^2 + (192*w + 192)*g + 64)*f + (-663552*w*g^14 + (221184*w + 
            221184)*g^13*q + (2654208*w + 2654208)*g^13 - 1327104*g^12*q + 
            (-55296*w - 55296)*g^12*s1 + 9953280*g^12 + 1327104*w*g^11*q + 
            1327104*g^11*s1 + 11280384*w*g^11 + 497664*w*g^10*q*s1 + (-9732096*w - 
            9732096)*g^10*q + 2322432*w*g^10*s1 + (-5308416*w - 5308416)*g^10 + 
            (-1658880*w - 1658880)*g^9*q*s1 + 13934592*g^9*q - 41472*w*g^9*s1^2 + 
            (5750784*w + 5750784)*g^9*s1 - 77635584*g^9 + 2488320*g^8*q*s1 - 
            19906560*w*g^8*q + (995328*w + 995328)*g^8*s1^2 - 19408896*g^8*s1 - 
            51757056*w*g^8 - 331776*g^7*q*s1^2 - 19906560*w*g^7*q*s1 + (76972032*w +
            76972032)*g^7*q - 870912*g^7*s1^2 - 9953280*w*g^7*s1 + (-103514112*w - 
            103514112)*g^7 - 1327104*w*g^6*q*s1^2 + (9953280*w + 9953280)*g^6*q*s1 -
            39813120*g^6*q + 20736*g^6*s1^3 - 746496*w*g^6*s1^2 + (-23224320*w - 
            23224320)*g^6*s1 - 23887872*g^6 + (995328*w + 995328)*g^5*q*s1^2 + 
            1990656*g^5*q*s1 + 63700992*w*g^5*q + 186624*w*g^5*s1^3 + (-6967296*w - 
            6967296)*g^5*s1^2 + 37822464*g^5*s1 + 21233664*w*g^5 + (-62208*w - 
            62208)*g^4*q*s1^3 + 3317760*g^4*q*s1^2 + 19906560*w*g^4*q*s1 + 
            (-102629376*w - 102629376)*g^4*q + (-435456*w - 435456)*g^4*s1^3 + 
            9455616*g^4*s1^2 + 35831808*w*g^4*s1 + (-180486144*w - 180486144)*g^4 + 
            435456*g^3*q*s1^3 + 8294400*w*g^3*q*s1^2 + (-79626240*w - 
            79626240)*g^3*q*s1 + 106168320*g^3*q + 476928*g^3*s1^3 + 
            1990656*w*g^3*s1^2 + (-46006272*w - 46006272)*g^3*s1 + 63700992*g^3 + 
            373248*w*g^2*q*s1^3 + (-7962624*w - 7962624)*g^2*q*s1^2 + 
            39813120*g^2*q*s1 + 84934656*w*g^2*q + 373248*w*g^2*s1^3 + (-7962624*w -
            7962624)*g^2*s1^2 + 45121536*g^2*s1 + 84934656*w*g^2 + (-248832*w - 
            248832)*g*q*s1^3 + 3649536*g*q*s1^2 + (-28311552*w - 28311552)*g*q + 
            (-248832*w - 248832)*g*s1^3 + 6967296*g*s1^2 + 21233664*w*g*s1 + 
            (-84934656*w - 84934656)*g + 248832*q*s1^3 + 663552*w*q*s1^2 + 
            (-10616832*w - 10616832)*q*s1 + 82944*s1^3 - 663552*w*s1^2 + (-3538944*w 
            - 3538944)*s1)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 160*g^3 + 240*w*g^2
            + (192*w + 192)*g + 64)*r + (-1105920*w*g^14 + (221184*w + 
            221184)*g^13*q + (-884736*w - 884736)*g^13 - 1327104*g^12*q + 
            (-55296*w - 55296)*g^12*s1 + 663552*g^12 + 1327104*w*g^11*q + 
            1327104*g^11*s1 + 18800640*w*g^11 + 387072*w*g^10*q*s1 + (-9732096*w - 
            9732096)*g^10*q + 2322432*w*g^10*s1 + (1769472*w + 1769472)*g^10 + 
            (-2764800*w - 2764800)*g^9*q*s1 + 13934592*g^9*q - 69120*w*g^9*s1^2 + 
            (5750784*w + 5750784)*g^9*s1 - 33841152*g^9 - 2488320*g^8*q*s1 - 
            19906560*w*g^8*q + (663552*w + 663552)*g^8*s1^2 - 19408896*g^8*s1 - 
            86261760*w*g^8 - 331776*g^7*q*s1^2 - 6635520*w*g^7*q*s1 + (76972032*w + 
            76972032)*g^7*q - 2446848*g^7*s1^2 - 9953280*w*g^7*s1 + (34504704*w + 
            34504704)*g^7 - 1327104*w*g^6*q*s1^2 + (29859840*w + 29859840)*g^6*q*s1 
            - 39813120*g^6*q + 20736*g^6*s1^3 + 2737152*w*g^6*s1^2 + (-23224320*w - 
            23224320)*g^6*s1 + 199065600*g^6 + (995328*w + 995328)*g^5*q*s1^2 + 
            5971968*g^5*q*s1 + 63700992*w*g^5*q + 186624*w*g^5*s1^3 + (-4644864*w - 
            4644864)*g^5*s1^2 + 37822464*g^5*s1 + 35389440*w*g^5 + (-103680*w - 
            103680)*g^4*q*s1^3 + 3317760*g^4*q*s1^2 + 59719680*w*g^4*q*s1 + 
            (-102629376*w - 102629376)*g^4*q + (-435456*w - 435456)*g^4*s1^3 + 
            4810752*g^4*s1^2 + 35831808*w*g^4*s1 + (60162048*w + 60162048)*g^4 + 
            228096*g^3*q*s1^3 + 8294400*w*g^3*q*s1^2 + (-26542080*w - 
            26542080)*g^3*q*s1 + 106168320*g^3*q + 476928*g^3*s1^3 + 
            11280384*w*g^3*s1^2 + (-46006272*w - 46006272)*g^3*s1 + 233570304*g^3 + 
            622080*w*g^2*q*s1^3 + (-7962624*w - 7962624)*g^2*q*s1^2 + 
            39813120*g^2*q*s1 + 84934656*w*g^2*q + 373248*w*g^2*s1^3 + (-5308416*w -
            5308416)*g^2*s1^2 + 45121536*g^2*s1 + 141557760*w*g^2 + (-414720*w - 
            414720)*g*q*s1^3 + 3649536*g*q*s1^2 + 35389440*w*g*q*s1 + (-28311552*w - 
            28311552)*g*q + (-248832*w - 248832)*g*s1^3 + 1658880*g*s1^2 + 
            21233664*w*g*s1 + (28311552*w + 28311552)*g - 82944*q*s1^3 + 
            663552*w*q*s1^2 + (3538944*w + 3538944)*q*s1 + 82944*s1^3 + 2875392*w*s1^2
            + (-3538944*w - 3538944)*s1)/(g^6 - 12*w*g^5 + (-60*w - 60)*g^4 - 
            160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64))/(f^6 + (-12*g^2 - 24*w*g 
            + (12*w + 12))/(g^2 - 4*w*g - 4*w - 4)*f^5 + (60*g^4 + 132*w*g^3 + 
            (-360*w - 360)*g^2 + 240*g - 48*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 -
            32*g + 16*w)*f^4 + (-160*g^6 - 96*w*g^5 + (672*w + 672)*g^4 - 2336*g^3
            - 1536*w*g^2 + (-768*w - 768)*g + 704)/(g^6 - 12*w*g^5 + (-60*w - 
            60)*g^4 - 160*g^3 + 240*w*g^2 + (192*w + 192)*g + 64)*f^3 + (240*g^5 +
            768*w*g^4 + (-1968*w - 1968)*g^3 + 2400*g^2 + 768*w*g + (192*w + 
            192))/(g^5 - 10*w*g^4 + (-40*w - 40)*g^3 - 80*g^2 + 80*w*g + (32*w + 
            32))*f^2 + (-192*g^4 - 768*w*g^3 + (1152*w + 1152)*g^2 - 768*g - 
            192*w)/(g^4 - 8*w*g^3 + (-24*w - 24)*g^2 - 32*g + 16*w)*f + (64*g^3 + 
            192*w*g^2 + (-192*w - 192)*g + 64)/(g^3 - 6*w*g^2 + (-12*w - 12)*g - 
            8))
    ],
    [
        (3*g^6 + 72*g^3*q + 60*g^3 + 72*q - 24)*f^6 + (-72*g^6 + 576*g^3*q - 
            1440*g^3 + 576*q + 576)*f^3*r + (60*g^6 + 1440*g^3*q + 1200*g^3 + 
            1440*q - 480)*f^3 + (-72*g^6 + 576*g^3*q - 1440*g^3 + 576*q + 576)*r +
            -24*g^6 - 576*g^3*q - 480*g^3 - 576*q + 192,
        (-648*w*g^4*q*s1 + 5184*w*g*q*s1)*f^4*r + (5184*w*g^4*q*s1 - 
            41472*w*g*q*s1)*f*r + -216*s1^3
    ],
    [
        (3*g^6 - 72*g^3*q + 60*g^3 - 72*q - 24)*f^6 + (72*g^6 + 576*g^3*q + 
            1440*g^3 + 576*q - 576)*f^3*r + (60*g^6 - 1440*g^3*q + 1200*g^3 - 
            1440*q - 480)*f^3 + (72*g^6 + 576*g^3*q + 1440*g^3 + 576*q - 576)*r + 
            -24*g^6 + 576*g^3*q - 480*g^3 + 576*q + 192,
        (-648*w*g^4*q*s1 + 5184*w*g*q*s1)*f^4*r + (5184*w*g^4*q*s1 - 
            41472*w*g*q*s1)*f*r + -216*s1^3
    ],
    [
        ((3*g^6 + 36*w*g^5 + (-108*w - 108)*g^4 + 24*g^3 + 144*w*g^2 + 48)*f^12 + 
            (18*w*g^9 + 972*g^7 + 1188*w*g^6 + 3888*g^4 + 864*w*g^3 + 1152*w)/(g^3
            - 3*w*g^2 + 4)*f^11 + (36*w*g^6*q + (-288*w - 288)*g^5*q + 576*g^4*q +
            1008*w*g^3*q + (-288*w - 288)*g^2*q + 576*g*q)/(g^2 - w*g + (2*w + 
            2))*f^10*r + ((81*w + 81)*g^12 + 972*g^11 + 8748*w*g^10 + (-7452*w - 
            7452)*g^9 + 64152*g^8 + 69984*w*g^7 + (-27216*w - 27216)*g^6 + 
            46656*g^5 + 139968*w*g^4 + (20736*w + 20736)*g^3 + 62208*g^2 + 
            (20736*w + 20736))/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 
            + 16)*f^10 + ((-108*w - 108)*g^9*q + 1512*g^8*q + 6912*w*g^7*q + 
            (-13824*w - 13824)*g^6*q + 22464*g^5*q + 13824*w*g^4*q + (-22464*w - 
            22464)*g^3*q + 3456*g^2*q + 6912*w*g*q)/(g^5 - 4*w*g^4 + (-w - 1)*g^3 
            + 10*g^2 - 4*w*g + (8*w + 8))*f^9*r + (-276*g^8 - 3036*w*g^7 + (6072*w
            + 6072)*g^6 + 14352*g^5 + 8832*w*g^4 + (-36*w + 36)*g^3*q*s1 + 
            (-17664*w - 17664)*g^3 + (144*w + 72)*g^2*q*s1 + 22080*g^2 + (-144*w - 
            288)*g*q*s1 + 4416*w*g - 8832*w - 8832)/(g^2 - w*g + (2*w + 2))*f^9 + 
            (-648*g^4*q + 5184*g*q)*f^8*r + (1188*w*g^11 + (1188*w + 1188)*g^10 + 
            61776*g^9 + 14256*w*g^8 + (206712*w + 206712)*g^7 + (648*w + 
            324)*g^6*q*s1 + 99792*g^6 + (-2592*w - 5184)*g^5*q*s1 - 199584*w*g^5 + 
            (-5184*w + 5184)*g^4*q*s1 + (570240*w + 570240)*g^4 + (18144*w + 
            9072)*g^3*q*s1 - 114048*g^3 + (-2592*w - 5184)*g^2*q*s1 + 76032*w*g^2 + 
            (-5184*w + 5184)*g*q*s1 + (76032*w + 76032)*g - 152064)/(g^5 - 4*w*g^4 
            + (-w - 1)*g^3 + 10*g^2 - 4*w*g + (8*w + 8))*f^8 + ((-36*w + 36)*g^6*s1
            + (864*w + 432)*g^5*s1 + (-1296*w - 2592)*g^4*s1 + (-288*w + 288)*g^3*s1 
            + (3456*w + 1728)*g^2*s1 + (-576*w + 576)*s1)/(g^3 - 3*w*g^2 + 4)*f^7*r 
            + ((648*w + 648)*g^12 + 7776*g^11 + 69984*w*g^10 + (-59616*w - 
            59616)*g^9 + 513216*g^8 + 559872*w*g^7 + (-217728*w - 217728)*g^6 + 
            373248*g^5 + 1119744*w*g^4 + (165888*w + 165888)*g^3 + 497664*g^2 + 
            (165888*w + 165888))/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 
            24*w*g^2 + 16)*f^7 + ((432*w + 432)*g^10*q - 5184*g^9*q + (-216*w - 
            108)*g^9*s1 - 15552*w*g^8*q + (-1944*w - 3888)*g^8*s1 + 20736*g^6*q + 
            (20736*w + 10368)*g^6*s1 + 124416*w*g^5*q + (-15552*w - 31104)*g^5*s1 + 
            (-20736*w - 20736)*g^4*q + 165888*g^3*q + (-10368*w - 5184)*g^3*s1 + 
            (-31104*w - 62208)*g^2*s1 + (-55296*w - 55296)*g*q + (-13824*w - 
            6912)*s1)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 
            16)*f^6*r + (-1008*g^9 - 9072*w*g^8 + 96768*g^6 - 72576*w*g^5 + 
            (3456*w - 3456)*g^4*q*s1 - 36*g^3*s1^2 - 48384*g^3 - 216*w*g^2*s1^2 - 
            145152*w*g^2 + (-27648*w + 27648)*g*q*s1 - 144*s1^2 - 64512)/(g^3 - 
            3*w*g^2 + 4)*f^6 + (5184*g^4*q - 41472*g*q)*f^5*r + (864*w*g^12 + 
            (2592*w + 2592)*g^11 + 46656*g^10 - 79488*w*g^9 + (171072*w + 
            171072)*g^8 + (5184*w + 2592)*g^7*q*s1 + 373248*g^7 + (-15552*w - 
            31104)*g^6*q*s1 - 108*w*g^6*s1^2 - 290304*w*g^6 + (1296*w + 
            1296)*g^5*s1^2 + (124416*w + 124416)*g^5 + (-20736*w - 10368)*g^4*q*s1 -
            3888*g^4*s1^2 + 746496*g^4 + (124416*w + 248832)*g^3*q*s1 - 
            864*w*g^3*s1^2 + 221184*w*g^3 + (5184*w + 5184)*g^2*s1^2 + (165888*w + 
            165888)*g^2 + (-165888*w - 82944)*g*q*s1 - 1728*w*s1^2 + 221184*w)/(g^6 
            - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^5 + 
            (-1728*w*g^9*q + (8640*w + 8640)*g^8*q + (144*w - 144)*g^8*s1 + 
            13824*g^7*q + (-3168*w - 1584)*g^7*s1 + 27648*w*g^6*q + (3168*w + 
            6336)*g^6*s1 + (-76032*w - 76032)*g^5*q + (-7488*w + 7488)*g^5*s1 - 
            96768*g^4*q + (9216*w + 4608)*g^4*s1 - 648*w*g^3*q*s1^2 - 110592*w*g^3*q
            + (-9216*w - 18432)*g^3*s1 + (1296*w + 1296)*g^2*q*s1^2 + (55296*w + 
            55296)*g^2*q + (-11520*w + 11520)*g^2*s1 - 2592*g*q*s1^2 - 110592*g*q + 
            (4608*w + 2304)*g*s1 + (-4608*w - 9216)*s1)/(g^5 - 4*w*g^4 + (-w - 
            1)*g^3 + 10*g^2 - 4*w*g + (8*w + 8))*f^4*r + ((1296*w + 1296)*g^12 + 
            15552*g^11 + 139968*w*g^10 + (-119232*w - 119232)*g^9 + 1026432*g^8 + 
            1119744*w*g^7 + (-648*w - 648)*g^6*s1^2 + (-435456*w - 435456)*g^6 - 
            3888*g^5*s1^2 + 746496*g^5 + 5832*w*g^4*s1^2 + 2239488*w*g^4 + (-5184*w 
            - 5184)*g^3*s1^2 + (331776*w + 331776)*g^3 - 15552*g^2*s1^2 + 995328*g^2
            + (-10368*w - 10368)*s1^2 + (331776*w + 331776))/(g^6 - 6*w*g^5 + (-9*w
            - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^4 + ((3456*w + 3456)*g^10*q - 
            41472*g^9*q + (1728*w + 864)*g^9*s1 - 124416*w*g^8*q + (15552*w + 
            31104)*g^8*s1 + 165888*g^6*q + (-165888*w - 82944)*g^6*s1 + 
            995328*w*g^5*q + (124416*w + 248832)*g^5*s1 + (-165888*w - 
            165888)*g^4*q + 1327104*g^3*q + (82944*w + 41472)*g^3*s1 + (248832*w + 
            497664)*g^2*s1 + (-442368*w - 442368)*g*q + (110592*w + 55296)*s1)/(g^6 
            - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^3*r + (768*g^9 +
            6912*w*g^8 - 73728*g^6 + 55296*w*g^5 + (-1728*w + 1728)*g^4*q*s1 - 
            288*g^3*s1^2 + 36864*g^3 - 1728*w*g^2*s1^2 + 110592*w*g^2 + (13824*w - 
            13824)*g*q*s1 - 1152*s1^2 + 49152)/(g^3 - 3*w*g^2 + 4)*f^3 + 
            (1152*w*g^12 + (3456*w + 3456)*g^11 + 62208*g^10 - 105984*w*g^9 + 
            (228096*w + 228096)*g^8 + (10368*w + 5184)*g^7*q*s1 + 497664*g^7 + 
            (-31104*w - 62208)*g^6*q*s1 - 432*w*g^6*s1^2 - 387072*w*g^6 + (5184*w + 
            5184)*g^5*s1^2 + (165888*w + 165888)*g^5 + (-41472*w - 20736)*g^4*q*s1 -
            15552*g^4*s1^2 + 995328*g^4 + (248832*w + 497664)*g^3*q*s1 - 
            3456*w*g^3*s1^2 + 294912*w*g^3 + (20736*w + 20736)*g^2*s1^2 + (221184*w 
            + 221184)*g^2 + (-331776*w - 165888)*g*q*s1 - 6912*w*s1^2 + 
            294912*w)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^2
            + (-4608*w*g^9*q + (23040*w + 23040)*g^8*q + (1152*w - 1152)*g^8*s1 + 
            36864*g^7*q + (-25344*w - 12672)*g^7*s1 + 73728*w*g^6*q + (25344*w + 
            50688)*g^6*s1 + (-202752*w - 202752)*g^5*q + (-59904*w + 59904)*g^5*s1 -
            258048*g^4*q + (73728*w + 36864)*g^4*s1 + 5184*w*g^3*q*s1^2 - 
            294912*w*g^3*q + (-73728*w - 147456)*g^3*s1 + (-10368*w - 
            10368)*g^2*q*s1^2 + (147456*w + 147456)*g^2*q + (-92160*w + 
            92160)*g^2*s1 + 20736*g*q*s1^2 - 294912*g*q + (36864*w + 18432)*g*s1 + 
            (-36864*w - 73728)*s1)/(g^5 - 4*w*g^4 + (-w - 1)*g^3 + 10*g^2 - 4*w*g +
            (8*w + 8))*f*r + (768*g^9 + 6912*w*g^8 - 73728*g^6 + 55296*w*g^5 + 
            (-2304*w + 2304)*g^4*q*s1 - 576*g^3*s1^2 + 36864*g^3 - 3456*w*g^2*s1^2 + 
            110592*w*g^2 + (18432*w - 18432)*g*q*s1 - 2304*s1^2 + 49152)/(g^3 - 
            3*w*g^2 + 4))/(f^6 + (-6*w*g^3 + (36*w + 36)*g^2 - 24*w)/(g^3 - 
            3*w*g^2 + 4)*f^5 + ((-9*w - 9)*g^6 + 108*g^5 + 324*w*g^4 + (-72*w - 
            72)*g^3 + 432*g^2 - 144*w - 144)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 
            8*g^3 - 24*w*g^2 + 16)*f^4 + 8*f^3 + (-24*w*g^3 + (144*w + 144)*g^2 - 
            96*w)/(g^3 - 3*w*g^2 + 4)*f^2 + 16),
        ((108*w*g^8 + (-324*w - 324)*g^7 + 972*g^6 + 864*w*g^5 + (-1296*w - 
            1296)*g^4 + 1728*w*g^2)*f^18 + (108*w*g^12 + (-648*w - 648)*g^11 + 
            5832*g^10 + 42552*w*g^9 + (-42768*w - 42768)*g^8 + 46656*g^7 + 
            173664*w*g^6 + (-31104*w - 31104)*g^5 + 93312*g^4 + 27648*w*g^3 + 
            (-41472*w - 41472)*g^2 + 27648*w)/(g^3 - 3*w*g^2 + 4)*f^17 + 
            (108*w*g^9*q + (-1512*w - 1512)*g^8*q + 6912*g^7*q + 13824*w*g^6*q + 
            (-22464*w - 22464)*g^5*q + 13824*g^4*q + 22464*w*g^3*q + (-3456*w - 
            3456)*g^2*q + 6912*g*q)/(g^2 - w*g + (2*w + 2))*f^16*r + ((648*w + 
            648)*g^15 + 972*g^14 + 72900*w*g^13 + (-240732*w - 240732)*g^12 + 
            225504*g^11 + 2449440*w*g^10 + (-1925856*w - 1925856)*g^9 + 933120*g^8
            + 3499200*w*g^7 + (-3644352*w - 3644352)*g^6 + 248832*g^5 + 
            4665600*w*g^4 + (829440*w + 829440)*g^3 + 248832*g^2 + (663552*w + 
            663552))/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^16
            + ((-648*w - 648)*g^12*q + 1296*g^11*q + 37584*w*g^10*q + (-112752*w -
            112752)*g^9*q + 225504*g^8*q + 311040*w*g^7*q + (-311040*w - 
            311040)*g^6*q + 622080*g^5*q + 124416*w*g^4*q + (-41472*w - 
            41472)*g^3*q + 82944*g^2*q + 165888*w*g*q)/(g^5 - 4*w*g^4 + (-w - 
            1)*g^3 + 10*g^2 - 4*w*g + (8*w + 8))*f^15*r + (972*g^18 + 14256*w*g^17
            + (-19440*w - 19440)*g^16 + 256608*g^15 + 2734560*w*g^14 + (-108*w + 
            108)*g^13*q*s1 + (-8289216*w - 8289216)*g^13 + 2402784*g^12 + (2916*w +
            5832)*g^11*q*s1 + 21876480*w*g^11 + (-6264*w + 6264)*g^10*q*s1 + 
            (-33778944*w - 33778944)*g^10 + 12441600*g^9 + (-11664*w - 
            23328)*g^8*q*s1 + 48314880*w*g^8 + (51840*w - 51840)*g^7*q*s1 + 
            (-4976640*w - 4976640)*g^7 + 18662400*g^6 + (-93312*w - 
            186624)*g^5*q*s1 + 18247680*w*g^5 + (34560*w - 34560)*g^4*q*s1 + 
            (-4976640*w - 4976640)*g^4 + 5971968*g^3 + 14598144*w*g^2 + (55296*w -
            55296)*g*q*s1 + 3981312)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 
            72*w*g^5 + (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^15 + 
            (-2916*g^15*q + 29160*w*g^14*q + (-373248*w - 373248)*g^13*q + 
            1038096*g^12*q + 4105728*w*g^11*q + (-8211456*w - 8211456)*g^10*q + 
            15256512*g^9*q + 13716864*w*g^8*q + (-12317184*w - 12317184)*g^7*q + 
            16049664*g^6*q + 20901888*w*g^5*q + (-1492992*w - 1492992)*g^4*q + 
            8211456*g^3*q - 1492992*w*g^2*q + (2985984*w + 2985984)*g*q)/(g^8 - 
            7*w*g^7 + (-13*w - 13)*g^6 + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 
            64*g^2 - 16*w*g + (32*w + 32))*f^14*r + (-756*w*g^14 + (161244*w + 
            161244)*g^13 - 1294488*g^12 - 2767392*w*g^11 + (3226608*w + 
            3226608)*g^10 + (2592*w + 1296)*g^9*q*s1 + 8126784*g^9 + (-18144*w - 
            36288)*g^8*q*s1 + 14826240*w*g^8 + (-82944*w + 82944)*g^7*q*s1 + 
            (-33773760*w - 33773760)*g^7 + (331776*w + 165888)*g^6*q*s1 + 
            20891520*g^6 + (-269568*w - 539136)*g^5*q*s1 + 38686464*w*g^5 + 
            (-165888*w + 165888)*g^4*q*s1 + (-36481536*w - 36481536)*g^4 + 
            (539136*w + 269568)*g^3*q*s1 + 10755072*g^3 + (-41472*w - 
            82944)*g^2*q*s1 + 20542464*w*g^2 + (-82944*w + 82944)*g*q*s1 + 
            (-193536*w - 193536)*g + 387072)/(g^5 - 4*w*g^4 + (-w - 1)*g^3 + 
            10*g^2 - 4*w*g + (8*w + 8))*f^14 + (-10800*w*g^10*q + (129600*w + 
            129600)*g^9*q + (-108*w + 108)*g^9*s1 - 388800*g^8*q + (3888*w + 
            1944)*g^8*s1 + (-11664*w - 23328)*g^7*s1 + (-518400*w - 518400)*g^6*q + 
            (-24624*w + 24624)*g^6*s1 + 3110400*g^5*q + (31104*w + 15552)*g^5*s1 + 
            518400*w*g^4*q + (-46656*w - 93312)*g^4*s1 + (-4147200*w - 
            4147200)*g^3*q + (-5184*w + 5184)*g^3*s1 + (62208*w + 31104)*g^2*s1 + 
            1382400*w*g*q + (-6912*w + 6912)*s1)/(g^3 - 3*w*g^2 + 4)*f^13*r + 
            ((-7128*w - 7128)*g^17 + 218376*g^16 + 2501280*w*g^15 + (-13291776*w -
            13291776)*g^14 + 30351024*g^13 + (-972*w - 1944)*g^12*q*s1 + 
            6814368*w*g^12 + (-71928*w + 71928)*g^11*q*s1 + (64862208*w + 
            64862208)*g^11 + (812592*w + 406296)*g^10*q*s1 - 99584640*g^10 + 
            (-1498824*w - 2997648)*g^9*q*s1 - 348655104*w*g^9 + (-2997648*w + 
            2997648)*g^8*q*s1 + (298515456*w + 298515456)*g^8 + (9891072*w + 
            4945536)*g^7*q*s1 - 471432960*g^7 + (-4385664*w - 8771328)*g^6*q*s1 - 
            414346752*w*g^6 + (-5412096*w + 5412096)*g^5*q*s1 + (281760768*w + 
            281760768)*g^5 + (4852224*w + 2426112)*g^4*q*s1 - 302247936*g^4 + 
            (-4541184*w - 9082368)*g^3*q*s1 - 75976704*w*g^3 + (-124416*w + 
            124416)*g^2*q*s1 + (108158976*w + 108158976)*g^2 + (497664*w + 
            248832)*g*q*s1 - 7299072*g - 14598144*w)/(g^8 - 7*w*g^7 + (-13*w - 
            13)*g^6 + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 64*g^2 - 16*w*g + (32*w
            + 32))*f^13 + ((-37584*w - 37584)*g^13*q + 2029536*w*g^11*q + 
            (-11664*w - 23328)*g^11*s1 + (-2179872*w - 2179872)*g^10*q + (-104976*w
            + 104976)*g^10*s1 + (629856*w + 314928)*g^9*s1 - 8118144*w*g^8*q + 
            (-769824*w - 1539648)*g^8*s1 + (18040320*w + 18040320)*g^7*q + 
            (-839808*w + 839808)*g^7*s1 + (2519424*w + 1259712)*g^6*s1 - 
            64945152*w*g^5*q + (-559872*w - 1119744)*g^5*s1 + (12026880*w + 
            12026880)*g^4*q + (-1679616*w + 1679616)*g^4*s1 + (-746496*w - 
            1492992)*g^2*s1 + (19243008*w + 19243008)*g*q)/(g^6 - 6*w*g^5 + (-9*w -
            9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^12*r + (-14580*g^18 + 480816*w*g^17 
            + (4459536*w + 4459536)*g^16 + 2402784*g^15 - 45880992*w*g^14 + 
            (27000*w - 27000)*g^13*q*s1 + (78490944*w + 78490944)*g^13 - 
            108*g^12*s1^2 - 129820320*g^12 + (-729000*w - 1458000)*g^11*q*s1 - 
            648*w*g^11*s1^2 - 367047936*w*g^11 + (1566000*w - 1566000)*g^10*q*s1 + 
            (-2916*w - 2916)*g^10*s1^2 + (456668928*w + 456668928)*g^10 + 
            9936*g^9*s1^2 + 113467392*g^9 + (2916000*w + 5832000)*g^8*q*s1 - 
            42768*w*g^8*s1^2 - 580234752*w*g^8 + (-12960000*w + 12960000)*g^7*q*s1 +
            (-23328*w - 23328)*g^7*s1^2 + (1141641216*w + 1141641216)*g^7 + 
            36288*g^6*s1^2 + 120185856*g^6 + (23328000*w + 46656000)*g^5*q*s1 - 
            31104*w*g^5*s1^2 + 615444480*w*g^5 + (-8640000*w + 8640000)*g^4*q*s1 + 
            (-46656*w - 46656)*g^4*s1^2 + (1141641216*w + 1141641216)*g^4 - 
            27648*g^3*s1^2 - 89579520*g^3 - 41472*w*g^2*s1^2 + 492355584*w*g^2 + 
            (-13824000*w + 13824000)*g*q*s1 - 27648*s1^2 - 59719680)/(g^9 - 9*w*g^8 
            + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + (-108*w - 108)*g^4 + 48*g^3 -
            144*w*g^2 + 64)*f^12 + ((2916*w + 5832)*g^15*s1 + (524880*w + 
            262440)*g^13*s1 + (-729000*w - 1458000)*g^12*s1 + (17635968*w + 
            8817984)*g^10*s1 + (-5832000*w - 11664000)*g^9*s1 + (25194240*w + 
            12597120)*g^7*s1 + (-10730880*w - 21461760)*g^6*s1 + (33592320*w + 
            16796160)*g^4*s1 + (3732480*w + 7464960)*g^3*s1 + (2985984*w + 
            5971968)*s1)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^11*r + (-6048*w*g^15 +
            (1277856*w + 1277856)*g^14 - 7776000*g^13 - 1427328*w*g^12 + 
            (-18465408*w - 18465408)*g^11 + (-28512*w - 14256)*g^10*q*s1 + 
            116640000*g^10 + (171072*w + 342144)*g^9*q*s1 - 648*w*g^9*s1^2 - 
            11418624*w*g^9 + (513216*w - 513216)*g^8*q*s1 + (46656*w + 
            46656)*g^8*s1^2 + (-32970240*w - 32970240)*g^8 - 174960*g^7*s1^2 - 
            373248000*g^7 + (-684288*w - 1368576)*g^6*q*s1 - 462672*w*g^6*s1^2 - 
            24772608*w*g^6 + (-4105728*w + 4105728)*g^5*q*s1 + (373248*w + 
            373248)*g^5*s1^2 + (327131136*w + 327131136)*g^5 + (1368576*w + 
            684288)*g^4*q*s1 - 699840*g^4*s1^2 - 497664000*g^4 + (-5474304*w - 
            10948608)*g^3*q*s1 - 31104*w*g^3*s1^2 - 7741440*w*g^3 + (746496*w + 
            746496)*g^2*s1^2 + (327131136*w + 327131136)*g^2 + (3649536*w + 
            1824768)*g*q*s1 - 41472*w*s1^2 - 6193152*w)/(g^6 - 6*w*g^5 + (-9*w - 
            9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^11 + (43200*w*g^12*q + (-475200*w - 
            475200)*g^11*q + (-6264*w + 6264)*g^11*s1 + 950400*g^10*q + (-206928*w 
            - 103464)*g^10*s1 - 2592000*w*g^9*q + (-131328*w - 262656)*g^9*s1 + 
            (5184000*w + 5184000)*g^8*q + (313632*w - 313632)*g^8*s1 - 
            10368000*g^7*q + (-819072*w - 409536)*g^7*s1 - 3888*w*g^6*q*s1^2 + 
            14515200*w*g^6*q + (-1886976*w - 3773952)*g^6*s1 + (31104*w + 
            31104)*g^5*q*s1^2 + (-10368000*w - 10368000)*g^5*q + (-1669248*w + 
            1669248)*g^5*s1 - 62208*g^4*q*s1^2 + 20736000*g^4*q + (-4458240*w - 
            2229120)*g^4*s1 - 108864*w*g^3*q*s1^2 + 27648000*w*g^3*q + (-953856*w - 
            1907712)*g^3*s1 + (31104*w + 31104)*g^2*q*s1^2 + (-5529600*w - 
            5529600)*g^2*q + (-3511296*w + 3511296)*g^2*s1 - 62208*g*q*s1^2 + 
            11059200*g*q + (-801792*w - 400896)*g*s1 + (801792*w + 1603584)*s1)/(g^5
            - 4*w*g^4 + (-w - 1)*g^3 + 10*g^2 - 4*w*g + (8*w + 8))*f^10*r + 
            ((-7776*w - 7776)*g^18 + 909792*g^17 + 10497600*w*g^16 + (-33778944*w 
            - 33778944)*g^15 - 699840*g^14 + (-221616*w - 443232)*g^13*q*s1 - 
            149485824*w*g^13 + (1049760*w - 1049760)*g^12*q*s1 + (-2916*w - 
            2916)*g^12*s1^2 + (456668928*w + 456668928)*g^12 + (17635968*w + 
            8817984)*g^11*q*s1 - 34992*g^11*s1^2 - 5598720*g^11 + (-3405888*w - 
            6811776)*g^10*q*s1 - 314928*w*g^10*s1^2 - 262020096*w*g^10 + (268272*w +
            268272)*g^9*s1^2 + (-1622384640*w - 1622384640)*g^9 + (-70543872*w - 
            35271936)*g^8*q*s1 - 2309472*g^8*s1^2 + 279936000*g^8 + (30792960*w + 
            61585920)*g^7*q*s1 - 2519424*w*g^7*s1^2 + 2687385600*w*g^7 + 
            (-50388480*w + 50388480)*g^6*q*s1 + (979776*w + 979776)*g^6*s1^2 + 
            (-2179768320*w - 2179768320)*g^6 + (-564350976*w - 282175488)*g^5*q*s1 
            - 1679616*g^5*s1^2 + 1164533760*g^5 + (70917120*w + 141834240)*g^4*q*s1 
            - 5038848*w*g^4*s1^2 + 2687385600*w*g^4 + (-134369280*w + 
            134369280)*g^3*q*s1 + (-746496*w - 746496)*g^3*s1^2 + (-47775744*w - 
            47775744)*g^3 - 2239488*g^2*s1^2 + 931627008*g^2 + (113467392*w + 
            226934784)*g*q*s1 + (-746496*w - 746496)*s1^2 - 31850496*w - 
            31850496)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^10 + ((311040*w + 
            311040)*g^15*q + 311040*g^14*q - 16174080*w*g^13*q + (1244160*w + 
            1244160)*g^12*q + 51632640*g^11*q + 103265280*w*g^10*q + (11664*w + 
            11664)*g^9*q*s1^2 + (-82114560*w - 82114560)*g^9*q - 163296*g^8*q*s1^2 -
            283668480*g^8*q - 746496*w*g^7*q*s1^2 + 238878720*w*g^7*q + (1492992*w 
            + 1492992)*g^6*q*s1^2 + (437944320*w + 437944320)*g^6*q - 
            2426112*g^5*q*s1^2 - 1174487040*g^5*q - 1492992*w*g^4*q*s1^2 - 
            199065600*w*g^4*q + (2426112*w + 2426112)*g^3*q*s1^2 + (-159252480*w - 
            159252480)*g^3*q - 373248*g^2*q*s1^2 - 159252480*g^2*q - 
            746496*w*g*q*s1^2 - 318504960*w*g*q)/(g^8 - 7*w*g^7 + (-13*w - 13)*g^6 
            + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 64*g^2 - 16*w*g + (32*w + 
            32))*f^9*r + (46656*g^18 + 698112*w*g^17 + (-850176*w - 850176)*g^16 +
            12441600*g^15 + 131162112*w*g^14 + (216000*w - 216000)*g^13*q*s1 + 
            (-398794752*w - 398794752)*g^13 + 9936*g^12*s1^2 + 113467392*g^12 + 
            (-5832000*w - 11664000)*g^11*q*s1 + 59616*w*g^11*s1^2 + 
            1049296896*w*g^11 + (12528000*w - 12528000)*g^10*q*s1 + (268272*w + 
            268272)*g^10*s1^2 + (-1622384640*w - 1622384640)*g^10 - 914112*g^9*s1^2 
            + 603168768*g^9 + (23328000*w + 46656000)*g^8*q*s1 + 3934656*w*g^8*s1^2 
            + 2321989632*w*g^8 + (648*w - 648)*g^7*q*s1^3 + (-103680000*w + 
            103680000)*g^7*q*s1 + (2146176*w + 2146176)*g^7*s1^2 + (-217645056*w - 
            217645056)*g^7 + (3888*w + 1944)*g^6*q*s1^3 - 3338496*g^6*s1^2 + 
            903757824*g^6 + (186624000*w + 373248000)*g^5*q*s1 + 2861568*w*g^5*s1^2 
            + 893583360*w*g^5 + (-2592*w + 2592)*g^4*q*s1^3 + (-69120000*w + 
            69120000)*g^4*q*s1 + (4292352*w + 4292352)*g^4*s1^2 + (-217645056*w - 
            217645056)*g^4 + (-31104*w - 15552)*g^3*q*s1^3 + 2543616*g^3*s1^2 + 
            286654464*g^3 + 3815424*w*g^2*s1^2 + 714866688*w*g^2 + (-20736*w + 
            20736)*g*q*s1^3 + (-110592000*w + 110592000)*g*q*s1 + 2543616*s1^2 + 
            191102976)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^9 + (139968*g^16*q - 
            1679616*w*g^15*q + (-11664*w - 23328)*g^15*s1 + (15116544*w + 
            15116544)*g^14*q - 13996800*g^13*q + (-2099520*w - 1049760)*g^13*s1 - 
            97417728*w*g^12*q + (2916000*w + 5832000)*g^12*s1 + 69984*g^10*q*s1^2 + 
            55987200*g^10*q + (-70543872*w - 35271936)*g^10*s1 - 419904*w*g^9*q*s1^2
            + 806215680*w*g^9*q + (23328000*w + 46656000)*g^9*s1 + (-629856*w - 
            629856)*g^8*q*s1^2 + (-725594112*w - 725594112)*g^8*q + 412065792*g^7*q
            + (-100776960*w - 50388480)*g^7*s1 + 1679616*w*g^6*q*s1^2 + 
            537477120*w*g^6*q + (42923520*w + 85847040)*g^6*s1 + (5038848*w + 
            5038848)*g^5*q*s1^2 + (-1934917632*w - 1934917632)*g^5*q - 
            3359232*g^4*q*s1^2 - 250822656*g^4*q + (-134369280*w - 67184640)*g^4*s1 
            + 13436928*w*g^3*q*s1^2 + 859963392*w*g^3*q + (-14929920*w - 
            29859840)*g^3*s1 - 8957952*g*q*s1^2 - 286654464*g*q + (-11943936*w - 
            23887872)*s1)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^8*r + (22464*w*g^17 + 
            (2474496*w + 2474496)*g^16 - 11900736*g^15 + 24513408*w*g^14 + 
            (-33910272*w - 33910272)*g^13 + (-31104*w - 15552)*g^12*q*s1 + 
            193418496*g^12 + (171072*w + 342144)*g^11*q*s1 - 42768*w*g^11*s1^2 - 
            193397760*w*g^11 + (342144*w - 342144)*g^10*q*s1 + (-742608*w - 
            742608)*g^10*s1^2 + (507727872*w + 507727872)*g^10 + (1866240*w + 
            933120)*g^9*q*s1 - 824256*g^9*s1^2 - 735519744*g^9 + (-1866240*w - 
            3732480)*g^8*q*s1 + 2286144*w*g^8*s1^2 + 850950144*w*g^8 + (-3732480*w +
            3732480)*g^7*q*s1 + (-2542752*w - 2542752)*g^7*s1^2 + (-653819904*w - 
            653819904)*g^7 + (-11664*w - 5832)*g^6*q*s1^3 + (-10450944*w - 
            5225472)*g^6*q*s1 - 13390272*g^6*s1^2 - 472006656*g^6 + (46656*w + 
            93312)*g^5*q*s1^3 + (3732480*w + 7464960)*g^5*q*s1 - 12410496*w*g^5*s1^2 
            + 2199896064*w*g^5 + (93312*w - 93312)*g^4*q*s1^3 + (7464960*w - 
            7464960)*g^4*q*s1 + (-14929920*w - 14929920)*g^4*s1^2 + (-1174929408*w -
            1174929408)*g^4 + (-326592*w - 163296)*g^3*q*s1^3 + (-19906560*w - 
            9953280)*g^3*q*s1 - 7091712*g^3*s1^2 + 570212352*g^3 + (46656*w + 
            93312)*g^2*q*s1^3 + (1990656*w + 3981312)*g^2*q*s1 - 25132032*w*g^2*s1^2 
            + 1278443520*w*g^2 + (93312*w - 93312)*g*q*s1^3 + (3981312*w - 
            3981312)*g*q*s1 + (-2737152*w - 2737152)*g*s1^2 + (23003136*w + 
            23003136)*g + 5474304*s1^2 - 46006272)/(g^8 - 7*w*g^7 + (-13*w - 
            13)*g^6 + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 64*g^2 - 16*w*g + (32*w
            + 32))*f^8 + (317952*w*g^13*q + (-2861568*w - 2861568)*g^12*q + 
            (51840*w - 51840)*g^12*s1 + (1804032*w + 902016)*g^11*s1 - 
            33067008*w*g^10*q + (2799360*w + 5598720)*g^10*s1 + (-4769280*w + 
            4769280)*g^9*s1 + (-1866240*w - 933120)*g^8*s1 + 259448832*w*g^7*q + 
            (22394880*w + 44789760)*g^7*s1 + (137355264*w + 137355264)*g^6*q + 
            (648*w - 648)*g^6*s1^3 + (-17418240*w + 17418240)*g^6*s1 + (-15552*w - 
            7776)*g^5*s1^3 + (86593536*w + 43296768)*g^5*s1 - 101744640*w*g^4*q + 
            (23328*w + 46656)*g^4*s1^3 + (44789760*w + 89579520)*g^4*s1 + 
            (366280704*w + 366280704)*g^3*q + (5184*w - 5184)*g^3*s1^3 + 
            (13271040*w - 13271040)*g^3*s1 + (-62208*w - 31104)*g^2*s1^3 + 
            (115458048*w + 57729024)*g^2*s1 - 162791424*w*g*q + (10368*w - 
            10368)*s1^3 + (13271040*w - 13271040)*s1)/(g^6 - 6*w*g^5 + (-9*w - 
            9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f^7*r + ((165888*w + 165888)*g^18 + 
            746496*g^17 + 17915904*w*g^16 + (-4976640*w - 4976640)*g^15 - 
            126157824*g^14 + (-46656*w - 93312)*g^13*q*s1 + 528519168*w*g^13 + 
            (-3359232*w + 3359232)*g^12*q*s1 + (-23328*w - 23328)*g^12*s1^2 + 
            (1141641216*w + 1141641216)*g^12 + (25194240*w + 12597120)*g^11*q*s1 - 
            279936*g^11*s1^2 - 1009262592*g^11 + (-32939136*w - 65878272)*g^10*q*s1 
            - 2519424*w*g^10*s1^2 + 2687385600*w*g^10 + (2146176*w + 
            2146176)*g^9*s1^2 + (-217645056*w - 217645056)*g^9 + (-100776960*w - 
            50388480)*g^8*q*s1 - 18475776*g^8*s1^2 - 1779646464*g^8 + (264259584*w +
            528519168)*g^7*q*s1 - 20155392*w*g^7*s1^2 + 4586471424*w*g^7 + 
            (161243136*w - 161243136)*g^6*q*s1 + (7838208*w + 7838208)*g^6*s1^2 + 
            (63700992*w + 63700992)*g^6 + (-806215680*w - 403107840)*g^5*q*s1 - 
            13436928*g^5*s1^2 + 955514880*g^5 + (14929920*w + 29859840)*g^4*q*s1 - 
            40310784*w*g^4*s1^2 + 4586471424*w*g^4 + (429981696*w - 
            429981696)*g^3*q*s1 + (-5971968*w - 5971968)*g^3*s1^2 + (1019215872*w + 
            1019215872)*g^3 - 17915904*g^2*s1^2 + 764411904*g^2 + (23887872*w + 
            47775744)*g*q*s1 + (-5971968*w - 5971968)*s1^2 + (679477248*w + 
            679477248))/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^7 + ((207360*w + 
            207360)*g^16*q + 622080*g^15*q - 11197440*w*g^14*q + (559872*w + 
            1119744)*g^14*s1 + (-20736000*w - 20736000)*g^13*q + (3359232*w - 
            3359232)*g^13*s1 + 36080640*g^12*q + (-6158592*w - 12317184)*g^11*s1 + 
            (-46656*w - 46656)*g^10*q*s1^2 + (82944000*w + 82944000)*g^10*q + 
            (-50388480*w + 50388480)*g^10*s1 + 559872*g^9*q*s1^2 - 298598400*g^9*q +
            (3888*w + 1944)*g^9*s1^3 + 1679616*w*g^8*q*s1^2 + 537477120*w*g^8*q + 
            (34992*w + 69984)*g^8*s1^3 + (-6718464*w - 13436928)*g^8*s1 + 
            (610467840*w + 610467840)*g^7*q + (161243136*w - 161243136)*g^7*s1 - 
            2239488*g^6*q*s1^2 - 199065600*g^6*q + (-373248*w - 186624)*g^6*s1^3 - 
            13436928*w*g^5*q*s1^2 + 1433272320*w*g^5*q + (279936*w + 
            559872)*g^5*s1^3 + (143327232*w + 286654464)*g^5*s1 + (2239488*w + 
            2239488)*g^4*q*s1^2 + (-371589120*w - 371589120)*g^4*q + (214990848*w -
            214990848)*g^4*s1 - 17915904*g^3*q*s1^2 - 318504960*g^3*q + (186624*w + 
            93312)*g^3*s1^3 + (559872*w + 1119744)*g^2*s1^3 + (143327232*w + 
            286654464)*g^2*s1 + (5971968*w + 5971968)*g*q*s1^2 + (-424673280*w - 
            424673280)*g*q + (248832*w + 124416)*s1^3)/(g^9 - 9*w*g^8 + (-27*w - 
            27)*g^7 - 15*g^6 - 72*w*g^5 + (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 
            + 64)*f^6*r + (62208*g^18 + 1161216*w*g^17 + (248832*w + 248832)*g^16 
            + 18662400*g^15 + 173270016*w*g^14 + (397440*w - 397440)*g^13*q*s1 + 
            (-546932736*w - 546932736)*g^13 + 36288*g^12*s1^2 + 120185856*g^12 + 
            (-10730880*w - 21461760)*g^11*q*s1 + 217728*w*g^11*s1^2 + 
            1386160128*w*g^11 + (23051520*w - 23051520)*g^10*q*s1 + (979776*w + 
            979776)*g^10*s1^2 + (-2179768320*w - 2179768320)*g^10 - 3338496*g^9*s1^2
            + 903757824*g^9 + (42923520*w + 85847040)*g^8*q*s1 + 14370048*w*g^8*s1^2
            + 3143909376*w*g^8 + (-62208*w + 62208)*g^7*q*s1^3 + (-190771200*w + 
            190771200)*g^7*q*s1 + (7838208*w + 7838208)*g^7*s1^2 + (63700992*w + 
            63700992)*g^7 + (-373248*w - 186624)*g^6*q*s1^3 - 12192768*g^6*s1^2 + 
            1337720832*g^6 + (343388160*w + 686776320)*g^5*q*s1 + 
            10450944*w*g^5*s1^2 + 1486356480*w*g^5 + (248832*w - 248832)*g^4*q*s1^3 
            + (-127180800*w + 127180800)*g^4*q*s1 + (15676416*w + 15676416)*g^4*s1^2
            + (63700992*w + 63700992)*g^4 + (2985984*w + 1492992)*g^3*q*s1^3 + 
            9289728*g^3*s1^2 + 382205952*g^3 + 13934592*w*g^2*s1^2 + 
            1189085184*w*g^2 + (1990656*w - 1990656)*g*q*s1^3 + (-203489280*w + 
            203489280)*g*q*s1 + 9289728*s1^2 + 254803968)/(g^9 - 9*w*g^8 + (-27*w - 
            27)*g^7 - 15*g^6 - 72*w*g^5 + (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 
            + 64)*f^6 + (373248*g^16*q - 4478976*w*g^15*q + (-93312*w - 
            186624)*g^15*s1 + (40310784*w + 40310784)*g^14*q - 37324800*g^13*q + 
            (-16796160*w - 8398080)*g^13*s1 - 259780608*w*g^12*q + (23328000*w + 
            46656000)*g^12*s1 - 559872*g^10*q*s1^2 + 149299200*g^10*q + 
            (-564350976*w - 282175488)*g^10*s1 + 3359232*w*g^9*q*s1^2 + 
            2149908480*w*g^9*q + (186624000*w + 373248000)*g^9*s1 + (5038848*w + 
            5038848)*g^8*q*s1^2 + (-1934917632*w - 1934917632)*g^8*q + 
            1098842112*g^7*q + (-806215680*w - 403107840)*g^7*s1 - 
            13436928*w*g^6*q*s1^2 + 1433272320*w*g^6*q + (343388160*w + 
            686776320)*g^6*s1 + (-40310784*w - 40310784)*g^5*q*s1^2 + (-5159780352*w
            - 5159780352)*g^5*q + 26873856*g^4*q*s1^2 - 668860416*g^4*q + 
            (-1074954240*w - 537477120)*g^4*s1 - 107495424*w*g^3*q*s1^2 + 
            2293235712*w*g^3*q + (-119439360*w - 238878720)*g^3*s1 + 
            71663616*g*q*s1^2 - 764411904*g*q + (-95551488*w - 191102976)*s1)/(g^9 -
            9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + (-108*w - 108)*g^4 + 
            48*g^3 - 144*w*g^2 + 64)*f^5*r + (138240*w*g^17 + (-276480*w - 
            276480)*g^16 + 4285440*g^15 + 26818560*w*g^14 + (147916800*w + 
            147916800)*g^13 + (663552*w + 331776)*g^12*q*s1 - 34560000*g^12 + 
            (-3649536*w - 7299072)*g^11*q*s1 - 31104*w*g^11*s1^2 + 546324480*w*g^11 
            + (-7299072*w + 7299072)*g^10*q*s1 + (2208384*w + 2208384)*g^10*s1^2 + 
            (519782400*w + 519782400)*g^10 + (-39813120*w - 19906560)*g^9*q*s1 - 
            6096384*g^9*s1^2 + 124968960*g^9 + (39813120*w + 79626240)*g^8*q*s1 - 
            9331200*w*g^8*s1^2 + 1143521280*w*g^8 + (79626240*w - 79626240)*g^7*q*s1
            + (-21088512*w - 21088512)*g^7*s1^2 + (937820160*w + 937820160)*g^7 + 
            (-93312*w - 46656)*g^6*q*s1^3 + (222953472*w + 111476736)*g^6*q*s1 + 
            28740096*g^6*s1^2 - 920125440*g^6 + (373248*w + 746496)*g^5*q*s1^3 + 
            (-79626240*w - 159252480)*g^5*q*s1 + 67931136*w*g^5*s1^2 - 
            353894400*w*g^5 + (746496*w - 746496)*g^4*q*s1^3 + (-159252480*w + 
            159252480)*g^4*q*s1 + (-32845824*w - 32845824)*g^4*s1^2 + (707788800*w +
            707788800)*g^4 + (-2612736*w - 1306368)*g^3*q*s1^3 + (424673280*w + 
            212336640)*g^3*q*s1 + 38817792*g^3*s1^2 - 460062720*g^3 + (373248*w + 
            746496)*g^2*q*s1^3 + (-42467328*w - 84934656)*g^2*q*s1 + 
            69672960*w*g^2*s1^2 - 70778880*w*g^2 + (746496*w - 746496)*g*q*s1^3 + 
            (-84934656*w + 84934656)*g*q*s1 + (-1990656*w - 1990656)*g*s1^2 + 
            (141557760*w + 141557760)*g + 3981312*s1^2 - 283115520)/(g^8 - 7*w*g^7 
            + (-13*w - 13)*g^6 + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 64*g^2 - 
            16*w*g + (32*w + 32))*f^5 + (-193536*w*g^13*q + (1741824*w + 
            1741824)*g^12*q + (34560*w - 34560)*g^12*s1 + (-1036800*w - 
            518400)*g^11*s1 + 20127744*w*g^10*q + (1866240*w + 3732480)*g^10*s1 + 
            (-3179520*w + 3179520)*g^9*s1 + (32348160*w + 16174080)*g^8*s1 + 
            186624*w*g^7*q*s1^2 - 157925376*w*g^7*q + (14929920*w + 29859840)*g^7*s1
            + (-1119744*w - 1119744)*g^6*q*s1^2 + (-83607552*w - 83607552)*g^6*q + 
            (-2592*w + 2592)*g^6*s1^3 + (-11612160*w + 11612160)*g^6*s1 + (62208*w +
            31104)*g^5*s1^3 + (-49766400*w - 24883200)*g^5*s1 - 746496*w*g^4*q*s1^2 +
            61931520*w*g^4*q + (-93312*w - 186624)*g^4*s1^3 + (29859840*w + 
            59719680)*g^4*s1 + (8957952*w + 8957952)*g^3*q*s1^2 + (-222953472*w - 
            222953472)*g^3*q + (-20736*w + 20736)*g^3*s1^3 + (8847360*w - 
            8847360)*g^3*s1 + (248832*w + 124416)*g^2*s1^3 + (-66355200*w - 
            33177600)*g^2*s1 - 5971968*w*g*q*s1^2 + 99090432*w*g*q + (-41472*w + 
            41472)*s1^3 + (8847360*w - 8847360)*s1)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 
            + 8*g^3 - 24*w*g^2 + 16)*f^4*r + ((165888*w + 165888)*g^18 + 
            746496*g^17 + 17915904*w*g^16 + (-4976640*w - 4976640)*g^15 - 
            126157824*g^14 + (-62208*w - 124416)*g^13*q*s1 + 528519168*w*g^13 + 
            (-4478976*w + 4478976)*g^12*q*s1 + (-46656*w - 46656)*g^12*s1^2 + 
            (1141641216*w + 1141641216)*g^12 + (33592320*w + 16796160)*g^11*q*s1 - 
            559872*g^11*s1^2 - 1009262592*g^11 + (-43918848*w - 87837696)*g^10*q*s1 
            - 5038848*w*g^10*s1^2 + 2687385600*w*g^10 + (4292352*w + 
            4292352)*g^9*s1^2 + (-217645056*w - 217645056)*g^9 + (-134369280*w - 
            67184640)*g^8*q*s1 - 36951552*g^8*s1^2 - 1779646464*g^8 + (352346112*w +
            704692224)*g^7*q*s1 - 40310784*w*g^7*s1^2 + 4586471424*w*g^7 + 
            (214990848*w - 214990848)*g^6*q*s1 + (15676416*w + 15676416)*g^6*s1^2 + 
            (63700992*w + 63700992)*g^6 + (-1074954240*w - 537477120)*g^5*q*s1 - 
            26873856*g^5*s1^2 + 955514880*g^5 + (19906560*w + 39813120)*g^4*q*s1 - 
            80621568*w*g^4*s1^2 + 4586471424*w*g^4 + (573308928*w - 
            573308928)*g^3*q*s1 + (-11943936*w - 11943936)*g^3*s1^2 + (1019215872*w 
            + 1019215872)*g^3 - 35831808*g^2*s1^2 + 764411904*g^2 + (31850496*w + 
            63700992)*g*q*s1 + (-11943936*w - 11943936)*s1^2 + (679477248*w + 
            679477248))/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^4 + ((331776*w + 
            331776)*g^16*q + 995328*g^15*q - 17915904*w*g^14*q + (1492992*w + 
            2985984)*g^14*s1 + (-33177600*w - 33177600)*g^13*q + (8957952*w - 
            8957952)*g^13*s1 + 57729024*g^12*q + (-16422912*w - 32845824)*g^11*s1 + 
            (-373248*w - 373248)*g^10*q*s1^2 + (132710400*w + 132710400)*g^10*q + 
            (-134369280*w + 134369280)*g^10*s1 + 4478976*g^9*q*s1^2 - 
            477757440*g^9*q + (-31104*w - 15552)*g^9*s1^3 + 13436928*w*g^8*q*s1^2 + 
            859963392*w*g^8*q + (-279936*w - 559872)*g^8*s1^3 + (-17915904*w - 
            35831808)*g^8*s1 + (976748544*w + 976748544)*g^7*q + (429981696*w - 
            429981696)*g^7*s1 - 17915904*g^6*q*s1^2 - 318504960*g^6*q + (2985984*w +
            1492992)*g^6*s1^3 - 107495424*w*g^5*q*s1^2 + 2293235712*w*g^5*q + 
            (-2239488*w - 4478976)*g^5*s1^3 + (382205952*w + 764411904)*g^5*s1 + 
            (17915904*w + 17915904)*g^4*q*s1^2 + (-594542592*w - 594542592)*g^4*q +
            (573308928*w - 573308928)*g^4*s1 - 143327232*g^3*q*s1^2 - 
            509607936*g^3*q + (-1492992*w - 746496)*g^3*s1^3 + (-4478976*w - 
            8957952)*g^2*s1^3 + (382205952*w + 764411904)*g^2*s1 + (47775744*w + 
            47775744)*g*q*s1^2 + (-679477248*w - 679477248)*g*q + (-1990656*w - 
            995328)*s1^3)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 72*w*g^5 + 
            (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^3*r + (663552*w*g^13 +
            (663552*w + 663552)*g^12 - 1327104*g^11 - 9953280*w*g^10 + (-138240*w 
            + 138240)*g^9*q*s1 + (-9953280*w - 9953280)*g^9 + (1382400*w + 
            691200)*g^8*q*s1 - 27648*g^8*s1^2 + 19906560*g^8 + (1105920*w + 
            2211840)*g^7*q*s1 - 304128*w*g^7*s1^2 + 31850496*w*g^7 + (2211840*w - 
            2211840)*g^6*q*s1 + (608256*w + 608256)*g^6*s1^2 + (31850496*w + 
            31850496)*g^6 + (-12165120*w - 6082560)*g^5*q*s1 + 1437696*g^5*s1^2 - 
            63700992*g^5 + (-7741440*w - 15482880)*g^4*q*s1 + 884736*w*g^4*s1^2 + 
            42467328*w*g^4 + (31104*w - 31104)*g^3*q*s1^3 + (-8847360*w + 
            8847360)*g^3*q*s1 + (-1769472*w - 1769472)*g^3*s1^2 + (42467328*w + 
            42467328)*g^3 + (-124416*w - 62208)*g^2*q*s1^3 + (8847360*w + 
            4423680)*g^2*q*s1 + 2211840*g^2*s1^2 - 84934656*g^2 + (124416*w + 
            248832)*g*q*s1^3 + (-8847360*w - 17694720)*g*q*s1 + 442368*w*g*s1^2 + 
            (-884736*w - 884736)*s1^2)/(g^5 - 4*w*g^4 + (-w - 1)*g^3 + 10*g^2 - 
            4*w*g + (8*w + 8))*f^3 + (110592*w*g^17 + (-221184*w - 221184)*g^16 + 
            3428352*g^15 + 21454848*w*g^14 + (118333440*w + 118333440)*g^13 + 
            (663552*w + 331776)*g^12*q*s1 - 27648000*g^12 + (-3649536*w - 
            7299072)*g^11*q*s1 - 41472*w*g^11*s1^2 + 437059584*w*g^11 + (-7299072*w 
            + 7299072)*g^10*q*s1 + (2944512*w + 2944512)*g^10*s1^2 + (415825920*w + 
            415825920)*g^10 + (-39813120*w - 19906560)*g^9*q*s1 - 8128512*g^9*s1^2 +
            99975168*g^9 + (39813120*w + 79626240)*g^8*q*s1 - 12441600*w*g^8*s1^2 + 
            914817024*w*g^8 + (79626240*w - 79626240)*g^7*q*s1 + (-28118016*w - 
            28118016)*g^7*s1^2 + (750256128*w + 750256128)*g^7 + (-186624*w - 
            93312)*g^6*q*s1^3 + (222953472*w + 111476736)*g^6*q*s1 + 
            38320128*g^6*s1^2 - 736100352*g^6 + (746496*w + 1492992)*g^5*q*s1^3 + 
            (-79626240*w - 159252480)*g^5*q*s1 + 90574848*w*g^5*s1^2 - 
            283115520*w*g^5 + (1492992*w - 1492992)*g^4*q*s1^3 + (-159252480*w + 
            159252480)*g^4*q*s1 + (-43794432*w - 43794432)*g^4*s1^2 + (566231040*w +
            566231040)*g^4 + (-5225472*w - 2612736)*g^3*q*s1^3 + (424673280*w + 
            212336640)*g^3*q*s1 + 51757056*g^3*s1^2 - 368050176*g^3 + (746496*w + 
            1492992)*g^2*q*s1^3 + (-42467328*w - 84934656)*g^2*q*s1 + 
            92897280*w*g^2*s1^2 - 56623104*w*g^2 + (1492992*w - 1492992)*g*q*s1^3 + 
            (-84934656*w + 84934656)*g*q*s1 + (-2654208*w - 2654208)*g*s1^2 + 
            (113246208*w + 113246208)*g + 5308416*s1^2 - 226492416)/(g^8 - 7*w*g^7 
            + (-13*w - 13)*g^6 + 11*g^5 - 50*w*g^4 + (-8*w - 8)*g^3 + 64*g^2 - 
            16*w*g + (32*w + 32))*f^2 + (-221184*w*g^13*q + (1990656*w + 
            1990656)*g^12*q + (55296*w - 55296)*g^12*s1 + (-1658880*w - 
            829440)*g^11*s1 + 23003136*w*g^10*q + (2985984*w + 5971968)*g^10*s1 + 
            (-5087232*w + 5087232)*g^9*s1 + (51757056*w + 25878528)*g^8*s1 + 
            497664*w*g^7*q*s1^2 - 180486144*w*g^7*q + (23887872*w + 47775744)*g^7*s1
            + (-2985984*w - 2985984)*g^6*q*s1^2 + (-95551488*w - 95551488)*g^6*q + 
            (-20736*w + 20736)*g^6*s1^3 + (-18579456*w + 18579456)*g^6*s1 + 
            (497664*w + 248832)*g^5*s1^3 + (-79626240*w - 39813120)*g^5*s1 - 
            1990656*w*g^4*q*s1^2 + 70778880*w*g^4*q + (-746496*w - 1492992)*g^4*s1^3
            + (47775744*w + 95551488)*g^4*s1 + (23887872*w + 23887872)*g^3*q*s1^2 + 
            (-254803968*w - 254803968)*g^3*q + (-165888*w + 165888)*g^3*s1^3 + 
            (14155776*w - 14155776)*g^3*s1 + (1990656*w + 995328)*g^2*s1^3 + 
            (-106168320*w - 53084160)*g^2*s1 - 15925248*w*g*q*s1^2 + 113246208*w*g*q
            + (-331776*w + 331776)*s1^3 + (14155776*w - 14155776)*s1)/(g^6 - 6*w*g^5
            + (-9*w - 9)*g^4 + 8*g^3 - 24*w*g^2 + 16)*f*r + (442368*w*g^13 + 
            (442368*w + 442368)*g^12 - 884736*g^11 - 6635520*w*g^10 + (-110592*w +
            110592)*g^9*q*s1 + (-6635520*w - 6635520)*g^9 + (1105920*w + 
            552960)*g^8*q*s1 - 27648*g^8*s1^2 + 13271040*g^8 + (884736*w + 
            1769472)*g^7*q*s1 - 304128*w*g^7*s1^2 + 21233664*w*g^7 + (1769472*w - 
            1769472)*g^6*q*s1 + (608256*w + 608256)*g^6*s1^2 + (21233664*w + 
            21233664)*g^6 + (-9732096*w - 4866048)*g^5*q*s1 + 1437696*g^5*s1^2 - 
            42467328*g^5 + (-6193152*w - 12386304)*g^4*q*s1 + 884736*w*g^4*s1^2 + 
            28311552*w*g^4 + (41472*w - 41472)*g^3*q*s1^3 + (-7077888*w + 
            7077888)*g^3*q*s1 + (-1769472*w - 1769472)*g^3*s1^2 + (28311552*w + 
            28311552)*g^3 + (-165888*w - 82944)*g^2*q*s1^3 + (7077888*w + 
            3538944)*g^2*q*s1 + 2211840*g^2*s1^2 - 56623104*g^2 + (165888*w + 
            331776)*g*q*s1^3 + (-7077888*w - 14155776)*g*q*s1 + 442368*w*g*s1^2 + 
            (-884736*w - 884736)*s1^2)/(g^5 - 4*w*g^4 + (-w - 1)*g^3 + 10*g^2 - 
            4*w*g + (8*w + 8)))/(f^9 + (-9*w*g^3 + (54*w + 54)*g^2 - 36*w)/(g^3 - 
            3*w*g^2 + 4)*f^8 + ((-27*w - 27)*g^6 + 324*g^5 + 972*w*g^4 + (-216*w -
            216)*g^3 + 1296*g^2 - 432*w - 432)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 
            8*g^3 - 24*w*g^2 + 16)*f^7 + (-15*g^9 - 594*w*g^8 + (2592*w + 
            2592)*g^7 - 6336*g^6 - 4752*w*g^5 + (10368*w + 10368)*g^4 - 720*g^3 - 
            9504*w*g^2 - 960)/(g^9 - 9*w*g^8 + (-27*w - 27)*g^7 - 15*g^6 - 
            72*w*g^5 + (-108*w - 108)*g^4 + 48*g^3 - 144*w*g^2 + 64)*f^6 + 
            (-72*w*g^3 + (432*w + 432)*g^2 - 288*w)/(g^3 - 3*w*g^2 + 4)*f^5 + 
            ((-108*w - 108)*g^6 + 1296*g^5 + 3888*w*g^4 + (-864*w - 864)*g^3 + 
            5184*g^2 - 1728*w - 1728)/(g^6 - 6*w*g^5 + (-9*w - 9)*g^4 + 8*g^3 - 
            24*w*g^2 + 16)*f^4 + 48*f^3 + (-144*w*g^3 + (864*w + 864)*g^2 - 
            576*w)/(g^3 - 3*w*g^2 + 4)*f^2 + 64)
    ]
];



==> auxfiles/README.txt <==

Most of the code in these files can be run in Magma, and requires only
minor modifications to work in gp/PARI or sage.

cubic_to_ellcurve.txt : convert from a plane cubic of a specific form
  to Weierstrass form. This is relevant to section 3 and the examples
  of Section 9

F1.txt : deals with F1 as in Section 3.
F2.txt : deals with F2 (the Kummer surface) as in Section 3.

F3.txt : the calculation for F3 and its Mordell-Weil group as in Section 4.
F3basis.txt : the final basis for MW(F3).
F3RES.txt : calculation of the MW group for the rational elliptic
  surface as in Section 4.3.

F4.txt : the calculation for F4 and its Mordell-Weil group as in Section 5.
F4RES.txt : the rational elliptic surface for F4 as in section 5.2.
F4quartic.txt : the quartic model for F4 as in section 5.4.
F4comparebases.txt : comparison of the two bases for MW(F4) (as in prop 5.5)

F5.txt : the calculation for F5 and its Mordell-Weil group as in Section 6.
F5RES.txt : the rational elliptic surface for F5 as in section 6.3
R5basis.txt : basis of the Mordell-Weil group of the rational ell surface.

F6.txt : the calculation for F6 and its Mordell-Weil group as in Section 7.
R6basis.txt : basis of the MW group for the RES, as in section 7.3.
R6twistbasis.txt : basis of the MW group for the twisted RES, as in section 7.3.
lemma7.3check : verifies the calculation of lemma 7.3.
F3twist.txt : the twisted F3 as in section 7.4.
cubicsurface.txt : the cubic surface model for twisted F3 as in section 7.4.
F3twistsimplebasis.txt : basis of MW for the simplified version of twisted F3.
F3twistbasis.txt : basis of MW group of twisted F3.
F6S1234.txt : expressions for the sections S1 through S4 of section 7.5.

Example9.1.txt : calculations for example 9.1.
Example9.2.txt : calculations for example 9.2, with explanations.
Example9.3.txt : calculations for example 9.3; follows the pattern of
  example 9.2
Example9.4.txt : calculations for example 9.4.


==> auxfiles/cubic_to_ellcurve.txt <==


cubic x2^3 + A*x2^2 + B*x2 = t^2*(x1^3 + a*x1^2 + b*x1)
use P = (0,0) as distinguished point.

X = (3*x1*B^2+3*a*B^2+a*x2*A*B-a*b*t^2*x1*A-3*b^2*t^2*A-3*b^2*t^2*x2)
 /(3*(x2*B-b*t^2*x1))

Y = (2*x1*B^3+2*a*B^3+x1*x2*A*B^2+2*a*x2*A*B^2+2*a*x2^2*B^2+b*t^2*x1^2*A*B
          -2*b^2*t^2*A*B-a*b*t^2*x1*x2*B-2*b^2*t^2*x2*A^2-2*b^2*t^2*x2^2*A
          -a*b^2*t^4*x1^2-2*b^3*t^4*x1)/(2*t*x1*(x2*B-b*t^2*x1))

-(108*B^3-27*A^2*B^2+((-162*a*b+36*a^3)*t^2*A+(324*b-108*a^2)*t^2*X)*B
         +(36*a*b-8*a^3)*t^2*A^3+(-108*b+36*a^2)*t^2*X*A^2-108*t^2*X^3
         +(108*b^3-27*a^2*b^2)*t^4)
 /(108*t^2) - Y^2



==> auxfiles/cubicsurface.txt <==

Equation of cubic surface
 X*(X-Y)*(X-l*Y) - Z*(Z-W)*(Z-m*W);

substitute 
Z = T*(X-Y) + W;

factoring out X -Y, we get the family of conics

(T^3-1)*X^2+((-2*T^3+l)*Y+(-m+2)*T^2*W)*X+T^3*Y^2+(m-2)*T^2*W*Y+(-m+1)*T*W^2

degenerates into a pair of lines for T = 0, d*l/m, w*d*l/m, w^2*d*l/m

T = d*l/m
1st line:
Y = (l-m)*a, W = (l-m)*b, X = -l*(m-1)*a + d^2*l*(l-1)*b, Z = -d*l*(l-1)*a + m*(l-1)*b
2nd line
Y = (l*m-l-m)*a, W = (l*m-l-m)*b, X = -l*a - d^2*l*(l-1)*b, Z = -d*l*(l-1)*a - m*b

T = w*d*l/m
1st line
Y = (l-m)*a, W = (l-m)*b, X = -l*(m-1)*a + w^2*d^2*l*(l-1)*b, Z = -w*d*l*(l-1)*a + m*(l-1)*b
2nd line
Y = (l*m-l-m)*a, W = (l*m-l-m)*b, X = -l*a - w^2*d^2*l*(l-1)*b, Z = -w*d*l*(l-1)*a - m*b


T = w^2*d*l/m
1st line
Y = (l-m)*a, W = (l-m)*b, X = -l*(m-1)*a + w*d^2*l*(l-1)*b, Z = -w^2*d*l*(l-1)*a + m*(l-1)*b
2nd line
Y = (l*m-l-m)*a, W = (l*m-l-m)*b, X = -l*a - w*d^2*l*(l-1)*b, Z = -w^2*d*l*(l-1)*a - m*b;

substitute 
Z = T*X;

factoring out X, we get the family of conics

l*Y^2+(-l-1)*X*Y+(-T^3+1)*X^2+(m+1)*T^2*W*X-m*T*W^2

degenerates for T = 0, (l-1)/(m-1)*d, w*(l-1)/(m-1)*d, w^2*(l-1)/(m-1)*d, 

T = (l-1)/(m-1)*d
1st line: repeat
2nd line:
Y = (l*m-1)*a, W = (l*m-1)*b, X = l*(m-1)*a + d^2*l*(l-1)*b, Z = d*l*(l-1)*a + m*(l-1)*b

T = w*(l-1)/(m-1)*d
1st line: repeat
2nd line:
Y = (l*m-1)*a, W = (l*m-1)*b, X = l*(m-1)*a + w^2*d^2*l*(l-1)*b, Z = w*d*l*(l-1)*a + m*(l-1)*b

T = w^2*(l-1)/(m-1)*d
1st line: repeat
2nd line:
Y = (l*m-1)*a, W = (l*m-1)*b, X = l*(m-1)*a + w*d^2*l*(l-1)*b, Z = w^2*d*l*(l-1)*a + m*(l-1)*b

substitute 

Z = T*X + W
family of conics

l*Y^2-l*X*Y-X*Y-T^3*X^2+X^2+m*T^2*W*X-2*T^2*W*X+m*T*W^2-T*W^2

degenerates for T = -(l-1)/m*d, T = -w*(l-1)/m*d, T = -w^2*(l-1)/m*d, 

T = -(l-1)/m*d, 
1st line: 
Y = (l+m-1)*a, W = (l+m-1)*b, X = l*m*a - d^2*l*(l-1)*b, Z = -d*l*(l-1)*a + l*m*b
2nd line:
Y = (l*m-l+1)*a, W = (l*m-l+1)*b, X = l*m*a + d^2*l*(l-1)*b,  Z = -d*l*(l-1)*a + m*b

T = -w*(l-1)/m*d, 
1st line: 
Y = (l+m-1)*a, W = (l+m-1)*b, X = l*m*a - w^2*d^2*l*(l-1)*b,  Z = -w*d*l*(l-1)*a + l*m*b
2nd line:
Y = (l*m-l+1)*a, W = (l*m-l+1)*b, X = l*m*a + w^2*d^2*l*(l-1)*b, Z = -w*d*l*(l-1)*a + m*b

T = -w^2*(l-1)/m*d, 
1st line: 
Y = (l+m-1)*a, W = (l+m-1)*b, X = l*m*a - w*d^2*l*(l-1)*b, Z = -w^2*d*l*(l-1)*a + l*m*b
2nd line:
Y = (l*m-l+1)*a, W = (l*m-l+1)*b,  X = l*m*a + w*d^2*l*(l-1)*b, Z = -w^2*d*l*(l-1)*a + m*b

substitute Z = T*(X-Y)

family of conics

-T^3*Y^2+((2*T^3-l)*X+(-m-1)*T^2*W)*Y+(-T^3+1)*X^2+(m+1)*T^2*W*X-m*T*W^2

degenerates for T = -l/(m-1)*d, T = -w*l/(m-1)*d, T = -w^2*l/(m-1)*d, 

T = -l/(m-1)*d
1st line: repeat
2nd line
Y = (l*m-m+1)*a, W = (l*m-m+1)*b, X = l*a - d^2*l*(l-1)*b, Z = d*l*(l-1)*a + l*m*b

T = -w*l/(m-1)*d
1st line: aepeat
2nd line
Y = (l*m-m+1)*a, W = (l*m-m+1)*b, X = l*a - w^2*d^2*l*(l-1)*b, Z = w*d*l*(l-1)*a + l*m*b

T = -w^2*l/(m-1)*d
1st line: repeat
2nd line
Y = (l*m-m+1)*a, W = (l*m-m+1)*b, X = l*a - w*d^2*l*(l-1)*b,  Z = w^2*d*l*(l-1)*a + l*m*b

-------------------
F<w> := NumberField(Polynomial([1,1,1]));
G<l> := RationalFunctionField(F);
H<m> := RationalFunctionField(G);
K<d> := ext< H | Polynomial([ m*(m-1), 0,0, -l*(l-1)])>;
L<a,b> := PolynomialRing(K,2);

V := [
[0,a,0,b], [a,a,0,b], [l*a,a,0,b], [0,a,b,b], [a,a,b,b], [l*a,a,b,b], [0,a,m*b,b], [a,a,m*b,b], [l*a,a,m*b,b],
[-l*(m-1)*a + d^2*l*(l-1)*b, (l-m)*a, -d*l*(l-1)*a + m*(l-1)*b,(l-m)*b],
[-l*a - d^2*l*(l-1)*b, (l*m-l-m)*a, -d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[-l*(m-1)*a + w^2*d^2*l*(l-1)*b, (l-m)*a, -w*d*l*(l-1)*a + m*(l-1)*b, (l-m)*b],
[-l*a - w^2*d^2*l*(l-1)*b, (l*m-l-m)*a, -w*d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[-l*(m-1)*a + w*d^2*l*(l-1)*b, (l-m)*a,  -w^2*d*l*(l-1)*a + m*(l-1)*b, (l-m)*b],
[-l*a - w*d^2*l*(l-1)*b, (l*m-l-m)*a, -w^2*d*l*(l-1)*a - m*b, (l*m-l-m)*b],
[l*(m-1)*a + d^2*l*(l-1)*b, (l*m-1)*a, d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*(m-1)*a + w^2*d^2*l*(l-1)*b, (l*m-1)*a, w*d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*(m-1)*a + w*d^2*l*(l-1)*b, (l*m-1)*a, w^2*d*l*(l-1)*a + m*(l-1)*b, (l*m-1)*b],
[l*m*a - d^2*l*(l-1)*b, (l+m-1)*a, -d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + d^2*l*(l-1)*b, (l*m-l+1)*a, -d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*m*a - w^2*d^2*l*(l-1)*b, (l+m-1)*a, -w*d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + w^2*d^2*l*(l-1)*b, (l*m-l+1)*a, -w*d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*m*a - w*d^2*l*(l-1)*b, (l+m-1)*a, -w^2*d*l*(l-1)*a + l*m*b, (l+m-1)*b],
[l*m*a + w*d^2*l*(l-1)*b, (l*m-l+1)*a, -w^2*d*l*(l-1)*a + m*b, (l*m-l+1)*b],
[l*a - d^2*l*(l-1)*b, (l*m-m+1)*a, d*l*(l-1)*a + l*m*b, (l*m-m+1)*b],
[l*a - w^2*d^2*l*(l-1)*b, (l*m-m+1)*a, w*d*l*(l-1)*a + l*m*b, (l*m-m+1)*b],
[l*a - w*d^2*l*(l-1)*b, (l*m-m+1)*a, w^2*d*l*(l-1)*a + l*m*b, (l*m-m+1)*b]];

for P in V do
 X := P[1];
 Y := P[2];
 Z := P[3];
 W := P[4];
 print X*(X-Y)*(X-l*Y) - Z*(Z-W)*(Z-m*W);
end for;

-----------------------------------------------------------

to go to F3 twist see F3twist.txt

